A Technique Based on Trade-off Maps to Visualise and Analyse Relationships Between Objectives in Optimisation Problems

Understanding the relationships between objectives in a multiobjective optimisation problem is important for developing tailored and efficient solving techniques. In particular, when tackling combinatorial optimisation problems with many objectives, that arise in real-world logistic scenarios, better support for the decision maker can be achieved through better understanding of the often complex fitness landscape. This paper makes a contribution in this direction by presenting a technique that allows a visualisation and analysis of the local and global relationships between objectives in optimisation problems with many objectives. The proposed technique uses four steps: First, the global pairwise relationships are analysed using the Kendall correlation method; then, the ranges of the values found on the given Pareto front are estimated and assessed; next, these ranges are used to plot a map using Gray code, similar to Karnaugh maps, that has the ability to highlight the trade-offs between multiple objectives; and finally, local relationships are identified using scatter plots. Experiments are presented for three combinatorial optimisation problems: multiobjective multidimensional knapsack problem, multiobjective nurse scheduling problem, and multiobjective vehicle routing problem with time windows . Results show that the proposed technique helps in the gaining of insights into the problem difficulty arising from the relationships between objectives.

==> figures/chart1.dat <==
X                Y            class
0.8513117167					0.446482157	0
0.283072656					0.7078693207	0
0.6450094855					0.1824339331	0
0.795943273					0.3257831801	0
0.9512603143					0.5293620816	0
0.5968237771					0.1019420453	0
0.1389566434					0.9083001624	0
0.2912490573					0.6792312442	0
0.8564847361					0.4470572033	0
0.0427235439					0.9589591992	0
0.5673584095					0.1455954446	0
0.9202883639					0.4831378516	0
0.9741836481					0.5566163151	0
0.0025639795					0.9659222088	0
0.1808406715					0.8255600689	0
0.3293678097					0.6582965088	0
0.4605568508					0.5265799888	0
0.3721955381					0.6533268379	0
0.6820439806					0.267680296	0
0.1642428809					0.8018437441	0
0.3323987161					0.6832986234	0
0.5790411804					0.1215046195	0
0.1440916616					0.8688550989	0
0.1559847661					0.8125447227	0
0.6505070524					0.2324875748	0
0.4561279912					0.5096432051	0
0.2478811068					0.7819683327	0
0.1742311018					0.843835838	0
0.1299582429					0.8763991588	0
0.7957165244					0.39137234	0
0.4961534138					0.4992871807	0
0.2832222425					0.7251335178	0
0.5320483635					0.1303654124	0
0.6337884977					0.2295026427	0
0.7433709735					0.3246419908	0
0.6923107503					0.2188967382	0
0.7634391757					0.2810517496	0
0.8299441561					0.4258601122	0
0.285590207					0.7433251129	0
0.9539346006					0.4867979231	0
0.6042206197					0.1532933525	0
0.1009578172					0.8703287088	0
0.4310738					0.5537580152	0
0.1282472264					0.827114195	0
0.5959866354					0.1230884169	0
0.9550436861					0.5470392339	0
0.0826392032					0.9616110615	0
0.4361457103					0.5271440751	0
0.0741741699					0.9239232202	0
0.746921669					0.2774063524	0
0.9563542306					0.5141231995	0
0.6806112835					0.2678018116	0
0.2843970754					0.6916482843	0
0.1078106826					0.8592119328	0
0.3562848533					0.6449992973	0
0.0585084183					0.9553324663	0
0.088346889					0.923062967	0
0.7694556173					0.3614522045	0
0.6768421822					0.1944725999	0
0.6645581159					0.1695330972	0
0.3413733479					0.6626476516	0
0.052577724					0.9788097486	0
0.6756043704					0.263424536	0
0.381704832					0.6330978005	0
0.2831064987					0.7024985093	0
0.011668954					1.0212615454	0
0.5296285327					0.0352330016	0
0.1408062403					0.8462231535	0
0.8441387094					0.3760494323	0
0.9913854399					0.5290762459	0
0.7465348307					0.3413114909	0
0.8503844256					0.4305104641	0
0.7192893983					0.2908335675	0
0.1752872819					0.8665137776	0
0.2895795747					0.7398828762	0
0.3558176858					0.6439466202	0
0.4601600075					0.5827267338	0
0.8226865393					0.3803806574	0
0.5098993103					0.0645670577	0
0.9433261619					0.5333837652	0
0.8258129689					0.4225328369	0
0.7705859677					0.3434512045	0
0.4137629233					0.575792973	0
0.221325082					0.7413900476	0
0.4610693967					0.5425082018	0
0.3677149215					0.671785491	0
0.1384273339					0.8486295818	0
0.8587226197					0.3664883207	0
0.940701616					0.5175501154	0
0.3789124833					0.5750721662	0
0.9923562298					0.5673514284	0
0.5124493893					0.077244294	0
0.5346405965					0.0559814232	0
0.8827216513					0.4203853488	0
0.3818384935					0.5850067353	0
0.3895185948					0.5753430612	0
0.7331153695					0.2724655968	0
0.2206054535					0.7381681981	0
0.5224981226					0.0876221783	0
0.1118846941					0.8826071434	0
0.7066295373					0.2696902463	0
0.1980292464					0.7575853376	0
0.6956004535					0.2481098673	0
0.6130646532					0.1544314418	0
0.8848736743					0.3947407515	0
0.9774511128					0.4961042941	0
0.9360196085					0.4541300904	0
0.3187924866					0.7062683161	0
0.089653451					0.8935564582	0
0.1467417362					0.879147321	0
0.7858587059					0.2867120305	0
0.5797120125					0.0799187189	0
0.4706014253					0.5223688	0
0.6443257637					0.2240676744	0
0.9927190652					0.5023527463	0
0.3631911199					0.6637600585	0
0.2713601759					0.7034740584	0
0.8668033229					0.4387024694	0
0.7779811556					0.3000136371	0
0.098623229					0.8762526012	0
0.7455886682					0.2849051679	0
0.9723117375					0.5601017667	0
0.3101571682					0.7047967379	0
0.5469596768					0.1005781229	0
0.1990529615					0.8502775761	0
0.9979164097					0.556504349	0
0.6921319552					0.2436841383	0
0.8240282147					0.3253519458	0
0.5479608385					0.0853332491	0
0.7719409426					0.3558573658	0
0.8640763138					0.4490442214	0
0.9951174783					0.4951407262	0
0.5644472688					0.0859315922	0
0.9340223842					0.5047769266	0
0.3882007753					0.6503090558	0
0.1714006965					0.8093319889	0
0.8368993429					0.430464178	0
0.6862507421					0.2078679548	0
0.7531108127					0.335730939	0
0.3081144288					0.711806279	0
0.2418543445					0.7256780516	0
0.0095998524					1.002241931	0
0.9657659428					0.5331005124	0
0.5077721938					0.0803390034	0
0.2057816091					0.7832674155	0
0.9001154015					0.4012951294	0
0.3058564151					0.6931986047	0
0.3436967663					0.652484708	0
0.3358628636					0.6730569381	0
0.9445826428					0.454568815	0
0.6549412317					0.2519191036	0
0.6937790476					0.2247158764	0
0.3995477753					0.574387189	0
0.2663902701					0.7784615432	0
0.7373053862					0.2809680744	0
0.5284668058					0.0686676762	0
0.58671901					0.1531277855	0
0.8032499715					0.3702505946	0
0.5737611149					0.1669952987	0
0.2135851607					0.7892891927	0
0.6173957682					0.1606788892	0
0.6943307389					0.206601468	0
0.4448590127					0.5492821457	0
0.3449707674					0.689068819	0
0.7777930666					0.3028737145	0
0.3782790194					0.6158886028	0
0.3498435477					0.6826519842	0
0.1174211039					0.8973736196	0
0.1448446945					0.8167807529	0
0.8795042054					0.3952171152	0
0.1632023659					0.7982313042	0
0.9752655884					0.5556950918	0
0.6830589199					0.252304968	0
0.1874897801					0.8324909684	0
0.1505282833					0.8722100734	0
0.4988384922					0.4767110599	0
0.5937771744					0.1575140309	0
0.1500881487					0.8136577584	0
0.0418795731					0.9343310525	0
0.0188795645					1.0238347303	0
0.6322394458					0.1391557031	0
0.0629580009					0.912074557	0
0.6850961163					0.2553812596	0
0.7734433317					0.2862779532	0
0.7678256491					0.3099458847	0
0.5845490054					0.1173517976	0
0.6912653362					0.2282193326	0
0.8815951846					0.430619411	0
0.1025702781					0.9211660421	0
0.2057128474					0.7773059082	0
0.5724817552					0.1181874697	0
0.4694734262					0.5219486934	0
0.5096849429					0.0841183089	0
0.3682238243					0.6417288466	0
0.5510406587					0.1166593635	0
0.1333598774					0.8274537462	0
0.3550073132					0.601566674	0
0.5337891649					0.0573403037	0
0.5236852251					0.0284372841	0
0.6260537722					0.1995591082	0




==> figures/chart2.dat <==
A       B       C       class
45	68	85	0
6	63	99	0
34	64	95	0
28	100	48	0
98	47	69	0
48	62	79	0
72	24	90	0
82	79	16	0
36	100	97	0
100	87	41	0
98	19	87	0
85	57	50	0
88	20	73	0
91	48	99	0
94	31	70	0
56	49	59	0
75	93	1	0
38	84	85	0
45	78	47	0






==> figures/chart3.dat <==
X		Y		class
0.9522871111	0.2371836346	1
0.9051237352	0.593282588	1
0.9186720734	0.5735680304	1
0.9667828855	0.2418458611	1
0.9731875545	0.4952997146	1
0.9398377989	0.5296289248	1
0.9281464357	0.548981922	1
0.9833440709	0.3074024738	1
0.9835146095	0.3219029496	1
0.9936521772	0.3262987631	1
0.9783795051	0.2863368221	1
0.9429264411	0.5219219791	1
0.9599613446	0.2490009515	1
0.9924584075	0.3458801142	1
0.994220639	0.3461084681	1
0.9856368666	0.4591246432	1
0.9946754083	0.3686964795	1
0.9689998863	0.2511512845	1
0.9905256376	0.4373168411	1
0.976181453	0.4590675547	1
0.9793079926	0.4288106565	1
0.948781597	0.5141008563	1
0.985542123	0.3745956232	1
0.9094250957	0.5729400571	1
1	0.3587059943	1
0.9698525789	0.2694386299	1
0.9806723008	0.2993720266	1
0.962689961	0.2592388202	1
0.9978019479	0.3785347288	1
0.9946754083	0.4034633682	1
0.9575738053	0.4859372027	1
0.9831545837	0.4123882017	1
0.9812597112	0.3189153187	1
0.9718990412	0.2852901998	1
0.9426990564	0.5384966698	1
0.9413726456	0.5191817317	1
0.991946792	0.3533777355	1
0.9738318111	0.4929590866	1
0.9801606852	0.413549001	1
0.9947322545	0.3386108468	1
0.9869443286	0.4030447193	1
0.976181453	0.3142530923	1
0.9708758101	0.2711132255	1
0.9649448592	0.4820171265	1
0.9728843749	0.2981160799	1
0.9659301929	0.2800570885	1
0.9901277144	0.3974881066	1
0.9978777428	0.3836346337	1
0.9840072763	0.3971265461	1
0.9693409634	0.2769362512	1
0.9695304506	0.2744243578	1
0.9779436844	0.3855946717	1
0.9913783302	0.4220551855	1
0.9217038693	0.5558896289	1
0.9202069201	0.5644719315	1
0.9887255088	0.4353758325	1
0.987399098	0.4675737393	1
0.9929321257	0.3366698382	1
0.9969113579	0.3869838249	1
0.9834956607	0.4529590866	1
0.9718042976	0.2858039962	1
0.9901087657	0.3299524263	1
0.9792700951	0.4219980971	1
0.9821313526	0.4183634634	1
0.992287869	0.4457659372	1
0.9929510744	0.4174881066	1
0.9656838595	0.4750333016	1
0.9203395611	0.5637297812	1
0.9695115019	0.2436536632	1
0.9925910486	0.3324452902	1
0.968260886	0.2646241675	1
0.9752719142	0.435356803	1
0.9969492553	0.3937963844	1
0.9749876833	0.262378687	1
0.193788608	0.8968220742	1
0.5586463031	0.8944433873	1
0.2261151325	0.9385918173	1
0.2862394361	0.9635965747	1
0.2108424603	0.9108277831	1
0.5272103687	0.911018078	1
0.2837761019	0.9649476689	1
0.3605184371	0.9716460514	1
0.5956152651	0.8674976213	1
0.2256035169	0.87094196	1
0.2484367302	0.9076688868	1
0.2818622807	0.9135680304	1
0.2861825899	0.9191246432	1
0.4222912798	0.9302188392	1
0.2449501649	0.8985347288	1
0.5522795316	0.8877640343	1
0.5096259522	0.9037297812	1
0.530564293	0.9017316841	1
0.3181680373	0.9187250238	1
0.2624208891	0.9072312084	1
0.3206313715	0.9233491912	1
0.4206616895	0.9328639391	1
0.4572895744	0.9183254044	1
0.41277902	0.9319505233	1
0.4816007883	0.9139676499	1
0.4387008754	0.9373168411	1
0.2987266457	0.9192197907	1
0.260980786	0.9077640343	1
0.3949861674	0.9361941009	1
0.3550991018	0.9189343482	1
0.4331488991	0.9320456708	1
0.5391291166	0.8925214082	1
0.397354758	0.928829686	1
0.3276802971	0.9169933397	1
0.3424413537	0.9093815414	1
0.4779057869	0.9083539486	1
0.3569939743	0.9178306375	1
0.5710956153	0.8827783064	1
0.2928335923	0.9204376784	1
0.2408193429	0.8892673644	1
0.4739455035	0.9095528069	1
0.4971576913	0.9100856327	1
0.4051616326	0.9352997146	1
0.4552431121	0.9273834443	1
0.3442225338	0.9149762131	1
0.347443817	0.9156422455	1
0.300223595	0.9170694577	1
0.3800735211	0.9389533777	1
0.4334899761	0.9285632731	1
0.3616553606	0.9292483349	1
0.4965892295	0.9076688868	1
0.5070678743	0.9036156042	1
0.388752037	0.9269267364	1
0.3745594421	0.9263177926	1
0.3709970819	0.926565176	1
0.3322090423	0.9207040913	1
0.238810778	0.8858230257	1
0.5775760791	0.8858610847	1
0.5886989806	0.8680685062	1
0.5180960321	0.9080875357	1
0.3667715163	0.9172787821	1
0.4665555008	0.9171265461	1
0.2704930458	0.9060323501	1
0.5244817524	0.8973358706	1
0.4478531095	0.9349571836	1
0.5455337856	0.9017697431	1
0.3620153864	0.9256898192	1
0.44650775	0.9437868696	1
0.3835411377	0.9266603235	1
0.2541213476	0.9039581351	1
0.5678553833	0.8869838249	1
0.3123507788	0.9185537583	1
0.4894076629	0.9204376784	1
0.5698639482	0.8969172217	1
0.4103156858	0.924338725	1
0.229109031	0.8932635585	1
0.3051881608	0.9150333016	1
0.368097927	0.9220551855	1
0.2320271346	0.8892293054	1
0.2916398226	0.9093244529	1
0.2771629969	0.9063939106	1
0.4081176337	0.9327687916	1
0.5600864062	0.8942340628	1
0.2435100618	0.8963082778	1
0.3707886459	0.9368791627	1
0.5091901315	0.9056898192	1
0.2296016978	0.8973739296	1
0.9299655133	0.224224548	1
0.9494258536	0.4718553758	1
0.9528934703	0.450903901	1
0.9612498579	0.2320647003	1
0.9763330428	0.4282968601	1
0.9434001592	0.2295528069	1
0.9915488688	0.3283158896	1
0.982377686	0.2895908658	1
0.9895213552	0.3507516651	1
0.9710463486	0.2616936251	1
0.9841588661	0.3844338725	1
0.9531777011	0.4630637488	1
0.9846325842	0.3177545195	1
0.9643195513	0.251246432	1
0.9833061735	0.2999048525	1
0.9626520635	0.2504662226	1
0.9616667298	0.2367840152	1
0.9492363664	0.2349762131	1
0.9747224012	0.2814462417	1
0.9847083791	0.373549001	1
0.9773752226	0.3830447193	1
0.9850684049	0.391094196	1
0.9873801493	0.3212369172	1
0.9745708114	0.2694386299	1
0.9887255088	0.310903901	1
0.981070224	0.3803996194	1
0.9731875545	0.2730542341	1
0.9759161708	0.4212940057	1
0.9865274567	0.3553758325	1
0.9759351196	0.2807611798	1
0.9898245348	0.2989914367	1
0.9874559442	0.3431779258	1
0.9884033805	0.3215604186	1
0.9754614014	0.2741389153	1
0.98216925	0.4071170314	1
0.9889339447	0.3259181732	1
0.9841778148	0.2859752617	1
0.9935574336	0.3629876308	1
0.9847273279	0.3636346337	1
0.9445939288	0.2253853473	1
0.9833251222	0.3734919125	1
0.9918330996	0.3051189343	1
0.9642437564	0.2442435775	1
0.9657407057	0.240190295	1
0.9815439421	0.4004186489	1
0.9759351196	0.3995432921	1
0.982718763	0.3915128449	1
0.9789858643	0.4124262607	1
0.9844241483	0.2954900095	1
0.9710084511	0.2564224548	1
0.9729033236	0.2584776403	1
0.9898055861	0.3427592769	1
0.9727327851	0.273434824	1
0.9773183765	0.4262797336	1
0.9886686626	0.2848144624	1
0.9897866374	0.3678211227	1
0.9932921514	0.3459181732	1
0.9642248077	0.242112274	1
0.980103839	0.4234633682	1
0.9844051995	0.3361560419	1
0.9517754955	0.4558325404	1
0.9569484974	0.4582302569	1
0.9864516618	0.3066603235	1
0.9838556865	0.293358706	1
0.9836093531	0.3685632731	1
0.9859400462	0.4022835395	1
0.9429832872	0.2248334919	1
0.9921931254	0.3054043768	1
0.9884981241	0.3588011418	1
0.9860726873	0.4270028544	1
0.9935763823	0.337925785	1
0.9912267404	0.3383444339	1
0.9939932543	0.3254043768	1
0.9901466631	0.3391627022	1
0.9853147383	0.395585157	1
0.9812976087	0.3959276879	1
0.9682798348	0.2439581351	1
0.2273278508	0.4996194101	1
0.5305263956	0.2240152236	1
0.2631030432	0.4218839201	1
0.4086671467	0.2795242626	1
0.3344449919	0.3449476689	1
0.2624777352	0.4382683159	1
0.2595975291	0.4495908658	1
0.4221586387	0.2717411989	1
0.4725432978	0.2456707897	1
0.5132072612	0.2302568982	1
0.3695380301	0.3056327307	1
0.2728426877	0.4142150333	1
0.3816083678	0.3008182683	1
0.2338083147	0.4869077069	1
0.3522188957	0.3291912464	1
0.315572062	0.3625499524	1
0.4372039262	0.264605138	1
0.4190889453	0.2790485252	1
0.3091105469	0.3661465271	1
0.290446053	0.3858230257	1
0.3386516087	0.3341579448	1
0.5235153674	0.2268506185	1
0.5041876682	0.2382492864	1
0.5218478796	0.228981922	1
0.3817220601	0.2946527117	1
0.5103081063	0.2357183635	1
0.3263917838	0.3471931494	1
0.2559972714	0.450980019	1
0.4968166142	0.2407040913	1
0.2751354834	0.4079543292	1
0.4479099557	0.2588962892	1
0.2990298253	0.3758135109	1
0.3693106454	0.3160608944	1
0.3921817562	0.2912274025	1
0.2826012809	0.3948049477	1
0.3436730208	0.3308277831	1
0.2445332929	0.4736822074	1
0.4332436427	0.2704091342	1
0.3979990147	0.2879162702	1
0.4704399894	0.2513415794	1
0.3629817713	0.3182873454	1
0.4906203812	0.2450808754	1
0.2949747982	0.3819219791	1
0.3566907947	0.3240913416	1
0.2879069239	0.3914938154	1
0.3228294236	0.3588772598	1
0.4033615038	0.2849857279	1
0.3179596013	0.3595813511	1
0.279019972	0.4079352997	1
0.4832303786	0.2456137012	1
0.4207943305	0.2766698382	1
0.3038238527	0.375356803	1
0.3362640694	0.3371265461	1
0.2979876454	0.3818268316	1
0.3050555198	0.371246432	1
0.2368211619	0.4822835395	1
0.3253685527	0.3521217888	1
0.4692462197	0.2539676499	1
0.2559783227	0.4584966698	1
0.2793231516	0.4015033302	1
0.4354795922	0.2690390105	1
0.2514685262	0.4621313035	1
0.2470913708	0.468943863	1
0.3232462955	0.3539866794	1
0.4615340888	0.2552616556	1
0.3078788798	0.3692483349	1
0.3754879297	0.3040913416	1
0.3950619623	0.288867745	1
0.4547125478	0.2572787821	1
0.2426952666	0.4764605138	1
0.5071247205	0.2372978116	1
0.3690074658	0.3168030447	1
0.2889491037	0.3898572788	1
0.2540645015	0.4588392008	1
0.2362716489	0.486717412	1
0.3868003183	0.2929400571	1
0.4952249214	0.2419980971	1
0.3466100731	0.3298763083	1
0.492287869	0.2429495718	1
0	0.828981922	1
0.5136051844	0.9213891532	1
0.3865729336	0.9737773549	1
0.1967067116	0.9094957184	1
0.2968128245	0.9573168411	1
0.2266077993	0.9494386299	1
0.4728275287	0.9338344434	1
0.2382423163	0.9473073264	1
0.4174972524	0.957887726	1
0.2410088301	0.955585157	1
0.2136279228	0.9338154139	1
0.3884109599	0.9670980019	1
0.204873612	0.913168411	1
0.1959108652	0.8996194101	1
0.3429150718	0.9568601332	1
0.3712813128	0.9640723121	1
0.4889339447	0.9265842055	1
0.2123394096	0.9245099905	1
0.404100504	0.9589724072	1
0.3320764013	0.9666222645	1
0.3765869557	0.9653663178	1
0.4513207261	0.9435585157	1
0.2344336226	0.9500856327	1
0.2769356122	0.9569933397	1
0.4583317543	0.9332635585	1
0.4653238337	0.9342721218	1
0.39777163	0.9589914367	1
0.5133967484	0.9159276879	1
0.5372910903	0.9150903901	1
0.2567173229	0.9633111323	1
0.4931026642	0.9408372978	1
0.4961534089	0.9282588011	1
0.3122181377	0.9616365366	1
0.2469776784	0.953244529	1
0.5294084208	0.9170884872	1
0.2695456096	0.9523501427	1
0.9576117027	0.9344053283	1
0.9437980824	0.9192578497	1
0.9747792474	0.9547478592	1
0.9623867814	0.9349000951	1
0.97280858	0.9376022835	1
0.9884033805	0.9641484301	1
0.9666691932	0.9409134158	1
0.975082427	0.9536631779	1
0.9694546557	0.9442435775	1
0.9544851631	0.9329210276	1
0.9598476523	0.9276498573	1
0.9634100125	0.9443196955	1
0.9779815818	0.9584586108	1
0.9909993557	0.9706755471	1
0.9721264259	0.9457849667	1
0.985201046	0.9552616556	1
0.9830219426	0.9681065652	1
0.9687346042	0.9502568982	1
0.981411301	0.9703710752	1
0.996210255	0.9692483349	1
0.9791943002	0.959847764	1
0.9729601698	0.94867745	1
0.9601318831	0.9433301618	1
0.9723159131	0.951018078	1
0.9456361087	0.9196955281	1
0.9812407625	0.9566698382	1
0.9747602986	0.9556041865	1
0.9848978664	0.9562892483	1
0.9838556865	0.9622835395	1
0.969776784	0.9485061846	1
0.9656649108	0.9363082778	1
0.9707052715	0.9428544244	1
0.9817713268	0.9608372978	1
0.9820555577	0.9627783064	1
0.9720127335	0.9516650809	1
0.981960814	0.9629305423	1
0.9440823133	0.920038059	1
0.9884033805	0.9638439581	1
0.9461477243	0.9283729781	1
0.9729791185	0.9483349191	1
0.9768636071	0.9708087536	1
0.9830598401	0.9624738344	1
0.991738356	0.9624357755	1
0.9848978664	0.9607040913	1
0.9448023648	0.9199809705	1
0.984784174	0.9584776403	1
0.962822602	0.9338725024	1
0.9802743775	0.9657469077	1
0.9880812521	0.9531493815	1
0.9782089665	0.9509229305	1
0.9691704248	0.9492293054	1
0.9839693789	0.964300666	1
0.9681850911	0.9403044719	1
0.9702883996	0.9484871551	1
0.2982718763	0.9608372978	1
0.5453064009	0.9093054234	1
0.304487058	0.9606089439	1
0.5352635768	0.9196955281	1
0.4638837306	0.9316841104	1
0.345245765	0.9651189343	1
0.3079167772	0.9610275928	1
0.4746845037	0.9405518554	1
0.4058437867	0.9613891532	1
0.3201008072	0.9614843007	1
0.2566794255	0.9563463368	1
0.3270360405	0.9656137012	1
0.349168151	0.9702378687	1
0.2507105772	0.9586869648	1
0.3549285633	0.9675166508	1
0.2717247129	0.9641294006	1
0.2750407398	0.9548239772	1
0.443134877	0.9411798287	1
0.2218895668	0.9305803996	1
0.3310910676	0.9589153187	1
0.2657179672	0.953320647	1
0.428677	0.9545765937	1
0.3243642703	0.959809705	1
0.24858832	0.9558896289	1
0.3715844924	0.9728639391	1
0.2278584151	0.950903901	1
0.2017849699	0.9087345385	1
0.3173342934	0.9625118934	1
0.3565392049	0.9703520457	1
0.4477583659	0.9381731684	1
0.5047940274	0.9247573739	1
0.345037329	0.9596574691	1
0.4837798916	0.9323691722	1
0.3959146549	0.9739295909	1
0.3941334748	0.9643196955	1
0.3312995035	0.964376784	1
0.2013870467	0.9196194101	1
0.4428695949	0.9618078021	1
0.4140485845	0.9570694577	1
0.4779815818	0.9351284491	1
0.353298973	0.9614081827	1
0.2620229659	0.9610275928	1
0.436597567	0.946831589	1
0.3032553909	0.9543101808	1
0.4804449161	0.9357564225	1
0.9632205253	0.937887726	1
0.9790237617	0.9693625119	1
0.9867169439	0.9678591817	1
0.9652290901	0.9470789724	1
0.978796377	0.9754138915	1
0.9869632774	0.9619029496	1
0.9731875545	0.9418268316	1
0.9855231743	0.9614081827	1
0.9821881987	0.9645099905	1
0.9632773714	0.9252901998	1
0.9829840452	0.9574690771	1
0.9873043544	0.9516079924	1
0.9645279873	0.944605138	1
0.9827566605	0.9635775452	1
0.9704399894	0.9472502379	1
0.9637321408	0.9441103711	1
0.8320195551	0	1
0.8478796377	0.8123501427	1
0.7339978019	0.2736822074	1
0.6287755334	0.7500666032	1
0.8239473983	0.4304281637	1
0.3878424982	0.8420932445	1
0.181055065	0.7344053283	1
0.23640429	0.6654995243	1
0.4170045856	0.5916650809	1
0.6672793421	0.6456137012	1
0.332644863	0.8076879163	1
0.3707886459	0.8196955281	1
0.464755372	0.7960989534	1
0.249346269	0.6588011418	1
0.5816690037	0.7181351094	1
0.6093720393	0.7479352997	1
0.5404176299	0.8272312084	1
0.2807822034	0.7772787821	1
0.6464167961	0.5611988582	1
0.6028347292	0.757583254	1
0.7641831205	0.5099143673	1
0.5887179293	0.7462797336	1
0.4717474514	0.5258230257	1
0.4835335582	0.7293244529	1
0.5661121007	0.4773929591	1
0.6345548945	0.4583634634	1
0.7326334938	0.2869077069	1
0.2358168795	0.7120456708	1
0.2136089741	0.7274785918	1
0.8078220336	0.4108658421	1
0.3748057756	0.6943292103	1
0.6863796566	0.4281636537	1
0.6636222382	0.5945004757	1
0.8010762876	0.4476879163	1
0.7476977299	0.3040913416	1
0.548811915	0.4681446242	1
0.2266646455	0.6759276879	1
0.7417099329	0.3492673644	1
0.621366582	0.7542150333	1
0.2371053928	0.6646241675	1
0.6500928488	0.4412369172	1
0.4424148255	0.8260894386	1
0.3159510365	0.6443196955	1
0.7856330769	0.3211037108	1
0.701500739	0.3273453853	1
0.726626748	0.3323882017	1
0.7496115511	0.3545385347	1
0.7821654603	0.4514747859	1
0.7077538182	0.3636536632	1
0.2612081707	0.7411798287	1
0.8212377307	0.444262607	1
0.5011369235	0.804452902	1
0.3463637397	0.6874215033	1
0.715409103	0.4539105614	1
0.5230227006	0.7274595623	1
0.5945541365	0.4121027593	1
0.7235760033	0.5425499524	1
0.7295827491	0.3428544244	1
0.3030280062	0.7063748811	1
0.3558191534	0.6823596575	1
0.3061545458	0.6419980971	1
0.772198431	0.4842055186	1
0.2270246712	0.6705994291	1
0.1920074279	0.7224548049	1
0.7617766324	0.3914938154	1
0.7344336226	0.3094766889	1
0.4003676053	0.5782873454	1
0.1825520142	0.7386489058	1
0.657994467	0.5285823026	1
0.5516352749	0.7716650809	1
0.82362527	0.4013320647	1
0.6004282412	0.7316841104	1
0.2775419714	0.6325404377	1
0.6969151476	0.580152236	1
0.7042293554	0.3764985728	1
0.7573047334	0.3191627022	1
0.3759426991	0.5746527117	1
0.3140182666	0.6595052331	1
0.749137833	0.3864319696	1
0.4521165726	0.7996194101	1
0.5548186607	0.4162892483	1
0.6340432789	0.6164985728	1
0.365274567	0.640038059	1
0.3925417819	0.5908658421	1
0.7118656914	0.568753568	1
0.8423466101	0.8151665081	1
0.2287490052	0.7187250238	1
0.6890324781	0.6956041865	1
0.7314207754	0.2363463368	1
0.7985561072	0.4365176023	1
0.3998749384	0.8322740247	1
0.5983438815	0.3354519505	1
0.5882252624	0.5216555661	1
0.2810474855	0.6560418649	1
0.6179558116	0.3174690771	1
0.2683707886	0.6638058991	1
0.5692007428	0.3595242626	1
0.7486641149	0.3056517602	1
0.4496342896	0.7981160799	1
0.6077045515	0.5318744053	1
0.7408382916	0.4396955281	1
0.4970061015	0.4045861085	1
0.484026225	0.4216555661	1
0.2956001061	0.6338344434	1
0.6481600788	0.3796574691	1
0.7871679236	0.4292673644	1
0.7260393376	0.2539105614	1
0.6672603934	0.6126926736	1
0.3101148293	0.6530922931	1
0.6715617539	0.6897811608	1
0.3412665328	0.606641294	1
0.5454958881	0.7453092293	1
0.3725698261	0.6188582303	1
0.3564065638	0.5916079924	1
0.2577595028	0.6893244529	1
0.5743737446	0.6947288297	1
0.3507787926	0.573168411	1
0.7062379202	0.2929210276	1
0.6734376776	0.6783444339	1
0.4270853072	0.7641484301	1
0.7140068973	0.2736631779	1
0.5146852617	0.4432921028	1
0.7591806571	0.4420932445	1
0.5061772843	0.4964605138	1
0.6521961572	0.428753568	1
0.4758782734	0.7720456708	1
0.6245499678	0.6260513796	1
0.6826846553	0.3531113225	1
0.3859476257	0.8285442436	1
0.4108083526	0.8174881066	1
0.719881002	0.6218268316	1
0.6907568121	0.5455375833	1
0.7179292834	0.5966508088	1
0.7017281237	0.2804567079	1
0.6832341683	0.3684490961	1
0.5323454731	0.7171646051	1
0.4567021639	0.7884490961	1
0.2495926024	0.706717412	1
0.7213021564	0.5895147479	1
0.698127866	0.3918744053	1
0.4095198393	0.7878020932	1
0.4084966082	0.5159086584	1
0.4366733619	0.7550523311	1
0.3330048888	0.6969933397	1
0.6076856028	0.5886584206	1
0.6017167545	0.344224548	1
0.396255732	0.8076498573	1
0.3300109903	0.7239961941	1
0.3289498617	0.7022835395	1
0.7752112783	0.3969933397	1
0.666805624	0.704300666	1
0.2900481298	0.6470028544	1
0.6628453405	0.7010846813	1
0.6369045363	0.3239391056	1
0.5739189753	0.5607992388	1
0.7240876189	0.4589914367	1
0.2371432903	0.7050999049	1
0.3107780346	0.7182492864	1
0.6578997233	0.7086584206	1
0.5820290294	0.7061845861	1
0.5299200364	0.7298572788	1
0.6988289688	0.2649857279	1
0.6035547808	0.3315128449	1
0.4438738773	0.7540057088	1
0.5934930079	0.471056137	1
0.7760639709	0.3025880114	1
0.69227271	0.5022454805	1
0.526982984	0.491170314	1
0.6216318642	0.7411417697	1
0.628737636	0.6897621313	1
0.7636904536	0.7413320647	1
0.6789517565	0.3115889629	1
0.754443476	0.644452902	1
0.8107401372	0.5647383444	1
0.8005457233	0.8517411989	1
0.7966991321	0.4360228354	1
0.7948042597	0.8392768792	1
0.8189828325	0.7620932445	1
0.7734490469	0.7331113225	1
0.7855004358	0.7521979068	1
0.7923977716	0.3790294957	1
0.7751923296	0.333396765	1
0.8038428014	0.8230447193	1
0.7912987456	0.4590675547	1
0.7346420586	0.7034633682	1
0.7992003638	0.4978306375	1
0.8135634972	0.7919314938	1
0.7971160041	0.7767269267	1
0.7989919278	0.5033491912	1
0.7505021412	0.4176403425	1
0.7854435896	0.780038059	1
0.8390874294	0.3906945766	1
0.788930155	0.4787440533	1
0.7927767461	0.3695718363	1
0.6971235836	0.3413130352	1
0.822867321	0.4935299715	1
0.7276878766	0.5816555661	1
0.7588774775	0.6415033302	1
0.8043544169	0.8128258801	1
0.7659074544	0.5484110371	1
0.7895175655	0.4038058991	1
0.7864478721	0.4903901047	1
0.7563383484	0.5738725024	1
0.7882669496	0.3542721218	1
0.7867700004	0.3611607992	1
0.797949748	0.8188392008	1
0.8234736802	0.8024928639	1
0.7829992042	0.72679353	1
0.781767537	0.4149000951	1
0.7349831356	0.6367649857	1
0.7895175655	0.7537963844	1
0.7316292114	0.4311893435	1
0.7913176943	0.7168981922	1
0.7855383333	0.5354138915	1
0.7825065373	0.6615794481	1
0.7889870012	0.691208373	1
0.8051123659	0.5141389153	1
0.7839845378	0.4255566127	1
0.7748133551	0.3783254044	1
0.8156289082	0.7438439581	1
0.7490809868	0.6850618459	1
0.8040891348	0.8030256898	1
0.7972296964	0.3728068506	1
0.7686739682	0.6280304472	1
0.7181377193	0.4416745956	1
0.8301436313	0.559961941	1
0.7950695418	0.7693244529	1
0.7599954523	0.6766508088	1
0.7302649032	0.6498572788	1
0.7682002501	0.6106755471	1
0.7637472998	0.7279352997	1
0.7958274908	0.3999048525	1
0.7165460265	0.3980399619	1
0.7130784098	0.3485252141	1
0.7720468412	0.5775642245	1
0.7952211316	0.5256327307	1
0.7621745557	0.6181541389	1
0.7777125099	0.5980589914	1
0.6844089893	0.3240723121	1
0.6812445522	0.326755471	1
0.81144124	0.5170123692	1
0.7410277788	0.5627021884	1
0.761738735	0.3748810657	1
0.773164816	0.544605138	1
0.7628756585	0.6294005709	1
0.7916587714	0.6339295909	1
0.7834350248	0.5860133206	1
0.7627430174	0.6474785918	1
0.7812559215	0.6970123692	1
0.7537802706	0.6478591817	1
0.8143024974	0.5078211227	1
0.7973623375	0.6011988582	1
0.7602986319	0.6530352046	1
0.8536779475	0.6928639391	1
0.7875279494	0.6758325404	1
0.2037556372	0.7184966698	1
0.7271194149	0.717849667	1
0.7488157047	0.1883920076	1
0.713684769	0.6971075167	1
0.4510743927	0.6705803996	1
0.452703983	1	1
0.5570167128	0.5091912464	1
0.9937848183	0.4921217888	1
0.5277977792	0.6095337774	1
0.4085534544	0.9314747859	1
0.3960093986	0.9193149382	1
0.7714025846	0.3833111323	1
0.3029522113	0.8518173168	1
0.5444537083	0.5127687916	1
0.5813468754	0.4772026641	1
0.7688445068	0.5368411037	1
0.5849850305	0.4882588011	1
0.3694432865	0.8010466223	1
0.4432106719	0.6593910561	1
0.9642437564	0.4846622265	1
0.6805434494	0.2807040913	1
0.7326524425	0.2039200761	1
0.7591996059	0.2269077069	1
0.439004055	0.6747859182	1
0.3165763444	0.8336441484	1
0.9457876985	0.5415413892	1
0.7322924167	0.588791627	1
0.3205366279	0.8356422455	1
0.4412021071	0.8485632731	1
0.7327661348	0.7149381541	1
0.2639746845	0.7312274025	1
0.8700117482	0.5448905804	1
0.5773676432	0.7776403425	1
0.2776556638	0.8072312084	1
0.2205631561	0.7146907707	1
0.6822109372	0.6800951475	1
0.6336264069	0.3703330162	1
0.9235797931	0.5175642245	1
0.5857619282	0.4915318744	1
0.4510364952	0.8559847764	1
0.6275817637	0.4383634634	1
0.4305339751	0.8385918173	1
0.6293250464	0.3764985728	1
0.6577291848	0.6314176974	1
0.5325728578	0.7939105614	1
0.4266494865	0.8656327307	1
0.4312729753	0.9768791627	1
0.7507674234	0.1973168411	1
0.589494827	0.7680304472	1
0.6009019593	0.4657849667	1
0.5166180316	0.8537963844	1
0.6087467313	0.6940057088	1
0.7581384773	0.1937773549	1
0.6183347861	0.5205899144	1
0.2247318755	0.7240342531	1
0.2114677682	0.7050428164	1
0.4578201387	0.5571075167	1
0.8395043014	0.3606660324	1
0.4360291052	0.9806089439	1
0.7644294539	0.6822074215	1
0.2928904385	0.7937392959	1
0.8244211165	0.586489058	1
0.9405767992	0.3988582303	1
0.2484746277	0.7401332065	1
0.9314435139	0.4655566127	1
0.6882934778	0.6829495718	1
0.7203168227	0.2361370124	1
0.6111721681	0.6816936251	1
0.9910751506	0.4960418649	1
0.6595293137	0.7162702188	1
0.3566149998	0.7892102759	1
0.7361579566	0.2179828735	1
0.6878766059	0.591208373	1
0.4883844317	0.9636726927	1
0.6650054951	0.7008372978	1
0.3414370713	0.8439961941	1
0.8213893205	0.5719505233	1
0.7112972297	0.4063748811	1
0.7200136431	0.6829876308	1
0.8434077387	0.5387630828	1
0.6666161367	0.4149191246	1
0.8741046728	0.4835585157	1
0.675957858	0.6529590866	1
0.2395308296	0.7251379638	1
0.4014287338	0.8249286394	1
0.4717095539	0.64	1
0.561337022	0.5097621313	1
0.4936900747	0.8980019029	1
0.5426346307	0.7800190295	1
0.9070754538	0.4792578497	1
0.6995869178	0.4596194101	1
0.2317997499	0.7049666984	1
0.5846439535	0.7036346337	1
0.6675825217	0.3275356803	1
0.7111835373	0.5463368221	1
0.5511236594	0.5381160799	1
0.7087581006	0.6293244529	1
0.3099063933	0.8297240723	1
0.7970591579	0.248753568	1
0.4057869405	0.8074405328	1
0.4535566756	0.7979828735	1
0.7261151325	0.6715318744	1
0.5717398719	0.7901046622	1
0.7178724372	0.2328068506	1
0.2880585137	0.7372216936	1
0.7540834502	0.2530352046	1
0.6840110661	0.7095147479	1
0.7385075984	0.210980019	1
0.5150642362	0.8829305423	1
0.8351650434	0.5331493815	1
0.4439117747	0.8878020932	1
0.4798196081	0.9427402474	1
0.8299162466	0.6037678402	1
0.5843028764	0.7821693625	1
0.3575434873	0.6729019981	1
0.7152764619	0.7255566127	1
0.3461932012	0.8226641294	1
0.7014628416	0.7052901998	1
0.5521089931	0.5220171265	1
0.8189828325	0.4539295909	1
0.7349641869	0.6871360609	1
0.7741880471	0.6363463368	1
0.9494448024	0.4579828735	1
0.7095349983	0.6171646051	1
0.4369007466	0.7705423406	1
0.6025315496	0.4473834443	1
0.3430856103	0.7849096099	1
0.4514912646	0.9582492864	1
0.7125667943	0.7123120837	1
0.7223064388	0.2145765937	1
0.9567211127	0.4428163654	1
0.41277902	0.7603805899	1
0.852541024	0.5615223597	1
0.7810664342	0.4158325404	1
0.76641907	0.6451569933	1
0.4738318111	0.8215604186	1
0.7127752302	0.7104471931	1
0.3243453216	0.8407421503	1
0.3898889605	0.7988772598	1
0.5427862205	0.5075166508	1
0.4481941865	0.9941579448	1
0.6630727252	0.7191056137	1
0.6395952552	0.6851950523	1
0.8047144427	0.286603235	1
0.6525182855	0.3551284491	1
0.9760677606	0.4947098002	1
0.8167089855	0.3334157945	1
0.7239549778	0.5898192198	1
0.6829688862	0.5721217888	1
0.7399666502	0.6679352997	1
0.6965930193	0.2638058991	1
0.3620722325	0.7751094196	1
0.4987872816	0.8938154139	1
0.5367984235	0.6547859182	1
0.9552620609	0.5327497621	1
0.2078485618	0.7112274025	1
0.4193921249	0.8197335871	1
0.981070224	0.4910371075	1
0.5557660969	0.5271170314	1
0.5505551976	0.5032159848	1
0.3362640694	0.7736822074	1
0.6425891537	0.7633872502	1
0.4898245348	0.8024738344	1
0.5008337439	0.7163273073	1
0.8601394626	0.5558705994	1
0.3717929283	0.6656898192	1
0.5201235457	0.8772978116	1
0.3066661614	0.7810085633	1
0.3529389472	0.8507706946	1
0.5390154243	0.5165176023	1
0.2560730663	0.7035775452	1
0.693447531	0.2674024738	1
0.2337135711	0.7333396765	1
0.3415318149	0.8740818268	1
0.5931898283	0.5839961941	1
0.673892447	0.5625880114	1
0.5635729715	0.7498763083	1
0.4664228597	0.626717412	1
0.5247470345	0.7170313987	1
0.5915033918	0.7383063749	1
0.8668094137	0.468943863	1
0.6057338841	0.4704281637	1
0.750653731	0.2724452902	1
0.7358358282	0.6639010466	1
0.772198431	0.5486203616	1
0.4648501156	0.9879162702	1
0.8036154167	0.3508468126	1
0.7899912836	0.6169552807	1
0.5651836131	0.7400190295	1
0.6948307879	0.4990675547	1
0.4628794482	0.8115128449	1
0.3733846212	0.8898382493	1
0.2824875886	0.8086393911	1
0.5805510289	0.8587630828	1
0.7598249138	0.4673644148	1
0.9517754955	0.5025499524	1
0.7157880775	0.2571265461	1
0.4594686778	0.9917031399	1
0.507162618	0.8681255947	1
0.4336605146	0.9440723121	1
0.3669041574	0.7655756422	1
0.7883048471	0.6306565176	1
0.5081479516	0.6131874405	1
0.56002956	0.5098382493	1
0.8871034979	0.5920456708	1
0.2702467124	0.7126546147	1
0.4037783757	0.742378687	1
0.5534543525	0.8075356803	1
0.7257930041	0.6770504282	1
0.7017470724	0.2943672693	1
0.3755447758	0.7470599429	1
0.2431689847	0.6958515699	1
0.765111608	0.5321598478	1
0.3350324023	0.8665461465	1
0.7495736537	0.5513606089	1
0.5507636336	0.7927878211	1
0.5797741312	0.7217126546	1
0.801322621	0.510980019	1
0.7161291545	0.6787821123	1
0.6355402281	0.7435775452	1
0.7859362565	0.4256898192	1
0.6871186569	0.6816745956	1
0.812748702	0.4637107517	1
0.3315647857	0.7672312084	1
0.672793421	0.4212749762	1
0.4449539546	0.797925785	1
0.7031492781	0.7017507136	1
0.840698071	0.4004376784	1
0.4462803653	0.7706374881	1
0.7256982605	0.7187440533	1
0.6066623716	0.5033491912	1
0.4732065032	0.7721598478	1
0.7126615379	0.5874215033	1
0.7336946224	0.6742340628	1
0.66136734	0.3669647954	1
0.3922007049	0.568829686	1
0.796642286	0.5551855376	1
0.3857960359	0.9033682207	1
0.816121575	0.5951665081	1
0.674650396	0.3495718363	1
0.7908629249	0.353434824	1
0.9287527949	0.4560799239	1
0.7455186266	0.6377164605	1
0.8994959639	0.4841484301	1
0.2798726646	0.6932635585	1
0.7989729791	0.5572026641	1
0.2832644863	0.7586108468	1
0.4107515064	0.7827973359	1
0.9748929397	0.5063177926	1
0.4190889453	0.7862797336	1
0.5916739303	0.4764605138	1
0.7396255732	0.7011037108	1
0.4097851215	0.91547098	1
0.4696630917	0.6500095147	1
0.8230378596	0.5594481446	1
0.7239739266	0.6429876308	1
0.6930685565	0.2970123692	1
0.7032819191	0.6163463368	1
0.4618562171	0.9717982873	1
0.7620040171	0.3722169363	1
0.9130443021	0.4350333016	1
0.7056126123	0.2611037108	1
0.474873991	0.7003996194	1
0.7806116648	0.6226831589	1
0.6455641035	0.4039961941	1
0.8539432296	0.6210846813	1
0.5874483647	0.49132255	1
0.9484973661	0.5274976213	1
0.6510971312	0.7465080875	1
0.7168681548	0.7095718363	1
0.7165839239	0.3054043768	1
0.6197369917	0.4242435775	1
0.716167052	0.6609514748	1
0.4173646114	0.9078782112	1
0.9388145678	0.4951094196	1
0.7638609922	0.357773549	1
0.2584606056	0.8104471931	1
0.4358585667	0.828715509	1
0.7784704589	0.29132255	1
0.7017281237	0.6949952426	1
0.9014097851	0.5905233111	1
0.793402054	0.5308468126	1
0.5970174707	0.5141769743	1
0.3854928563	0.9537012369	1
0.4975177171	0.7274215033	1
0.7758555349	0.5834253092	1
0.3884299087	0.7196764986	1
0.6018683443	0.6013320647	1
0.7363095464	0.4302759277	1
0.7166218214	0.6669838249	1
0.809584265	0.2964605138	1
0.7011217645	0.6115509039	1
0.6543563118	0.7437297812	1
0.7566794255	0.3642435775	1
0.634933869	0.7350713606	1
0.6368666389	0.7552235966	1
0.4010687081	0.7521408183	1
0.7492136279	0.6596003806	1
0.7932315155	0.3171646051	1
0.6518550802	0.7603996194	1
0.729109031	0.7106755471	1
0.6295903286	0.4180589914	1
0.5363436541	0.8507136061	1
0.7441922159	0.6196764986	1
0.4844051995	0.8655375833	1
0.709345511	0.248791627	1
0.6020578315	0.602378687	1
0.445749801	0.9673073264	1
0.5130556714	0.7153758325	1
0.4454276727	0.6760799239	1
0.6946034032	0.5003996194	1
0.3396179937	0.7657849667	1
0.4868116876	0.8801332065	1
0.8087694698	0.380190295	1
0.6328495092	0.4561750714	1
0.2860499488	0.8304852521	1
0.4894266116	0.724376784	1
0.4218365104	0.582416746	1
0.7412172661	0.4205899144	1
0.4445749801	0.9335680304	1
0.600030318	0.7599429115	1
0.9046500171	0.4454614653	1
0.5672490241	0.7227212179	1
0.3826505476	0.819885823	1
0.6915716072	0.6084490961	1
0.4793648387	0.7559467174	1
0.6284913025	0.7138725024	1
0.4636563459	0.5587821123	1
0.4591276007	0.9066603235	1
0.6987910714	0.7324072312	1
0.861693258	0.4852711703	1
0.6975215068	0.2541389153	1
0.6831394247	0.3215604186	1
0.8907416531	0.57547098	1
0.4939743055	0.7660704091	1
0.985958995	0.493472883	1
0.3225072953	0.8570123692	1
0.6624853147	0.4016745956	1
0.8262212453	0.6203235014	1
0.7030924319	0.6903520457	1
0.4731117596	0.5396955281	1
0.7175503089	0.6765176023	1
0.6532383371	0.3792388202	1
0.4039299655	0.7715699334	1
0.3358850949	0.7547288297	1
0.2925493614	0.6868886775	1
0.7003448668	0.6492293054	1
0.4887823549	0.8910371075	1
0.516314852	0.81773549	1
0.8853412665	0.5680685062	1
0.706181074	0.6878020932	1
0.6585250313	0.3461084681	1
0.7912229507	0.6324072312	1
0.2456512677	0.6920076118	1
0.7350399818	0.6804567079	1
0.5320043961	0.5494386299	1
0.7739417137	0.5984776403	1
0.7725395081	0.4892293054	1
0.4470762118	0.5981921979	1
0.3967105014	0.8101046622	1
0.9040436579	0.4516270219	1
0.7676886346	0.5422454805	1
0.4915678175	0.6025309229	1
0.3284382461	0.820152236	1
0.6264827377	0.3828924833	1
0.4762761966	0.7000190295	1
0.6468715655	0.7613701237	1
0.4996020768	0.8795052331	1
0.756508887	0.3166888677	1
0.7084359723	0.6820551855	1
0.7875658468	0.4713415794	1
0.3846780612	0.9704281637	1
0.7649600182	0.586869648	1
0.5207678023	0.6698001903	1
0.5145336719	0.731208373	1
0.679330731	0.7122930542	1
0.4389093114	0.9940057088	1
0.7628946072	0.633472883	1
0.6741577292	0.3077450048	1
0.6856406564	0.2891341579	1
0.4115094554	0.6334157945	1
0.6809413726	0.5929781161	1
0.2607155038	0.7097050428	1
0.4866411491	0.9539676499	1
0.984026225	0.4910371075	1
0.5818395422	0.6527687916	1
0.6785727821	0.733358706	1
0.5405313222	0.773358706	1
0.6985447379	0.6934919125	1
0.8147193694	0.4983063749	1
0.3267518096	0.7549762131	1
0.3137340357	0.6697811608	1
0.425512563	0.6102759277	1
0.6052033198	0.4602093245	1
0.6662750597	0.6050047574	1
0.6085382954	0.5953758325	1
0.5417440406	0.5987440533	1
0.6521961572	0.4992007612	1
0.6720544207	0.6463748811	1
0.6751809603	0.6515318744	1
0.5646719976	0.5610085633	1
0.5828248759	0.6098572788	1
0.639614204	0.624490961	1
0.5968658809	0.4861274976	1
0.5290294463	0.6034443387	1
0.5226816235	0.5950333016	1
0.5179823398	0.5366888677	1
0.5019517186	0.5540247383	1
0.5389775268	0.5922740247	1
0.5245196498	0.5747098002	1
0.5259408042	0.6713606089	1
0.5542691477	0.5131874405	1
0.5827111835	0.5883920076	1
0.5047750786	0.600152236	1
0.6859248873	0.553244529	1
0.7062758176	0.5149571836	1
0.5710198204	0.5896479543	1
0.5891916474	0.5060133206	1
0.5298821389	0.5868125595	1
0.5374047827	0.5928639391	1
0.5666616137	0.6043196955	1
0.5522605829	0.5759467174	1
0.4531587524	0.6770884872	1
0.5771213097	0.5883729781	1
0.4584264979	0.6378686965	1
0.4614393451	0.5314367269	1
0.515765339	0.6280494767	1
0.5764960018	0.5364414843	1
0.608841475	0.5106184586	1
0.6215181718	0.5849096099	1
0.5499298897	0.5939486204	1
0.5360404745	0.5644338725	1
0.611797476	0.5936251189	1
0.5093417213	0.6114747859	1
0.6484822071	0.4858420552	1
0.5608254065	0.5769172217	1
0.5432788873	0.602340628	1
0.4976693069	0.5736441484	1
0.6094857316	0.5417316841	1
0.529256831	0.608753568	1
0.5006632054	0.6251379638	1
0.6716564975	0.568791627	1
0.6576533899	0.5252521408	1
0.5933035207	0.5680685062	1
0.5442263236	0.5608182683	1
0.4769583507	0.5390675547	1
0.5976806761	0.5592959087	1
0.539242809	0.575775452	1
0.5552923788	0.6083158896	1
0.4870959184	0.5420171265	1
0.5270966764	0.6197526166	1
0.5562398151	0.5569172217	1
0.5226247774	0.5729590866	1
0.5847765945	0.5945004757	1
0.4485542123	0.6148239772	1
0.5460264524	0.5641674596	1
0.4658165005	0.6779067555	1
0.5239511881	0.5611988582	1
0.6032894986	0.6073073264	1
0.5522226854	0.6103330162	1
0.5418956304	0.5650237869	1
0.512392466	0.5328258801	1
0.5596126881	0.5725975262	1
0.6918937356	0.517849667	1
0.6282070717	0.5651379638	1
0.4914162277	0.48867745	1
0.5347140637	0.5494386299	1
0.6728692159	0.540038059	1
0.6369045363	0.5017126546	1
0.6255353015	0.5263748811	1
0.5777655664	0.5466983825	1
0.5368742184	0.6082968601	1
0.6897146322	0.5279923882	1
0.6103573729	0.5690009515	1
0.6075529617	0.5984015224	1
0.6020767802	0.5706184586	1
0.5236669572	0.5581541389	1
0.630594611	0.6002854424	1
0.6236025315	0.5762702188	1
0.5472202221	0.5770504282	1
0.5028612574	0.5792959087	1
0.626463789	0.5450808754	1
0.519479289	0.660038059	1
0.5842270815	0.5508658421	1
0.703907227	0.524567079	1
0.5924887255	0.5235965747	1
0.5104596961	0.6441484301	1
0.55066889	0.6009324453	1
0.6094857316	0.5839010466	1
0.5882631599	0.5730352046	1
0.5803994391	0.5989724072	1
0.5646909463	0.5880875357	1
0.4801985826	0.5000951475	1
0.5830333119	0.5116650809	1
0.5008905901	0.5563463368	1
0.531530678	0.5691151284	1
0.5889263653	0.5350333016	1
0.4600371395	0.6699333968	1
0.6299314056	0.5389153187	1
0.4848978664	0.5258230257	1
0.5554250199	0.5865080875	1
0.4603971653	0.5503520457	1
0.5369121158	0.6227021884	1
0.5198203661	0.6115128449	1
0.4432864668	0.5599809705	1
0.587770493	0.5516270219	1
0.640504794	0.5317221694	1
0.6276575586	0.5219410086	1
0.6313715087	0.611132255	1
0.6209497101	0.5180970504	1
0.5710577178	0.5818078021	1
0.6439724107	0.5561560419	1
0.5426914769	0.5247954329	1
0.5028423087	0.566755471	1
0.5329328836	0.5807802093	1
0.6254595066	0.5264319696	1
0.6065865767	0.6192197907	1
0.6357107667	0.6073453853	1
0.6564596203	0.6254804948	1
0.5963353166	0.5455185538	1
0.5441126312	0.63094196	1
0.5165422367	0.544300666	1
0.5003979232	0.6077259753	1
0.5233827263	0.622416746	1
0.6515140031	0.6239771646	1
0.5286883693	0.5434062797	1
0.5769128738	0.5381731684	1
0.6880850419	0.5030256898	1
0.6347822792	0.5191817317	1
0.4709326562	0.6233111323	1
0.5212794179	0.6650808754	1
0.4993557434	0.5901236917	1
0.5814795164	0.5456137012	1
0.5575472771	0.5707326356	1
0.5117861068	0.6408372978	1
0.5296168568	0.5694957184	1
0.5169970061	0.6239961941	1
0.6010156516	0.5662036156	1
0.5798499261	0.5367269267	1
0.5439610414	0.6034823977	1
0.4923257665	0.6771455756	1
0.5158032364	0.5194291151	1
0.5087353621	0.5474405328	1
0.5653541517	0.5387059943	1
0.5480350172	0.5368030447	1
0.5820290294	0.5856137012	1
0.5608254065	0.5630066603	1
0.6003334976	0.6104091342	1
0.4972145375	0.5959276879	1
0.6183158373	0.506717412	1
0.5701292303	0.5903520457	1
0.5870504415	0.5505423406	1
0.6185621708	0.5711132255	1
0.531739114	0.5858610847	1
0.5715693334	0.573472883	1
0.483476712	0.6097240723	1
0.6059233714	0.5829495718	1
0.5807784136	0.5852901998	1
0.5411945276	0.5162131304	1
0.5041497707	0.5253092293	1
0.5444158108	0.648867745	1
0.5379732444	0.5325975262	1
0.6500739	0.4988011418	1
0.5852692614	0.5862607041	1
0.4862053284	0.533434824	1
0.5832038504	0.5659562322	1
0.6264827377	0.5847573739	1
0.5882063137	0.6047193149	1
0.566983742	0.613358706	1
0.5277788305	0.540114177	1
0.5379542957	0.6737963844	1
0.4812976087	0.6391056137	1
0.5204835715	0.5101617507	1
0.6613483913	0.5293434824	1
0.6430628719	0.5282207422	1
0.5205214689	0.5758325404	1
0.5400197067	0.5309229305	1
0.5165611854	0.54867745	1
0.6312388676	0.6039010466	1
0.6116837837	0.6118934348	1
0.5297116004	0.5407231208	1
0.4848978664	0.5873834443	1
0.6400879221	0.4829876308	1
0.5007200515	0.5333016175	1
0.4933300489	0.5956041865	1
0.6215371206	0.5580589914	1
0.627562815	0.5920266413	1
0.6342706636	0.577621313	1
0.5983249327	0.5539105614	1
0.5108007731	0.6293054234	1
0.6187137606	0.5053663178	1
0.618202145	0.5382492864	1
0.5239132906	0.5707326356	1
0.4780005306	0.6279923882	1
0.5540607117	0.604376784	1
0.6907757608	0.5363843958	1
0.5014022056	0.6267364415	1
0.4870011748	0.5307897241	1
0.5070678743	0.66	1
0.4927994846	0.5166317793	1
0.5589684314	0.6496860133	1
0.6333042786	0.5487725975	1
0.4930079206	0.6548810657	1
0.691931633	0.6615604186	1
0.5770834123	0.5606470029	1
0.6312388676	0.5008563273	1
0.6259711221	0.5270028544	1
0.5758706939	0.5704662226	1
0.5458748626	0.5700095147	1
0.4802933263	0.6478972407	1
0.5286315231	0.5271170314	1
0.5194603403	0.6660513796	1
0.5712093076	0.5730542341	1
0.6512297722	0.6117792578	1
0.5235532649	0.5996003806	1
0.5575662258	0.5530542341	1
0.5328949862	0.595623216	1
0.6198317353	0.517963844	1
0.5220563156	0.6591436727	1
0.622124531	0.5240723121	1
0.476389889	0.5172026641	1
0.5443589646	0.6323120837	1
0.5954447266	0.5786869648	1
0.6017546519	0.5723691722	1
0.5755106681	0.5892293054	1
0.5517868647	0.5856707897	1
0.5561450714	0.5974500476	1
0.6037063706	0.5470599429	1
0.5412324251	0.5494386299	1
0.5310759086	0.6035585157	1
0.5842460302	0.5470028544	1
0.6021146777	0.5675166508	1
0.5590821238	0.5834253092	1
0.6825899117	0.6030637488	1
0.4936711259	0.6245099905	1
0.634933869	0.5917411989	1
0.4893697654	0.6969172217	1
0.5563914049	0.537925785	1
0.5649751772	0.6063558516	1
0.5959373934	0.5874024738	1
0.5264713685	0.6159276879	1
0.5405313222	0.5921598478	1
0.5273051124	0.5607611798	1
0.5400765528	0.5693244529	1
0.5349982946	0.5458991437	1
0.6429302308	0.5418268316	1
0.619509607	0.4929019981	1
0.5942699056	0.5832730733	1
0.4952817675	0.5261655566	1
0.6414332815	0.4954900095	1
0.6259711221	0.5183634634	1
0.6221055823	0.5849476689	1
0.5395270398	0.5799048525	1
0.5843407739	0.5513415794	1
0.663224315	0.6094196004	1
0.6311820214	0.5603044719	1
0.5060825406	0.5914747859	1
0.5177170576	0.5630447193	1
0.63788987	0.5475166508	1
0.6285481487	0.5184776403	1
0.56285292	0.5486013321	1
0.5005684617	0.6211227402	1
0.6528593626	0.5774690771	1
0.5519005571	0.5696098953	1
0.5772918483	0.5390865842	1
0.6450903854	0.5391436727	1
0.5042445143	0.5873834443	1
0.5485655815	0.608905804	1
0.6149050669	0.5696860133	1
0.4741539394	0.52	1
0.5345245765	0.5691722169	1
0.6602114678	0.6099714558	1
0.5245007011	0.6165366318	1
0.6652328798	0.6452521408	1
0.4975556145	0.6148810657	1
0.4624246788	0.5772216936	1
0.5128472354	0.6046622265	1
0.4683745784	0.5247954329	1
0.4735096828	0.6019790676	1
0.4983135635	0.5868125595	1
0.5969416758	0.546565176	1
0.6198127866	0.6091341579	1
0.5481297609	0.5842435775	1
0.585705082	0.5704471931	1
0.5422556562	0.546755471	1
0.6357297154	0.5392388202	1
0.4961344602	0.5968791627	1
0.5444158108	0.5892483349	1
0.51783075	0.5524833492	1
0.5818774396	0.586603235	1
0.6248341987	0.5641674596	1
0.530981165	0.5974119886	1
0.596449009	0.5407231208	1
0.4895403039	0.5144814462	1
0.6178989654	0.6221313035	1
0.5297684466	0.5848144624	1
0.6679425475	0.6273834443	1
0.560787509	0.5380209324	1
0.5423882973	0.5841103711	1
0.5266987532	0.6324072312	1
0.5082426953	0.6233111323	1
0.6286428923	0.6029876308	1
0.5589494827	0.602302569	1
0.5522416341	0.6048525214	1
0.4638647819	0.6581351094	1
0.6018114981	0.6192197907	1
0.5301284724	0.6173549001	1
0.5250312654	0.5820171265	1
0.5342782431	0.5835775452	1
0.5584757646	0.5846812559	1
0.3294235798	0.7091151284	1
0.5893621859	0.4849476689	1
0.6207223254	0.5812369172	1
0.5875620571	0.6059942912	1
0.4502595975	0.6282207422	1
0.6281312768	0.5248525214	1
0.6854701179	0.6474595623	1
0.6524614393	0.6445861085	1
0.5011937697	0.6098572788	1
0.498275666	0.6222454805	1
0.5552355326	0.6350333016	1
0.4966081783	0.5265461465	1
0.4364459772	0.6327497621	1
0.4362754387	0.6929971456	1
0.4443286467	0.5820171265	1
0.4264221018	0.6017887726	1
0.4609087808	0.6233872502	1
0.4312161292	0.6031588963	1
0.4225376132	0.7138534729	1
0.4900140221	0.5521408183	1
0.4990146663	0.5958896289	1
0.4253988707	0.6588772598	1
0.6200970175	0.5604186489	1
0.6080456285	0.5425689819	1
0.4857884564	0.6079923882	1
0.541649297	0.5389153187	1
0.4310076932	0.6165556613	1
0.4443475954	0.6204186489	1
0.4822829424	0.628943863	1
0.4592791905	0.6047764034	1
0.3718687232	0.748829686	1
0.4956796908	0.6047193149	1
0.372437185	0.7064700285	1
0.3777996741	0.5772026641	1
0.6459999242	0.628943863	1
0.4289043847	0.7497240723	1
0.4871148672	0.5635394862	1
0.5540607117	0.5446241675	1
0.6077613977	0.5740247383	1
0.466195475	0.5963273073	1
0.4405389017	0.5878591817	1
0.5348846023	0.6004947669	1
0.42213969	0.7318744053	1
0.612214348	0.504452902	1
0.4755750938	0.6031208373	1
0.5560313791	0.5399048525	1
0.4173267139	0.6205328259	1
0.5197066737	0.566603235	1
0.4084776595	0.6572216936	1
0.5680259219	0.5762511893	1
0.5612422784	0.5574500476	1
0.6107742449	0.5608182683	1
0.3947208853	0.5804186489	1
0.5113692349	0.5933396765	1
0.4672187062	0.6280304472	1
0.4726380415	0.6409324453	1
0.4031720165	0.593510942	1
0.4391935423	0.6448525214	1
0.4947512032	0.6054234063	1
0.4423958768	0.6146907707	1
0.494220639	0.6205899144	1
0.3616743093	0.6805708849	1
0.4916815098	0.6228163654	1
0.4497100845	0.5952045671	1
0.3787850078	0.7417697431	1
0.4473225452	0.6108468126	1
0.5178118013	0.586717412	1
0.4683366809	0.6316460514	1
0.4480804942	0.5919885823	1
0.4358775154	0.5722359657	1
0.475973017	0.597697431	1
0.5953499829	0.5397526166	1
0.6066623716	0.5570504282	1
0.4269905635	0.5250237869	1
0.4636184485	0.5951855376	1
0.5838860045	0.5540247383	1
0.5913707507	0.5361941009	1
0.5875810058	0.5380399619	1
0.5375374237	0.5655375833	1
0.4508659567	0.6954900095	1
0.6053928071	0.553358706	1
0.5117861068	0.6000951475	1
0.4415242354	0.5391246432	1
0.5268692917	0.5881255947	1
0.5215825975	0.5850237869	1
0.4305339751	0.5864319696	1
0.5588357904	0.5524072312	1
0.5906506992	0.5658230257	1
0.4568537537	0.597773549	1
0.4261568196	0.6349000951	1
0.6072687308	0.5642816365	1
0.4384734907	0.6859942912	1
0.5331034221	0.5947478592	1
0.5710387691	0.5360038059	1
0.4630120893	0.6396194101	1
0.4192784326	0.6870980019	1
0.4659301929	0.6087725975	1
0.6204949407	0.5793910561	1
0.5061014894	0.5728258801	1
0.6218403001	0.5609134158	1
0.499791564	0.6432540438	1
0.478246864	0.5985727878	1
0.3990601433	0.5426450999	1
0.5238753932	0.5472502379	1
0.4232197673	0.6059942912	1
0.4442907492	0.655775452	1
0.5340508584	0.5739676499	1
0.6057338841	0.5414081827	1
0.4377723879	0.6630827783	1
0.4064880434	0.5659372027	1
0.4674839883	0.6184395814	1
0.3737825444	0.5982873454	1
0.4676924243	0.5881826832	1
0.4462614166	0.6562511893	1
0.4199226892	0.6394862036	1
0.3567097434	0.604605138	1
0.4995831281	0.5809514748	1
0.5560503278	0.5590294957	1
0.4317845909	0.6924072312	1
0.573179975	0.5592007612	1
0.5571872513	0.5992197907	1
0.5784666692	0.5500475737	1
0.4804070186	0.6062036156	1
0.4719179899	0.5640532826	1
0.5914465456	0.5471741199	1
0.4234092546	0.6206089439	1
0.459108652	0.6167840152	1
0.4444044416	0.6069647954	1
0.5860272104	0.5467745005	1
0.5186076477	0.6391627022	1
0.6452419752	0.6027402474	1
0.5378027059	0.5612178877	1
0.4561715997	0.6349191246	1
0.4441770569	0.5888867745	1
0.4167203547	0.63773549	1
0.4439307235	0.5984015224	1
0.6026262933	0.4396003806	1
0.6871755031	0.5980399619	1
0.6344601508	0.5761370124	1
0.5719104104	0.5874785918	1
0.6629779816	0.4901998097	1
0.6910220942	0.6685442436	1
0.7036798423	0.6729781161	1
0.5918444689	0.5461274976	1
0.6089362186	0.6166508088	1
0.6724333952	0.6275166508	1
0.6207223254	0.4814272122	1
0.5567893281	0.5944814462	1
0.5477128889	0.6051189343	1
0.5397544245	0.5230256898	1
0.5245196498	0.5389153187	1
0.5686701785	0.57094196	1
0.544264221	0.5677069458	1
0.5349603972	0.6910371075	1
0.5789403873	0.4975642245	1
0.6034221397	0.582188392	1
0.524576496	0.5901807802	1
0.699643764	0.5526546147	1
0.7067874332	0.5121979068	1
0.5908591352	0.5864129401	1
0.613313374	0.4982683159	1
0.5504983515	0.5758896289	1
0.5638382537	0.5796003806	1
0.6047485504	0.5929210276	1
0.581441619	0.562416746	1
0.4766362224	0.6704471931	1
0.6049190889	0.5780209324	1
0.4819039679	0.6190865842	1
0.4819987115	0.5196955281	1
0.5403986812	0.6264129401	1
0.5991586766	0.524490961	1
0.6385151779	0.4906755471	1
0.6737787547	0.5795242626	1
0.577310797	0.5730352046	1
0.5609390988	0.5504852521	1
0.6436502823	0.6070409134	1
0.5317959601	0.6331493815	1
0.6529541062	0.4727497621	1
0.5984386251	0.5601712655	1
0.6545647478	0.5176784015	1
0.5674764088	0.5916460514	1
0.5209572896	0.5615604186	1
0.6404858453	0.5402473834	1
0.5260544965	0.6160228354	1
0.6261416607	0.5682778306	1
0.6932769925	0.5079162702	1
0.6066813203	0.5707706946	1
0.572630462	0.5552997146	1
0.4991473074	0.5231969553	1
0.5896843142	0.5627021884	1
0.5567703794	0.5615033302	1
0.581991132	0.5896669838	1
0.5101944139	0.53320647	1
0.5529806344	0.6153758325	1
0.5854208512	0.5422074215	1
0.5486792739	0.5554900095	1
0.6259711221	0.582036156	1
0.4715390154	0.6032540438	1
0.6005229848	0.5929971456	1
0.5715314359	0.5539486204	1
0.4919278433	0.6764985728	1
0.5469170425	0.5429495718	1
0.6283776102	0.6032730733	1
0.5794141054	0.6232730733	1
0.5687838708	0.5527687916	1
0.5347709099	0.5112654615	1
0.5980407019	0.5571646051	1
0.7094402547	0.5077450048	1
0.6617842119	0.5612178877	1
0.5309432675	0.4685823026	1
0.5564861485	0.5311893435	1
0.6595293137	0.5452331113	1
0.6503391822	0.4896289248	1
0.6207602228	0.5311893435	1
0.5939098799	0.5402283539	1
0.5564671998	0.615737393	1
0.7266835942	0.5248715509	1
0.6302724827	0.5668886775	1
0.5650699208	0.4958896289	1
0.6016030621	0.5734538535	1
0.5505741464	0.5456137012	1
0.6273922765	0.6043958135	1
0.6219918899	0.5803044719	1
0.5722893849	0.5650428164	1
0.5231932391	0.5637107517	1
0.6551332095	0.5153758325	1
0.5527721984	0.6634823977	1
0.6118164248	0.5327307326	1
0.7047220222	0.5191817317	1
0.6499033615	0.5126546147	1
0.5729146928	0.6169933397	1
0.5322507295	0.5782492864	1
0.5772918483	0.577963844	1
0.6306514572	0.5848715509	1
0.6145639898	0.5847383444	1
0.6101299883	0.622226451	1
0.5915223405	0.5771836346	1
0.4961534089	0.4877259753	1
0.6095804752	0.4920076118	1
0.5222837003	0.5456707897	1
0.5538712245	0.5874785918	1
0.6149429643	0.5182112274	1
0.4852768409	0.6783634634	1
0.6172736575	0.5358705994	1
0.5458938113	0.6364034253	1
0.5069920794	0.5038820171	1
0.5753211809	0.58867745	1
0.4819418653	0.5358325404	1
0.5601243036	0.6117411989	1
0.5454958881	0.6000570885	1
0.4684124758	0.5227402474	1
0.6144124	0.5448144624	1
0.6771895251	0.5185727878	1
0.5442831697	0.6656517602	1
0.656061697	0.5159467174	1
0.6606851859	0.6184395814	1
0.6557774662	0.4943482398	1
0.6005987797	0.5682397716	1
0.5991965741	0.5471170314	1
0.5677606397	0.5022835395	1
0.653314132	0.5358515699	1
0.5203888278	0.5550333016	1
0.5642172282	0.5447193149	1
0.5633455868	0.569096099	1
0.6140523743	0.5207992388	1
0.6449008982	0.6249286394	1
0.6722818054	0.6597526166	1
0.6844468867	0.6343101808	1
0.6080456285	0.5455756422	1
0.5677606397	0.5938534729	1
0.540891348	0.5236726927	1
0.5296547542	0.6012940057	1
0.6421154356	0.5577164605	1
0.5452116573	0.644452902	1
0.5600485087	0.5215413892	1
0.6030052677	0.5208372978	1
0.6862091181	0.4803044719	1
0.6343843559	0.5092293054	1
0.4937279721	0.6158705994	1
0.7098192292	0.6797526166	1
0.5433925797	0.651132255	1
0.5204267253	0.6018268316	1
0.6064160382	0.5350713606	1
0.5370826543	0.6315128449	1
0.5564293023	0.5465080875	1
0.5378595521	0.6074215033	1
0.6188464016	0.5569552807	1
0.6008072157	0.5305042816	1
0.5616970478	0.5691151284	1
0.5663394854	0.6227973359	1
0.5135293895	0.6816555661	1
0.5378027059	0.5019219791	1
0.5327433964	0.5306565176	1
0.5919202638	0.5187821123	1
0.5736536931	0.5194100856	1
0.6138439383	0.579923882	1
0.5940614697	0.5805137964	1
0.584264979	0.5546336822	1
0.6237162239	0.6034443387	1
0.5201235457	0.5828353949	1
0.6426838974	0.4996003806	1
0.5986281123	0.6083349191	1
0.5987986509	0.5542721218	1
0.6591882366	0.5652711703	1
0.5531890704	0.5645099905	1
0.596790086	0.5580019029	1
0.5023306931	0.5971646051	1
0.6871565544	0.5853472883	1
0.6806950392	0.5211037108	1
0.556448251	0.584643197	1
0.609390988	0.5900666032	1
0.5747337704	0.495775452	1
0.527740933	0.5079923882	1
0.5711524614	0.6408372978	1
0.5708682306	0.5177164605	1
0.6213097359	0.606450999	1
0.5084321825	0.5192388202	1
0.5825595937	0.6124643197	1
0.6312578163	0.5677640343	1
0.6632811612	0.5660704091	1
0.5573198924	0.5560038059	1
0.6185242733	0.6135299715	1
0.5935498541	0.6048144624	1
0.5547239171	0.5224738344	1
0.5520900443	0.6580399619	1
0.6863038618	0.5174310181	1
0.5007958464	0.6351665081	1
0.5425777845	0.495547098	1
0.6824762194	0.5404567079	1
0.5229469057	0.5945575642	1
0.6788759616	0.5168030447	1
0.5392996551	0.5593339676	1
0.560995945	0.5117221694	1
0.5371395005	0.535394862	1
0.5242164702	0.5112274025	1
0.648008489	0.6050808754	1
0.6638685716	0.5105233111	1
0.6364876644	0.6184015224	1
0.5527911472	0.5242055186	1
0.5169212112	0.5682778306	1
0.6263879941	0.4725404377	1
0.6162314776	0.5559276879	1
0.6806002956	0.5901427212	1
0.608083526	0.5756803045	1
0.59851442	0.551056137	1
0.5292189336	0.6450999049	1
0.6563459279	0.4974690771	1
0.5495319665	0.5592768792	1
0.5016864365	0.6117221694	1
0.5796414901	0.6495908658	1
0.7233675674	0.5485252141	1
0.5237048547	0.6429495718	1
0.5036192064	0.51320647	1
0.526850343	0.6776403425	1
0.5155948005	0.5046812559	1
0.5815932088	0.6549952426	1
0.5245575473	0.5406660324	1
0.6535225679	0.5331113225	1
0.5175465191	0.6295147479	1
0.7004775079	0.6494576594	1
0.6046159093	0.546565176	1
0.6592071854	0.4780209324	1
0.6627884943	0.5166317793	1
0.570148179	0.5598287345	1
0.6091067571	0.6476688868	1
0.501724334	0.6329781161	1
0.5507825823	0.508943863	1
0.545439042	0.6674024738	1
0.5574904309	0.5758135109	1
0.6009777542	0.5681826832	1
0.6854322204	0.6231018078	1
0.5459696062	0.5887345385	1
0.5818016447	0.5369172217	1
0.5655815364	0.5837297812	1
0.6307462008	0.5113606089	1
0.5419335279	0.6476308278	1
0.6861901694	0.5197716461	1
0.4984083071	0.4984776403	1
0.564709895	0.6384395814	1
0.6353886383	0.6073453853	1
0.6192632736	0.5617316841	1
0.6441808466	0.5658991437	1
0.5560692765	0.5909990485	1
0.5827869784	0.5742340628	1
0.5896274681	0.5849857279	1
0.6443324364	0.5341769743	1
0.5652025619	0.5306374881	1
0.6429681282	0.535432921	1
0.5630424072	0.5533777355	1
0.5841133892	0.5404947669	1
0.6452798727	0.5647764034	1
0.6463788987	0.6173929591	1
0.6535225679	0.575356803	1
0.5226437261	0.595432921	1
0.6388752037	0.5946527117	1
0.5514457877	0.6000951475	1
0.5743168985	0.5280494767	1
0.5269450866	0.6750142721	1
0.5767233865	0.6071931494	1
0.6250994808	0.6084490961	1
0.5565429947	0.6021313035	1
0.5686133323	0.5835965747	1
0.5532269678	0.5254424358	1
0.5453442983	0.5525404377	1
0.5823511578	0.5475166508	1
0.5627771251	0.5274595623	1
0.5515026339	0.6428734539	1
0.6174062986	0.48	1
0.5346193201	0.6341389153	1
0.6230151211	0.6025118934	1
0.5171106984	0.5185537583	1
0.4722780157	0.6713415794	1
0.660059878	0.5083349191	1
0.5248986243	0.5948239772	1
0.6051464736	0.5836726927	1
0.5685943836	0.5631779258	1
0.5432599386	0.6202664129	1
0.5823701065	0.5435965747	1
0.5379732444	0.5901046622	1
0.6471936939	0.6294196004	1
0.6251942244	0.5598287345	1
0.5292947285	0.5802093245	1
0.5430515026	0.5458991437	1
0.6372266646	0.5385918173	1
0.657028082	0.5076879163	1
0.5306021905	0.6080494767	1
0.6450335392	0.6113606089	1
0.6465115398	0.5784015224	1
0.5757759503	0.5503139867	1
0.6018683443	0.5318173168	1
0.6114374503	0.5956041865	1
0.6660097775	0.633434824	1
0.5786561564	0.5965176023	1
0.648766438	0.5585537583	1
0.5770834123	0.5712654615	1
0.6093530905	0.5630256898	1
0.4983514609	0.5038249286	1
0.5601432524	0.5521788773	1
0.6991510971	0.6760989534	1
0.5472012734	0.6371646051	1
0.6861333232	0.6811227402	1
0.6379467162	0.5529971456	1
0.4836472505	0.5617126546	1
0.536968962	0.6162511893	1
0.4835714556	0.5069457659	1
0.4946754083	0.5903139867	1
0.5483381968	0.5810275928	1
0.5173570319	0.5726165557	1
0.6354454845	0.5453092293	1
0.6427028461	0.6296479543	1
0.6146587335	0.5605328259	1
0.5819532345	0.6477450048	1
0.6962329935	0.6761370124	1
0.6153029901	0.5373739296	1
0.5635540228	0.5682778306	1
0.5582483799	0.5739295909	1
0.5634213817	0.5978686965	1
0.5441315799	0.5418458611	1
0.6108500398	0.6094576594	1
0.6636980331	0.5493434824	1
0.5575283283	0.5849666984	1
0.6590366468	0.6144243578	1
0.6295334824	0.5301998097	1
0.5113313374	0.4980399619	1
0.6443513852	0.6185156993	1
0.5542691477	0.5688867745	1
0.6828551938	0.6423977165	1
0.5895137757	0.5262416746	1
0.5682722553	0.5586298763	1
0.5316443703	0.5582492864	1
0.5447947853	0.6318553758	1
0.5326865502	0.6133016175	1
0.677132679	0.608867745	1
0.5933035207	0.5737202664	1
0.4850115587	0.6789153187	1
0.5944593929	0.575775452	1
0.5594232008	0.6092293054	1
0.5487550688	0.568905804	1
0.5532459165	0.5549000951	1
0.5814795164	0.5706374881	1
0.6687383939	0.5114747859	1
0.5228900595	0.5384966698	1
0.6313715087	0.5661655566	1
0.610906886	0.5367840152	1
0.6250047372	0.6061465271	1
0.5104407473	0.5363273073	1
0.5057225149	0.4971836346	1
0.5120134915	0.4769362512	1
0.6429302308	0.5432350143	1
0.6315799447	0.5114938154	1
0.5716072308	0.6474976213	1
0.5490582484	0.6498192198	1
0.4957744344	0.4910371075	1
0.5874673134	0.6123882017	1
0.5613180733	0.6190675547	1
0.6995679691	0.6611227402	1
0.51500739	0.6873834443	1
0.6170083753	0.4847954329	1
0.5370447569	0.6903520457	1
0.60505173	0.4781921979	1
0.4954333573	0.5913986679	1
0.6304430212	0.5418458611	1
0.5936445977	0.6172026641	1
0.63224315	0.5488487155	1
0.5615265093	0.6396764986	1
0.6482548225	0.6107326356	1
0.5648804335	0.5879733587	1
0.5230037518	0.6383824929	1
0.5211467768	0.5482397716	1
0.6536741577	0.5923501427	1
0.5480160685	0.5813130352	1
0.5080911055	0.5820551855	1
0.6226929928	0.5182112274	1
0.5699207943	0.5383444339	1
0.5520710956	0.539809705	1
0.5285936256	0.608943863	1
0.6203244022	0.5876117983	1
0.6540720809	0.6235204567	1
0.591901315	0.5336631779	1
0.5542123015	0.5583444339	1
0.58722098	0.493282588	1
0.5503657104	0.5816175071	1
0.6238109675	0.5553758325	1
0.5053624891	0.5306184586	1
0.5150263387	0.6632159848	1
0.5525637625	0.6269838249	1
0.5843407739	0.5958135109	1
0.5803046955	0.5470789724	1
0.5583999697	0.5390294957	1
0.6406942813	0.61094196	1
0.6250236859	0.5212369172	1
0.5494372229	0.5663368221	1
0.6091446546	0.5631969553	1
0.506954182	0.6867364415	1
0.5849660818	0.5774881066	1
0.5435631182	0.6071360609	1
0.6029673703	0.6046241675	1
0.5669268958	0.5778306375	1
0.6161177853	0.5682588011	1
0.5288589078	0.5405899144	1
0.656687005	0.5153187441	1
0.5697692045	0.5785537583	1
0.609182552	0.5702949572	1
0.60222837	0.6011227402	1
0.6072497821	0.4871741199	1
0.679539167	0.633244529	1
0.6770947815	0.6348620362	1
0.5616970478	0.482150333	1
0.6689278812	0.5064319696	1
0.6039716527	0.6009514748	1
0.7062379202	0.5035014272	1
0.5402091939	0.6626831589	1
0.6906999659	0.504452902	1
0.621025505	0.4914938154	1
0.6732292417	0.6305233111	1
0.5332360632	0.6910751665	1
0.3858718308	0.6304852521	1
0.6322052526	0.415661275	1
0.6077992951	0.5744624167	1
0.609732065	0.5876688868	1
0.5056656687	0.5547478592	1
0.6715049077	0.477583254	1
0.6505097207	0.6279352997	1
0.6457346421	0.6139866794	1
0.565259408	0.5465461465	1
0.5270966764	0.5832350143	1
0.578068746	0.5760418649	1
0.5580778414	0.4528449096	1
0.4917952022	0.5596384396	1
0.4742297343	0.595585157	1
0.5067078486	0.5174690771	1
0.4845757381	0.5383824929	1
0.4934058438	0.6530922931	1
0.4865274567	0.535509039	1
0.4651343465	0.660114177	1
0.551426839	0.4894766889	1
0.5346382688	0.5498763083	1
0.4858453026	0.6025689819	1
0.6445977186	0.5099714558	1
0.6615189298	0.47094196	1
0.5118997991	0.5837488107	1
0.6084435517	0.4750333016	1
0.4907151249	0.5447573739	1
0.4960586653	0.5487725975	1
0.5292189336	0.562378687	1
0.5141925948	0.5300666032	1
0.4221586387	0.7257088487	1
0.5242733164	0.5855375833	1
0.4280895896	0.6498572788	1
0.4229923826	0.5039771646	1
0.4657975518	0.666641294	1
0.5391291166	0.4976403425	1
0.6246636601	0.4781160799	1
0.6103194755	0.5216555661	1
0.4993557434	0.5990104662	1
0.4957175882	0.5168981922	1
0.5560692765	0.6104662226	1
0.4609087808	0.6873073264	1
0.6580702619	0.4524072312	1
0.5296168568	0.5308468126	1
0.60787509	0.4712274025	1
0.5010800773	0.5562511893	1
0.4767688635	0.5551284491	1
0.5675143063	0.5012369172	1
0.478587941	0.6075166508	1
0.4592412931	0.5857659372	1
0.6201917611	0.5129210276	1
0.6149619131	0.4822835395	1
0.6179368628	0.5176022835	1
0.5200666995	0.5685252141	1
0.4542767272	0.5141960038	1
0.5687649221	0.5250618459	1
0.5358509872	0.5659562322	1
0.5038655398	0.575509039	1
0.4672187062	0.5259752617	1
0.4802364801	0.588943863	1
0.5589115853	0.5431208373	1
0.5037707962	0.5502568982	1
0.5461969909	0.5504852521	1
0.4171182779	0.624262607	1
0.519896161	0.6083920076	1
0.5046613863	0.5240913416	1
0.4323720014	0.7036726927	1
0.5136051844	0.5469838249	1
0.5409671429	0.5720456708	1
0.5021791033	0.6195813511	1
0.5015537954	0.522378687	1
0.4983704097	0.5114367269	1
0.5284230871	0.5263558516	1
0.6431386668	0.4725214082	1
0.6045969606	0.5161179829	1
0.4742486831	0.4516079924	1
0.5288589078	0.5315699334	1
0.6390646909	0.4918173168	1
0.6619926479	0.4705613701	1
0.604710653	0.4803235014	1
0.6002766514	0.500114177	1
0.4850684049	0.5987059943	1
0.6542615682	0.4818078021	1
0.5629097662	0.5304852521	1
0.4932163565	0.4673263559	1
0.5559934816	0.5543292103	1
0.5775571304	0.5419980971	1
0.4867737901	0.5141008563	1
0.5843597226	0.537887726	1
0.6110584758	0.5271931494	1
0.508602721	0.5321408183	1
0.484784174	0.5764795433	1
0.6679425475	0.5039961941	1
0.4772046841	0.6320647003	1
0.5977375223	0.5332254995	1
0.6601735703	0.4733777355	1
0.6434039489	0.4751284491	1
0.4966081783	0.5864319696	1
0.4613256528	0.6850237869	1
0.5117292606	0.5669267364	1
0.580475234	0.5292863939	1
0.5420093228	0.5530161751	1
0.5327433964	0.5725404377	1
0.5089437981	0.6025689819	1
0.4498237769	0.4711512845	1
0.5882442112	0.4798287345	1
0.4824913783	0.5484871551	1
0.4822829424	0.6127117031	1
0.598305984	0.5141579448	1
0.6717133437	0.4843958135	1
0.4716148103	0.6806279734	1
0.4651722439	0.49773549	1
0.5088869519	0.5591817317	1
0.4297002312	0.5350142721	1
0.5004358207	0.6103901047	1
0.4862811233	0.5896289248	1
0.4760677606	0.56905804	1
0.4159245083	0.5336060894	1
0.5529806344	0.5071170314	1
0.6010724978	0.4891341579	1
0.6407890249	0.4928829686	1
0.5784477205	0.5563273073	1
0.6427596923	0.4909609895	1
0.5312464471	0.5363273073	1
0.6062644484	0.5000570885	1
0.5381437829	0.4992388202	1
0.616686247	0.4909990485	1
0.4843862508	0.5591817317	1
0.5240459317	0.5513606089	1
0.4952059726	0.5365176023	1
0.6585060825	0.4807040913	1
0.5495698639	0.5901998097	1
0.5766096942	0.5823596575	1
0.6391215371	0.5637107517	1
0.5994808049	0.4982492864	1
0.4929131769	0.5770313987	1
0.5050214121	0.5250999049	1
0.468128245	0.5652521408	1
0.5668321522	0.5249286394	1
0.4719369386	0.66679353	1
0.5814037215	0.5589533777	1
0.5263197787	0.5220551855	1
0.5847197484	0.5147098002	1
0.6476863607	0.4533016175	1
0.6690226248	0.4705233111	1
0.4263652556	0.6394100856	1
0.6500170539	0.6182683159	1
0.4726948876	0.6315128449	1
0.4553378558	0.6502759277	1
0.5509152234	0.5022835395	1
0.5363436541	0.5363463368	1
0.4887255088	0.6745956232	1
0.4903550991	0.5211798287	1
0.4727138364	0.5753187441	1
0.5659794596	0.517697431	1
0.565259408	0.5056137012	1
0.4910183045	0.6155661275	1
0.4535566756	0.6276117983	1
0.5019327699	0.4936631779	1
0.4953386137	0.5273453853	1
0.5710387691	0.5162702188	1
0.5482434532	0.5176784015	1
0.6476295145	0.4769362512	1
0.5435820669	0.5410466223	1
0.5248228294	0.5471550904	1
0.5597642779	0.5568411037	1
0.543714708	0.589019981	1
0.4777352484	0.5966317793	1
0.6460757191	0.473282588	1
0.5164474931	0.586755471	1
0.5929434949	0.5239391056	1
0.5800773108	0.5263558516	1
0.4813544548	0.5531493815	1
0.5247091371	0.5805708849	1
0.5725357183	0.5669838249	1
0.438454542	0.6577164605	1
0.5927729564	0.5308468126	1
0.6089172699	0.4929400571	1
0.4799901467	0.6010656518	1
0.5261871376	0.5738154139	1
0.5042445143	0.4720076118	1
0.4654943722	0.4808943863	1
0.4182930989	0.6782683159	1
0.4997157691	0.6004567079	1
0.6070792436	0.4520076118	1
0.5304695494	0.5726926736	1
0.4650775003	0.5071931494	1
0.5057035661	0.5763273073	1
0.5960700345	0.5504662226	1
0.5847007996	0.5308658421	1
0.4895213552	0.5250237869	1
0.5334823966	0.5897811608	1
0.5241027779	0.5738534729	1
0.4670102702	0.6564224548	1
0.5246901884	0.5191436727	1
0.4910751506	0.6165176023	1
0.4353280024	0.6942340628	1
0.5069162845	0.4813130352	1
0.6056201918	0.5098763083	1
0.4577632925	0.5617887726	1
0.604293781	0.4860323501	1
0.5395649373	0.5066222645	1
0.5482434532	0.580114177	1
0.5041876682	0.5311132255	1
0.4784363512	0.4997716461	1
0.6070034487	0.546641294	1
0.664740213	0.4781160799	1
0.5551976352	0.582302569	1
0.5235532649	0.5213510942	1
0.4533292909	0.5423215985	1
0.654413158	0.44	1
0.4847273279	0.5049857279	1
0.4776026073	0.5915509039	1
0.5943457005	0.5048905804	1
0.5731041801	0.5318744053	1
0.5772539508	0.5217507136	1
0.6500739	0.4964414843	1
0.5159358775	0.5428163654	1
0.468677758	0.6499524263	1
0.6684352143	0.4648334919	1
0.6287944821	0.4851189343	1
0.4965134346	0.5398667935	1
0.4343426687	0.6486393911	1
0.4995262819	0.5785156993	1
0.6461325653	0.4972597526	1
0.4513017774	0.6972407231	1
0.4631826278	0.5082207422	1
0.4589570622	0.6534157945	1
0.4558873688	0.4763653663	1
0.5091143366	0.6027973359	1
0.4880623034	0.540152236	1
0.5827680297	0.5006660324	1
0.4388524652	0.7278401522	1
0.6145071437	0.6004947669	1
0.5405692197	0.5281255947	1
0.6527646189	0.4696479543	1
0.5843407739	0.4872692674	1
0.5336718839	0.5282207422	1
0.5039792322	0.5287345385	1
0.5257134195	0.5701998097	1
0.4348163869	0.7063177926	1
0.5193276992	0.5059562322	1
0.4734907341	0.6495147479	1
0.4884602266	0.5436346337	1
0.5307158828	0.5338725024	1
0.58633039	0.5549381541	1
0.5144010308	0.6076308278	1
0.5543259939	0.5352426261	1
0.4966839732	0.5603996194	1
0.657786031	0.4670409134	1
0.4705726305	0.6593149382	1
0.5999355743	0.477811608	1
0.4529313677	0.4875927688	1
0.485958995	0.5818458611	1
0.4872096108	0.6187250238	1
0.5495698639	0.5619790676	1
0.5481676583	0.53094196	1
0.5972827529	0.5173358706	1
0.5730283852	0.5181351094	1
0.4890476371	0.5584776403	1
0.5321180885	0.5417507136	1
0.5155000568	0.5392768792	1
0.5163527495	0.5540627973	1
0.5706787433	0.5066983825	1
0.5374616288	0.5344053283	1
0.491946792	0.5613510942	1
0.6175010422	0.488715509	1
0.5050214121	0.5351474786	1
0.6074582181	0.5095528069	1
0.6162125289	0.5131874405	1
0.5086406185	0.6019410086	1
0.5946678289	0.5468125595	1
0.5796983363	0.5387250238	1
0.4736044264	0.6198667935	1
0.5875999545	0.5361560419	1
0.4784174025	0.6276117983	1
0.443551749	0.6605137964	1
0.5115397734	0.4987630828	1
0.5099859779	0.5670409134	1
0.5416682457	0.5704471931	1
0.5785235154	0.5028734539	1
0.490222458	0.5694766889	1
0.4973471785	0.5501046622	1
0.5225679312	0.5259752617	1
0.5135672869	0.5571075167	1
0.5103460037	0.5199809705	1
0.5308674726	0.5274976213	1
0.6298556107	0.495547098	1
0.4786826847	0.5831779258	1
0.6351802024	0.4439771646	1
0.4598287035	0.6693054234	1
0.4540872399	0.4898572788	1
0.4158676621	0.713396765	1
0.6726418312	0.4587250238	1
0.66701406	0.464643197	1
0.4533671884	0.6273073264	1
0.6010156516	0.528867745	1
0.5402849888	0.5664129401	1
0.479004813	0.5814652712	1
0.6022473188	0.5060323501	1
0.4714442718	0.5517982873	1
0.5793004131	0.5543482398	1
0.6207791716	0.5106755471	1
0.4601318831	0.6461655566	1
0.4948838443	0.5737963844	1
0.6184295297	0.4947859182	1
0.6133702202	0.4672882969	1
0.5635350741	0.5318173168	1
0.5268692917	0.6008753568	1
0.4638458332	0.5764224548	1
0.5921286997	0.5476688868	1
0.5986660098	0.5190294957	1
0.5447000417	0.5619790676	1
0.648008489	0.488753568	1
0.6673930344	0.4859562322	1
0.5335013454	0.5651760228	1
0.5706218971	0.5704471931	1
0.5115966195	0.5607611798	1
0.5778034638	0.5271741199	1
0.4646606283	0.6654234063	1
0.5101754652	0.5362702188	1
0.5358888847	0.5276117983	1
0.4419979535	0.4780209324	1
0.52630083	0.5611037108	1
0.6264069428	0.5479733587	1
0.6175768371	0.6011227402	1
0.4820176602	0.6646241675	1
0.5976427786	0.5842435775	1
0.5611664835	0.5236156042	1
0.6482927199	0.5038439581	1
0.4670102702	0.6231018078	1
0.4273884868	0.5681065652	1
0.4638647819	0.6533777355	1
0.4367870542	0.4977545195	1
0.4474551863	0.6062416746	1
0.4915678175	0.5863177926	1
0.4783795051	0.5839581351	1
0.5708871793	0.5106755471	1
0.5573767385	0.5700095147	1
0.5065941562	0.5421313035	1
0.5441694774	0.5262607041	1
0.5142873385	0.6100856327	1
0.5383143214	0.5296669838	1
0.6036495244	0.5994481446	1
0.6535794141	0.4904281637	1
0.4601508318	0.6056327307	1
0.5019327699	0.5308468126	1
0.4914730739	0.5428163654	1
0.5252965475	0.5854995243	1
0.5886231857	0.5193339676	1
0.4871148672	0.5507136061	1
0.6010724978	0.5461274976	1
0.5525448137	0.4981921979	1
0.4659680903	0.4904852521	1
0.565126767	0.5855185538	1
0.5023117444	0.5777925785	1
0.6124606814	0.5658420552	1
0.4978587941	0.6029876308	1
0.5620002274	0.5213510942	1
0.5088490545	0.573358706	1
0.4802933263	0.5980209324	1
0.4652101414	0.5826641294	1
0.6588282109	0.5431018078	1
0.5137757229	0.5994862036	1
0.4866600978	0.5183444339	1
0.5027665138	0.579923882	1
0.4118315837	0.6611607992	1
0.5472391708	0.5921979068	1
0.5168264676	0.5882397716	1
0.4926289461	0.5765176023	1
0.5082426953	0.5815794481	1
0.4991852048	0.5583824929	1
0.4855042256	0.6534538535	1
0.5038465911	0.6236156042	1
0.6673361883	0.4799809705	1
0.5607685603	0.5322169363	1
0.5684048964	0.5278972407	1
0.5387311934	0.588791627	1
0.4644142949	0.6560989534	1
0.4600371395	0.5248334919	1
0.6572744154	0.6196574691	1
0.4632015765	0.4874024738	1
0.4607950885	0.4523691722	1
0.6280175844	0.4915318744	1
0.6286239436	0.5011607992	1
0.6638685716	0.4705042816	1
0.5043203092	0.6069077069	1
0.4721264259	0.6344243578	1
0.5048129761	0.5856327307	1
0.5174517755	0.5898382493	1
0.4849736613	0.5984776403	1
0.663565392	0.6273644148	1
0.4510933414	0.6751094196	1
0.5826164399	0.4591627022	1
0.4809186342	0.6429495718	1
0.5498161974	0.4686964795	1
0.5001136923	0.5917411989	1
0.554799712	0.5074024738	1
0.5185129041	0.5787630828	1
0.5579452003	0.5150333016	1
0.4860158411	0.6022454805	1
0.4832872248	0.5635585157	1
0.4939174594	0.5599809705	1
0.4565505741	0.5978306375	1
0.4839693789	0.5515699334	1
0.6094857316	0.5329971456	1
0.4897108425	0.502378687	1
0.4971955887	0.5724262607	1
0.4393072346	0.6647954329	1
0.6605146474	0.4729019981	1
0.5065183613	0.5072692674	1
0.5220373669	0.5425118934	1
0.4640732179	0.5715889629	1
0.5925645204	0.5277259753	1
0.5913139046	0.5706945766	1
0.496835563	0.52905804	1
0.5661689468	0.5319505233	1
0.499791564	0.542112274	1
0.5560313791	0.4786298763	1
0.4839314814	0.5481636537	1
0.622674044	0.5014081827	1
0.4964944859	0.5800190295	1
0.4398946451	0.5073263559	1
0.4436654413	0.6652140818	1
0.4833251222	0.5943482398	1
0.5125061583	0.5640342531	1
0.5261302914	0.5435775452	1
0.596032137	0.5215794481	1
0.515765339	0.551094196	1
0.6544700042	0.5481826832	1
0.6465683859	0.4788582303	1
0.5805320802	0.5643958135	1
0.6346306894	0.513168411	1
0.4708758101	0.6507897241	1
0.5745632319	0.5191056137	1
0.4414105431	0.67547098	1
0.5154242619	0.5447573739	1
0.4768636071	0.5720266413	1
0.5939098799	0.5187250238	1
0.4167961496	0.5111512845	1
0.519346648	0.5568601332	1
0.6260848145	0.4924072312	1
0.5575093796	0.5079733587	1
0.5327433964	0.5676498573	1
0.5854397999	0.5575071361	1
0.5939098799	0.5121217888	1
0.6065107818	0.473168411	1
0.5124114147	0.5585156993	1
0.5292757797	0.5751665081	1
0.5940046235	0.5654614653	1
0.5874104673	0.4770884872	1
0.6641149051	0.5653282588	1
0.4869822261	0.5853853473	1
0.6199264789	0.5648525214	1
0.531530678	0.4744814462	1
0.6171789139	0.471094196	1
0.5544396862	0.5826641294	1
0.6534846705	0.4632159848	1
0.6313146625	0.4695147479	1
0.5181907758	0.5562702188	1
0.5847197484	0.5605137964	1
0.4715390154	0.6323120837	1
0.5148558002	0.593282588	1
0.4321256679	0.7145195052	1
0.5630045098	0.5665842055	1
0.4653617312	0.5825880114	1
0.5159358775	0.5794862036	1
0.6457346421	0.5155280685	1
0.6353886383	0.529019981	1
0.3795619055	0.6588201713	1
0.6353696896	0.6182302569	1
0.4317656422	0.6986298763	1
0.4090650699	0.6632921028	1
0.4817334293	0.5821313035	1
0.4423958768	0.6999429115	1
0.6273922765	0.5244719315	1
0.4382271573	0.5907136061	1
0.4657786031	0.5956041865	1
0.4173077652	0.655623216	1
0.508261644	0.584262607	1
0.5047940274	0.5637868696	1
0.4417326714	0.6083920076	1
0.4563231894	0.6097811608	1
0.3948345776	0.7051569933	1
0.4408041839	0.5539486204	1
0.4344942585	0.5885823026	1
0.5093417213	0.5825499524	1
0.4824345322	0.5795242626	1
0.6038390116	0.546603235	1
0.4927615871	0.6145956232	1
0.4858642513	0.6214843007	1
0.4936521772	0.6162511893	1
0.518171827	0.6405899144	1
0.4188805093	0.6583254044	1
0.5757759503	0.5385727878	1
0.5985333687	0.5470409134	1
0.5313032933	0.5885442436	1
0.4202069201	0.6194291151	1
0.4535187782	0.6387821123	1
0.5114071323	0.6204567079	1
0.3852844204	0.6940627973	1
0.5684427938	0.5701046622	1
0.4453139804	0.6053472883	1
0.5017053852	0.5976403425	1
0.4485921098	0.5425118934	1
0.409747224	0.5519124643	1
0.3642513359	0.7214462417	1
0.4420926972	0.6733777355	1
0.4517944442	0.5643196955	1
0.5622844583	0.5222835395	1
0.5040171296	0.5971265461	1
0.4038731193	0.5771265461	1
0.4715200667	0.6443577545	1
0.5403228863	0.6110371075	1
0.5349224997	0.6027402474	1
0.4345511047	0.5977925785	1
0.51129344	0.5990675547	1
0.4722780157	0.6427402474	1
0.4615530375	0.584300666	1
0.4395725168	0.6941389153	1
0.3893204987	0.6964985728	1
0.4497290332	0.5482778306	1
0.5564861485	0.57773549	1
0.4028119908	0.6301046622	1
0.5518437109	0.5550713606	1
0.4308561034	0.6603805899	1
0.4735096828	0.5688487155	1
0.5243301626	0.5872312084	1
0.440519953	0.5951474786	1
0.4184067912	0.5651379638	1
0.6185621708	0.5884681256	1
0.5900632887	0.5448715509	1
0.5288589078	0.5848144624	1
0.5031265396	0.6449666984	1
0.4574411642	0.5848715509	1
0.396805245	0.6137963844	1
0.5877515443	0.5140627973	1
0.4232576648	0.5650047574	1
0.4183878425	0.6521979068	1
0.5412513738	0.5677069458	1
0.5447568879	0.5743862988	1
0.5384659112	0.5781160799	1
0.5689544094	0.5572597526	1
0.4549020351	0.6025499524	1
0.4218365104	0.695737393	1
0.6344980483	0.5234253092	1
0.4311782317	0.602150333	1
0.3890173191	0.6768220742	1
0.4706863228	0.642416746	1
0.6081024747	0.5558515699	1
0.4130064047	0.7210275928	1
0.4049531966	0.5726355852	1
0.4143517641	0.6648715509	1
0.3998938871	0.5462607041	1
0.4700610149	0.6769362512	1
0.4246977678	0.6027402474	1
0.5312085497	0.5746336822	1
0.4212112025	0.7105233111	1
0.6088983211	0.6199048525	1
0.580266798	0.537773549	1
0.5378785008	0.5532635585	1
0.4787395308	0.597811608	1
0.4471141092	0.5992768792	1
0.5022170008	0.5937392959	1
0.3865350362	0.7343101808	1
0.4518512904	0.5684490961	1
0.4374123621	0.6893625119	1
0.4373934134	0.6134538535	1
0.4753856065	0.6070218839	1
0.6240383522	0.6016936251	1
0.4486300072	0.6655185538	1
0.4930079206	0.5986298763	1
0.4520218289	0.6074024738	1
0.608974116	0.5278782112	1
0.4305150263	0.7314557564	1
0.5441884261	0.5462416746	1
0.39212491	0.5539105614	1
0.4315761549	0.6545575642	1
0.4550346762	0.6388201713	1
0.528707318	0.6828163654	1
0.4963239474	0.6042816365	1
0.529673703	0.5926926736	1
0.4807101982	0.6117031399	1
0.460075037	0.6125594672	1
0.4656080646	0.6276117983	1
0.5192898018	0.5758896289	1
0.4739834009	0.5970123692	1
0.5364762951	0.5768220742	1
0.590593853	0.5606850618	1
0.4720695797	0.6302378687	1
0.5321180885	0.6106755471	1
0.4142759692	0.6851379638	1
0.5671732292	0.5766888677	1
0.3984348353	0.7145195052	1
0.4610414219	0.5681636537	1
0.4747413499	0.6329400571	1
0.5182855194	0.5884681256	1
0.4386440293	0.6448334919	1
0.4456929549	0.6213130352	1
0.4604729602	0.5895908658	1
0.4539167014	0.6162702188	1
0.4581991132	0.5930922931	1
0.5604843294	0.5624738344	1
0.4404252094	0.6686013321	1
0.6073445257	0.5057469077	1
0.4308182059	0.7009895338	1
0.5144199795	0.5848905804	1
0.4008602721	0.5625499524	1
0.602436806	0.5261845861	1
0.6153408876	0.526450999	1
0.4134232766	0.6683349191	1
0.5594610983	0.5515318744	1
0.4727896313	0.6329590866	1
0.4342289764	0.6418078021	1
0.4163224315	0.6278972407	1
0.5754917194	0.562416746	1
0.5975669837	0.5591246432	1
0.418349945	0.6691912464	1
0.4434191079	0.613358706	1
0.5669458445	0.5539295909	1
0.6073634744	0.5231779258	1
0.4985030507	0.5920837298	1
0.4962860499	0.6003044719	1
0.4094250957	0.6439771646	1
0.5666426649	0.579847764	1
0.5607306628	0.5655185538	1
0.4815628908	0.6211798287	1
0.5934740592	0.5431779258	1
0.5894190321	0.5398667935	1
0.42213969	0.6392388202	1
0.5047371812	0.6124833492	1
0.5533027627	0.5834633682	1
0.4547883427	0.6325023787	1
0.525126009	0.5956422455	1
0.4286580513	0.6738915319	1
0.4626141661	0.6077640343	1
0.4842725585	0.5959276879	1
0.3870087543	0.5537012369	1
0.4667639368	0.6224548049	1
0.6204949407	0.5911132255	1
0.60416114	0.6080304472	1
0.4455603138	0.7024548049	1
0.5847765945	0.5649857279	1
0.4069617615	0.6896289248	1
0.3766816993	0.630903901	1
0.4205100997	0.7245861085	1
0.3819873423	0.5627592769	1
0.3870466518	0.6614462417	1
0.4373744647	0.6375071361	1
0.4182552014	0.6415413892	1
0.515556903	0.5670409134	1
0.4539545989	0.615394862	1
0.4951680752	0.593396765	1
0.4569105999	0.682036156	1
0.4747034525	0.5936822074	1
0.5920908023	0.582340628	1
0.5632887407	0.5470980019	1
0.4064880434	0.6706755471	1
0.4476446735	0.606641294	1
0.4314624626	0.5831779258	1
0.5443779134	0.5887345385	1
0.4369575928	0.6206660324	1
0.576344412	0.5818268316	1
0.4991662561	0.5704662226	1
0.4049531966	0.5530922931	1
0.5400576041	0.5897621313	1
0.4470383143	0.6345385347	1
0.6351991511	0.6114367269	1
0.4975745632	0.5856517602	1
0.4603592678	0.6104091342	1
0.428335923	0.6325594672	1
0.4232576648	0.6737012369	1
0.4165498162	0.6541960038	1
0.6149808618	0.5892293054	1
0.4845188919	0.6091912464	1
0.439004055	0.5873073264	1
0.3712434153	0.7225880114	1
0.5195929814	0.5707516651	1
0.4878728162	0.5792578497	1
0.445958237	0.6405708849	1
0.4436464926	0.6332635585	1
0.4510175465	0.6788962892	1
0.4726190927	0.6484871551	1
0.408780839	0.5709609895	1
0.5061393868	0.6066603235	1
0.5025012317	0.593472883	1
0.5163716982	0.6010466223	1
0.3935460643	0.5926926736	1
0.6861143745	0.6477450048	1
0.402660401	0.551132255	1
0.4207185356	0.5345575642	1
0.5725167696	0.5537963844	1
0.555690302	0.5647002854	1
0.6134649638	0.5273644148	1
0.4464698526	0.6853092293	1
0.4386061318	0.6564985728	1
0.4668397317	0.6503520457	1
0.4552241634	0.6240532826	1
0.6647591617	0.6706755471	1
0.405616402	0.6983634634	1
0.4680524501	0.5965176023	1
0.5133020048	0.5298001903	1
0.4314814113	0.7078782112	1
0.4950164854	0.5342911513	1
0.3923522947	0.6614081827	1
0.4436464926	0.6461084681	1
0.5031075909	0.5794100856	1
0.5088301057	0.5834443387	1
0.4490279304	0.6912274025	1
0.4202258688	0.6265080875	1
0.4049531966	0.6704852521	1
0.423106075	0.6147478592	1
0.5990828817	0.5830447193	1
0.427919051	0.5689248335	1
0.4378102854	0.6345004757	1
0.3970705272	0.65773549	1
0.6126880661	0.5315318744	1
0.4519270853	0.5797716461	1
0.4611172168	0.6031398668	1
0.561128586	0.557583254	1
0.5992913177	0.613472883	1
0.4383219009	0.5917602284	1
0.5022927957	0.5948049477	1
0.4369575928	0.6047002854	1
0.4901845606	0.5460133206	1
0.4283169743	0.6197145576	1
0.5790161822	0.5561179829	1
0.4338878993	0.6340818268	1
0.389093114	0.5779067555	1
0.4001212718	0.6784205519	1
0.4329025657	0.668715509	1
0.4694546557	0.5982492864	1
0.4669155266	0.6043577545	1
0.5681964604	0.5810085633	1
0.4657786031	0.6233301618	1
0.6235646341	0.5907897241	1
0.5894000834	0.5356041865	1
0.570356615	0.5874976213	1
0.5723841285	0.5720837298	1
0.4708189639	0.5925023787	1
0.4337552583	0.6695908658	1
0.5172433395	0.586489058	1
0.3989275022	0.7180209324	1
0.4661765263	0.613396765	1
0.4221207413	0.646450999	1
0.5687459734	0.5500285442	1
0.3649524387	0.5935299715	1
0.5843028764	0.5441294006	1
0.6117027324	0.5275166508	1
0.4847273279	0.6432159848	1
0.4641490128	0.5985156993	1
0.549494069	0.5729971456	1
0.5807405162	0.526565176	1
0.5214499564	0.5443958135	1
0.6127449123	0.5962511893	1
0.4455413651	0.6383824929	1
0.587429416	0.5926546147	1
0.4695683481	0.5381541389	1
0.5937961875	0.5302188392	1
0.6519877212	0.5230256898	1
0.4321256679	0.666679353	1
0.5869746466	0.5349191246	1
0.5404365786	0.5435585157	1
0.5718914617	0.5619980971	1
0.5008337439	0.5457849667	1
0.5721188464	0.5448334919	1
0.5980785993	0.5981351094	1
0.4893508167	0.5489628925	1
0.482377686	0.5145195052	1
0.4810323265	0.4928829686	1
0.5162011597	0.6694196004	1
0.4733201956	0.5141579448	1
0.5497593512	0.6126546147	1
0.5622844583	0.6187250238	1
0.7132489483	0.6570313987	1
0.5389585781	0.5473073264	1
0.5822374654	0.4983254044	1
0.5705082048	0.5017697431	1
0.4780573767	0.6047573739	1
0.5125630045	0.5931874405	1
0.5919771099	0.5505042816	1
0.5380869367	0.5973168411	1
0.4986356918	0.6432540438	1
0.5001894872	0.5630066603	1
0.6157577595	0.5943482398	1
0.6152271952	0.5246812559	1
0.5425967332	0.5513415794	1
0.531530678	0.5548810657	1
0.7075264335	0.6275737393	1
0.5115208246	0.5457469077	1
0.5547049684	0.5073644148	1
0.5244438549	0.5900095147	1
0.6450714367	0.5574690771	1
0.480312275	0.5403044719	1
0.4880812521	0.6610275928	1
0.5582862773	0.5668886775	1
0.533179217	0.5587059943	1
0.555898738	0.5935680304	1
0.6436502823	0.6041484301	1
0.5967142911	0.5277259753	1
0.6192253761	0.5329590866	1
0.5212225717	0.5984015224	1
0.5562777125	0.5865080875	1
0.5183044681	0.6136822074	1
0.6517603365	0.5761560419	1
0.4507333156	0.5375451951	1
0.5599916626	0.6013130352	1
0.6490506689	0.5434253092	1
0.642570205	0.5197906755	1
0.5750748475	0.6210846813	1
0.6574070565	0.6132635585	1
0.5715882821	0.5859942912	1
0.5782961307	0.5079543292	1
0.6567627999	0.6286964795	1
0.6513434646	0.6193529971	1
0.5347330125	0.5067745005	1
0.6741387805	0.5174310181	1
0.7091181264	0.5103710752	1
0.6715238564	0.5070028544	1
0.5775381817	0.5500095147	1
0.5952173419	0.5086013321	1
0.9522871111	0.4607128735	2
0.9051237352	0.1562070459	2
0.9186720734	0.1634186296	2
0.9667828855	0.4431264004	2
0.9731875545	0.2004744958	2
0.9398377989	0.1877647856	2
0.9281464357	0.1773522379	2
0.9833440709	0.3641567343	2
0.9835146095	0.3532546273	2
0.9936521772	0.3409403303	2
0.9783795051	0.3865634826	2
0.9429264411	0.1907209701	2
0.9599613446	0.4412623096	2
0.9924584075	0.3219604963	2
0.994220639	0.3136191606	2
0.9856368666	0.2202074978	2
0.9946754083	0.300871792	2
0.9689998863	0.4308121034	2
0.9905256376	0.2359298801	2
0.976181453	0.2284923459	2
0.9793079926	0.2465118906	2
0.948781597	0.1978007494	2
0.985542123	0.2990453595	2
0.9094250957	0.1707808469	2
1	0.3031124668	2
0.9698525789	0.4179517596	2
0.9806723008	0.3785610725	2
0.962689961	0.4296070346	2
0.9978019479	0.2930388446	2
0.9946754083	0.2651339698	2
0.9575738053	0.2131465477	2
0.9831545837	0.2647385566	2
0.9812597112	0.3547609633	2
0.9718990412	0.4021164021	2
0.9426990564	0.1828880227	2
0.9413726456	0.1975559698	2
0.991946792	0.3103428797	2
0.9738318111	0.2023385867	2
0.9801606852	0.2598053061	2
0.9947322545	0.3252367772	2
0.9869443286	0.2720254571	2
0.976181453	0.360654503	2
0.9708758101	0.4120205615	2
0.9649448592	0.2151801013	2
0.9728843749	0.3799732625	2
0.9659301929	0.4046771734	2
0.9901277144	0.2720631155	2
0.9978777428	0.2919655802	2
0.9840072763	0.278031972	2
0.9693409634	0.406334143	2
0.9695304506	0.4105330547	2
0.9779436844	0.288086765	2
0.9913783302	0.2492232955	2
0.9217038693	0.1772957502	2
0.9202069201	0.1715905026	2
0.9887255088	0.2420681994	2
0.987399098	0.2179103353	2
0.9929321257	0.3313750965	2
0.9969113579	0.2842832665	2
0.9834956607	0.2319004312	2
0.9718042976	0.3956768156	2
0.9901087657	0.3405449171	2
0.9792700951	0.2510497279	2
0.9821313526	0.255286298	2
0.992287869	0.2336327176	2
0.9929510744	0.256321904	2
0.9656838595	0.2153495641	2
0.9203395611	0.173040351	2
0.9695115019	0.44242972	2
0.9925910486	0.3369297106	2
0.968260886	0.4220376961	2
0.9752719142	0.2440829238	2
0.9969492553	0.2797454292	2
0.9749876833	0.4255399273	2
0.193788608	0.906946092	2
0.5586463031	0.8969101282	2
0.2261151325	0.9435312282	2
0.2862394361	0.9651094918	2
0.2108424603	0.920860871	2
0.5272103687	0.9246455403	2
0.2837761019	0.9680468471	2
0.3605184371	0.97668945	2
0.5956152651	0.1952399782	2
0.2256035169	0.555969798	2
0.2484367302	0.499482197	2
0.2818622807	0.4696755729	2
0.2861825899	0.4532188518	2
0.4222912798	0.3042987064	2
0.2449501649	0.5184620309	2
0.5522795316	0.2152930765	2
0.5096259522	0.2424447834	2
0.530564293	0.2262140127	2
0.3181680373	0.4231862773	2
0.2624208891	0.4830254759	2
0.3206313715	0.4138658231	2
0.4206616895	0.311491461	2
0.4572895744	0.2798772336	2
0.41277902	0.3164058822	2
0.4816007883	0.2605019865	2
0.4387008754	0.2899320266	2
0.2987266457	0.4422037696	2
0.260980786	0.4884671148	2
0.3949861674	0.3354045454	2
0.3550991018	0.3897644467	2
0.4331488991	0.2994972604	2
0.5391291166	0.2254420155	2
0.397354758	0.3281741324	2
0.3276802971	0.4110791015	2
0.3424413537	0.4027942533	2
0.4779057869	0.268447909	2
0.3569939743	0.382176279	2
0.5710956153	0.2047863827	2
0.2928335923	0.4482667721	2
0.2408193429	0.5236588902	2
0.4739455035	0.2710463387	2
0.4971576913	0.2516710915	2
0.4051616326	0.3264983336	2
0.4552431121	0.2839443409	2
0.3442225338	0.394584722	2
0.347443817	0.3919674631	2
0.300223595	0.4355947203	2
0.3800735211	0.3530851645	2
0.4334899761	0.2961268335	2
0.3616553606	0.3782409761	2
0.4965892295	0.2550791768	2
0.5070678743	0.2488843699	2
0.388752037	0.339226873	2
0.3745594421	0.3540642829	2
0.3709970819	0.3587150954	2
0.3322090423	0.4068801898	2
0.238810778	0.5309081323	2
0.5775760791	0.2018678567	2
0.5886989806	0.1978384078	2
0.5180960321	0.2354403208	2
0.3667715163	0.371180026	2
0.4665555008	0.2739083771	2
0.2704930458	0.476359939	2
0.5244817524	0.2331055	2
0.4478531095	0.2868063793	2
0.5455337856	0.2217514922	2
0.3620153864	0.3722909488	2
0.44650775	0.2882562278	2
0.3835411377	0.3477000132	2
0.2541213476	0.4946619217	2
0.5678553833	0.2128641097	2
0.3123507788	0.4274040182	2
0.4894076629	0.2588261877	2
0.5698639482	0.2117155284	2
0.4103156858	0.3222617635	2
0.229109031	0.5458773466	2
0.3051881608	0.433128095	2
0.368097927	0.3650417067	2
0.2320271346	0.5377054736	2
0.2916398226	0.452484513	2
0.2771629969	0.4715208345	2
0.4081176337	0.3225065431	2
0.5600864062	0.2136172777	2
0.2435100618	0.5186314937	2
0.3707886459	0.3648157563	2
0.5091901315	0.2487713947	2
0.2296016978	0.5410947297	2
0.9299655133	0.9064188744	2
0.9494258536	0.9258694383	2
0.9528934703	0.9376376885	2
0.9612498579	0.929315182	2
0.9763330428	0.956014988	2
0.9434001592	0.9156640117	2
0.9915488688	0.9662204146	2
0.982377686	0.9568623021	2
0.9895213552	0.9690824531	2
0.9710463486	0.9493494511	2
0.9841588661	0.9682916267	2
0.9531777011	0.9324408292	2
0.9846325842	0.9696284999	2
0.9643195513	0.9440019582	2
0.9833061735	0.9705323015	2
0.9626520635	0.9386356361	2
0.9616667298	0.938993391	2
0.9492363664	0.9385603193	2
0.9747224012	0.9528893408	2
0.9847083791	0.9644504698	2
0.9773752226	0.9620779905	2
0.9850684049	0.9602703873	2
0.9873801493	0.9592536105	2
0.9745708114	0.9462426331	2
0.9887255088	0.9669359242	2
0.981070224	0.9597619989	2
0.9731875545	0.9505356907	2
0.9759161708	0.9558455252	2
0.9865274567	0.9656178802	2
0.9759351196	0.9509875916	2
0.9898245348	0.9580862001	2
0.9874559442	0.965504905	2
0.9884033805	0.9669735826	2
0.9754614014	0.9603080457	2
0.98216925	0.9626240374	2
0.9889339447	0.9646764202	2
0.9841778148	0.9579732249	2
0.9935574336	0.9681974807	2
0.9847273279	0.9659568058	2
0.9445939288	0.9135363121	2
0.9833251222	0.9600256077	2
0.9918330996	0.9601950705	2
0.9642437564	0.9468828259	2
0.9657407057	0.9397653882	2
0.9815439421	0.9671807038	2
0.9759351196	0.9591218061	2
0.982718763	0.9605528253	2
0.9789858643	0.9569564481	2
0.9844241483	0.9593477565	2
0.9710084511	0.9470899471	2
0.9729033236	0.9459037075	2
0.9898055861	0.965222467	2
0.9727327851	0.9524750984	2
0.9773183765	0.9571635693	2
0.9886686626	0.9580485417	2
0.9897866374	0.9708147395	2
0.9932921514	0.9664651942	2
0.9642248077	0.9450563935	2
0.980103839	0.9533977292	2
0.9844051995	0.9620403321	2
0.9517754955	0.9351522341	2
0.9569484974	0.9298235704	2
0.9864516618	0.9697791335	2
0.9838556865	0.9579920541	2
0.9836093531	0.9634713514	2
0.9859400462	0.9600067785	2
0.9429832872	0.9059858028	2
0.9921931254	0.9634713514	2
0.9884981241	0.963339547	2
0.9860726873	0.9552241616	2
0.9935763823	0.9626052082	2
0.9912267404	0.9628876462	2
0.9939932543	0.9606846297	2
0.9901466631	0.9672183622	2
0.9853147383	0.964563445	2
0.9812976087	0.9628876462	2
0.9682798348	0.9558078668	2
0.2273278508	0.9274134328	2
0.5305263956	0.892843021	2
0.2631030432	0.9688376735	2
0.4086671467	0.9608164341	2
0.3344449919	0.9819804553	2
0.2624777352	0.9487092583	2
0.2595975291	0.9462614623	2
0.4221586387	0.9559961588	2
0.4725432978	0.9291080608	2
0.5132072612	0.9049501968	2
0.3695380301	0.9741098496	2
0.2728426877	0.9629817922	2
0.3816083678	0.9660132934	2
0.2338083147	0.9353970137	2
0.3522188957	0.9698732795	2
0.315572062	0.9717185411	2
0.4372039262	0.9499331563	2
0.4190889453	0.9578037621	2
0.3091105469	0.9754090644	2
0.290446053	0.973959216	2
0.3386516087	0.9772919844	2
0.5235153674	0.8975879794	2
0.5041876682	0.9123124141	2
0.5218478796	0.896420569	2
0.3817220601	0.9720951251	2
0.5103081063	0.9075486264	2
0.3263917838	0.9735261443	2
0.2559972714	0.9407256774	2
0.4968166142	0.9134045077	2
0.2751354834	0.9728859515	2
0.4479099557	0.9481067239	2
0.2990298253	0.9725093675	2
0.3693106454	0.9647705662	2
0.3921817562	0.9688000151	2
0.2826012809	0.9712478111	2
0.3436730208	0.9777438852	2
0.2445332929	0.9386168069	2
0.4332436427	0.950836958	2
0.3979990147	0.9614001393	2
0.4704399894	0.9310662976	2
0.3629817713	0.9658250014	2
0.4906203812	0.9150803065	2
0.2949747982	0.9714172739	2
0.3566907947	0.9740157036	2
0.2879069239	0.9695155247	2
0.3228294236	0.9702498635	2
0.4033615038	0.9624169162	2
0.3179596013	0.9731307311	2
0.279019972	0.967011241	2
0.4832303786	0.9266790939	2
0.4207943305	0.953943776	2
0.3038238527	0.9691389407	2
0.3362640694	0.9758797944	2
0.2979876454	0.9724152215	2
0.3050555198	0.9728294639	2
0.2368211619	0.9311604436	2
0.3253685527	0.975936282	2
0.4692462197	0.9327420964	2
0.2559783227	0.9396900714	2
0.2793231516	0.9709653731	2
0.4354795922	0.9433429362	2
0.2514685262	0.9506110076	2
0.2470913708	0.9367527161	2
0.3232462955	0.9721327835	2
0.4615340888	0.9384473441	2
0.3078788798	0.9702310343	2
0.3754879297	0.9721704419	2
0.3950619623	0.967670263	2
0.4547125478	0.9356794517	2
0.2426952666	0.9383343689	2
0.5071247205	0.9060422904	2
0.3690074658	0.964186861	2
0.2889491037	0.9720198083	2
0.2540645015	0.9434747406	2
0.2362716489	0.9360748649	2
0.3868003183	0.9687058691	2
0.4952249214	0.9099775933	2
0.3466100731	0.9714737615	2
0.492287869	0.916247717	2
0	0.826677211	2
0.5136051844	0.9424579638	2
0.3865729336	0.9607411173	2
0.1967067116	0.9150991357	2
0.2968128245	0.9700615715	2
0.2266077993	0.9521361728	2
0.4728275287	0.9334764353	2
0.2382423163	0.9549040652	2
0.4174972524	0.962774671	2
0.2410088301	0.9592724397	2
0.2136279228	0.9344743829	2
0.3884109599	0.9752396016	2
0.204873612	0.9163983506	2
0.1959108652	0.9032555687	2
0.3429150718	0.9694966955	2
0.3712813128	0.9731683895	2
0.4889339447	0.9384096857	2
0.2123394096	0.9381837353	2
0.404100504	0.9638479354	2
0.3320764013	0.9703063511	2
0.3765869557	0.9694402079	2
0.4513207261	0.9464497543	2
0.2344336226	0.9550170404	2
0.2769356122	0.9643939822	2
0.4583317543	0.9418366002	2
0.4653238337	0.9390687078	2
0.39777163	0.9720009791	2
0.5133967484	0.9310662976	2
0.5372910903	0.9222918903	2
0.2567173229	0.9570505941	2
0.4931026642	0.9502155943	2
0.4961534089	0.9311792728	2
0.3122181377	0.9651848086	2
0.2469776784	0.9637349602	2
0.5294084208	0.9282230884	2
0.2695456096	0.9714172739	2
0.9576117027	0.2276450319	2
0.9437980824	0.4876762884	2
0.9747792474	0.3791824361	2
0.9623867814	0.452861097	2
0.97280858	0.2666026474	2
0.9884033805	0.2910617786	2
0.9666691932	0.2285111751	2
0.975082427	0.4020975729	2
0.9694546557	0.2579977028	2
0.9544851631	0.4631606696	2
0.9598476523	0.450978177	2
0.9634100125	0.2571315596	2
0.9779815818	0.290722853	2
0.9909993557	0.3217345459	2
0.9721264259	0.3983129037	2
0.985201046	0.2689939558	2
0.9830219426	0.3661714587	2
0.9687346042	0.4225649137	2
0.981411301	0.3023404696	2
0.996210255	0.3277410608	2
0.9791943002	0.370521004	2
0.9729601698	0.2472838879	2
0.9601318831	0.4357453539	2
0.9723159131	0.2395450865	2
0.9456361087	0.4729706829	2
0.9812407625	0.2858084317	2
0.9747602986	0.3378711706	2
0.9848978664	0.3497712252	2
0.9838556865	0.3069912821	2
0.969776784	0.3900845431	2
0.9656649108	0.4413564556	2
0.9707052715	0.2446101414	2
0.9817713268	0.2882373986	2
0.9820555577	0.3193244083	2
0.9720127335	0.4110602723	2
0.981960814	0.3386431678	2
0.9440823133	0.4822911371	2
0.9884033805	0.3407520383	2
0.9461477243	0.4690730385	2
0.9729791185	0.3928336064	2
0.9768636071	0.3562672993	2
0.9830598401	0.3307537329	2
0.991738356	0.3415052063	2
0.9848978664	0.3103240505	2
0.9448023648	0.4761339886	2
0.984784174	0.2972754147	2
0.962822602	0.4464215105	2
0.9802743775	0.2746992035	2
0.9880812521	0.2795571372	2
0.9782089665	0.3835696398	2
0.9691704248	0.4161253272	2
0.9839693789	0.2743226195	2
0.9681850911	0.429173963	2
0.9702883996	0.4208891148	2
0.2982718763	0.9736014611	2
0.5453064009	0.9276582124	2
0.304487058	0.9743734584	2
0.5352635768	0.9272063115	2
0.4638837306	0.9370916417	2
0.345245765	0.9771978384	2
0.3079167772	0.9715867367	2
0.4746845037	0.942570939	2
0.4058437867	0.9621156489	2
0.3201008072	0.9663145606	2
0.2566794255	0.9623792578	2
0.3270360405	0.966446365	2
0.349168151	0.978948954	2
0.2507105772	0.9579167373	2
0.3549285633	0.9900016946	2
0.2717247129	0.9631700842	2
0.2750407398	0.9712666403	2
0.443134877	0.9392946582	2
0.2218895668	0.9371104709	2
0.3310910676	0.9725470259	2
0.2657179672	0.9683104559	2
0.428677	0.9628876462	2
0.3243642703	0.9628123294	2
0.24858832	0.9616072605	2
0.3715844924	0.9974015704	2
0.2278584151	0.9521738312	2
0.2017849699	0.9106366153	2
0.3173342934	0.9678020674	2
0.3565392049	0.9694025495	2
0.4477583659	0.9481632115	2
0.5047940274	0.9382402229	2
0.345037329	0.9658061722	2
0.4837798916	0.9437383494	2
0.3959146549	0.9744676044	2
0.3941334748	0.9592724397	2
0.3312995035	0.9839386921	2
0.2013870467	0.9170762018	2
0.4428695949	0.954979382	2
0.4140485845	0.9657308554	2
0.4779815818	0.9356982809	2
0.353298973	1	2
0.2620229659	0.9645257866	2
0.436597567	0.9424579638	2
0.3032553909	0.9595548777	2
0.4804449161	0.9403302642	2
0.9632205253	0.2335197424	2
0.9790237617	0.3636483459	2
0.9867169439	0.3569263213	2
0.9652290901	0.2382835301	2
0.978796377	0.288557495	2
0.9869632774	0.3502607844	2
0.9731875545	0.2465872074	2
0.9855231743	0.3161234442	2
0.9821881987	0.3306030993	2
0.9632773714	0.465081248	2
0.9829840452	0.338285413	2
0.9873043544	0.2698412698	2
0.9645279873	0.2338774972	2
0.9827566605	0.3501666384	2
0.9704399894	0.4198158504	2
0.9637321408	0.4203054096	2
0.8320195551	0.8166977348	2
0.8478796377	0	2
0.7339978019	0.7133254251	2
0.6287755334	0.756933853	2
0.8239473983	0.7484983713	2
0.3878424982	0.8094673219	2
0.181055065	0.7518499689	2
0.23640429	0.7546178614	2
0.4170045856	0.7235120224	2
0.6672793421	0.7884915928	2
0.332644863	0.8037620742	2
0.3707886459	0.7975860965	2
0.464755372	0.7924457248	2
0.249346269	0.8128189196	2
0.5816690037	0.7200662788	2
0.6093720393	0.7919561656	2
0.5404176299	0.7861944303	2
0.2807822034	0.7660283568	2
0.6464167961	0.6491931688	2
0.6028347292	0.7484983713	2
0.7641831205	0.7720537009	2
0.5887179293	0.7692669792	2
0.4717474514	0.8251332166	2
0.4835335582	0.8121222392	2
0.5661121007	0.74640833	2
0.6345548945	0.7123463067	2
0.7326334938	0.7208759344	2
0.2358168795	0.769813026	2
0.2136089741	0.7218927112	2
0.8078220336	0.7649739216	2
0.3748057756	0.7758760285	2
0.6863796566	0.7777212902	2
0.6636222382	0.7814494718	2
0.8010762876	0.7248112373	2
0.7476977299	0.7400064019	2
0.548811915	0.7844433147	2
0.2266646455	0.7655011392	2
0.7417099329	0.7163945847	2
0.621366582	0.7634864147	2
0.2371053928	0.7784367998	2
0.6500928488	0.7072435934	2
0.4424148255	0.7959479561	2
0.3159510365	0.8143064264	2
0.7856330769	0.7609068143	2
0.701500739	0.7037413621	2
0.726626748	0.7013877121	2
0.7496115511	0.7452032612	2
0.7821654603	0.7485925173	2
0.7077538182	0.7367112919	2
0.2612081707	0.8056261651	2
0.8212377307	0.756368977	2
0.5011369235	0.8221958613	2
0.3463637397	0.7614528611	2
0.715409103	0.8009000358	2
0.5230227006	0.7317780414	2
0.5945541365	0.7239450941	2
0.7235760033	0.6994294752	2
0.7295827491	0.6988834284	2
0.3030280062	0.766612062	2
0.3558191534	0.7466154512	2
0.3061545458	0.7299139506	2
0.772198431	0.7877949124	2
0.2270246712	0.7600971587	2
0.1920074279	0.7494210021	2
0.7617766324	0.7919185072	2
0.7344336226	0.722909488	2
0.4003676053	0.7844056563	2
0.1825520142	0.7602101339	2
0.657994467	0.7379540191	2
0.5516352749	0.7726562353	2
0.82362527	0.7546931782	2
0.6004282412	0.7654446516	2
0.2775419714	0.7978497053	2
0.6969151476	0.7750475437	2
0.7042293554	0.7323617466	2
0.7573047334	0.7666685496	2
0.3759426991	0.7772129018	2
0.3140182666	0.8081304487	2
0.749137833	0.7066975466	2
0.4521165726	0.7906381216	2
0.5548186607	0.74170103	2
0.6340432789	0.7692104916	2
0.365274567	0.8344536708	2
0.3925417819	0.7500800241	2
0.7118656914	0.7636558775	2
0.8423466101	0.823476247	2
0.2287490052	0.7073753978	2
0.6890324781	0.2708203883	2
0.7314207754	0.6980172852	2
0.7985561072	0.4673972396	2
0.3998749384	0.466775876	2
0.5983438815	0.7961362481	2
0.5882252624	0.5479297294	2
0.2810474855	0.7416445424	2
0.6179558116	0.7843868271	2
0.2683707886	0.7313261406	2
0.5692007428	0.7250936753	2
0.7486641149	0.6236231147	2
0.4496342896	0.4461579017	2
0.6077045515	0.5142819484	2
0.7408382916	0.5131333672	2
0.4970061015	0.7629968555	2
0.484026225	0.7580259466	2
0.2956001061	0.7204428628	2
0.6481600788	0.6299120676	2
0.7871679236	0.477772129	2
0.7260393376	0.6782654541	2
0.6672603934	0.3755484005	2
0.3101148293	0.6915588695	2
0.6715617539	0.3193055791	2
0.3412665328	0.7050029185	2
0.5454958881	0.3769605905	2
0.3725698261	0.6603588846	2
0.3564065638	0.7031199985	2
0.2577595028	0.7130053287	2
0.5743737446	0.3964488128	2
0.3507787926	0.7365041707	2
0.7062379202	0.6684366115	2
0.6734376776	0.3071230865	2
0.4270853072	0.4729141953	2
0.7140068973	0.6764013632	2
0.5146852617	0.7047393097	2
0.7591806571	0.4689788925	2
0.5061772843	0.6513585268	2
0.6521961572	0.5753827035	2
0.4758782734	0.4132068011	2
0.6245499678	0.4232804233	2
0.6826846553	0.6417556346	2
0.3859476257	0.4858310268	2
0.4108083526	0.4703345949	2
0.719881002	0.3489239112	2
0.6907568121	0.4153909883	2
0.7179292834	0.3554764729	2
0.7017281237	0.6841025062	2
0.6832341683	0.6118172061	2
0.5323454731	0.4067672146	2
0.4567021639	0.4310757122	2
0.2495926024	0.698563332	2
0.7213021564	0.357641831	2
0.698127866	0.6033252368	2
0.4095198393	0.4912914949	2
0.4084966082	0.7340187162	2
0.4366733619	0.4687717713	2
0.3330048888	0.638215745	2
0.6076856028	0.4590935623	2
0.6017167545	0.7693046376	2
0.396255732	0.4868289744	2
0.3300109903	0.6201773711	2
0.3289498617	0.6825961701	2
0.7752112783	0.4979005442	2
0.666805624	0.2956372743	2
0.2900481298	0.7340375454	2
0.6628453405	0.3057485549	2
0.6369045363	0.7103880698	2
0.5739189753	0.5201001713	2
0.7240876189	0.487921068	2
0.2371432903	0.7086369542	2
0.3107780346	0.6583065017	2
0.6578997233	0.2874277429	2
0.5820290294	0.3882581107	2
0.5299200364	0.4126230959	2
0.6988289688	0.6865126438	2
0.6035547808	0.7711122409	2
0.4438738773	0.4744393606	2
0.5934930079	0.593006835	2
0.7760639709	0.6310606489	2
0.69227271	0.4821216743	2
0.526982984	0.6552750005	2
0.6216318642	0.3337287465	2
0.628737636	0.3370803442	2
0.7636904536	0.2347248112	2
0.6789517565	0.6669679339	2
0.754443476	0.7459752584	2
0.8107401372	0.8042704626	2
0.8005457233	0.3254815568	2
0.7966991321	0.4556101602	2
0.7948042597	0.3363648346	2
0.8189828325	0.2799713796	2
0.7734490469	0.2676570826	2
0.7855004358	0.253685816	2
0.7923977716	0.4895592084	2
0.7751923296	0.5952475098	2
0.8038428014	0.3443295863	2
0.7912987456	0.6082961457	2
0.7346420586	0.5231505018	2
0.7992003638	0.7630910015	2
0.8135634972	0.4350298443	2
0.7971160041	0.3091189817	2
0.7989919278	0.7922197744	2
0.7505021412	0.5446346194	2
0.7854435896	0.301813252	2
0.8390874294	0.4617108211	2
0.788930155	0.444218494	2
0.7927767461	0.4921388089	2
0.6971235836	0.6371424806	2
0.822867321	0.7697000508	2
0.7276878766	0.6721836224	2
0.7588774775	0.7392155755	2
0.8043544169	0.4029637161	2
0.7659074544	0.6981490896	2
0.7895175655	0.5669283926	2
0.7864478721	0.3795213617	2
0.7563383484	0.7206688132	2
0.7882669496	0.5407181457	2
0.7867700004	0.5269540003	2
0.797949748	0.3505432224	2
0.8234736802	0.4242783709	2
0.7829992042	0.2929070402	2
0.781767537	0.5095181608	2
0.7349831356	0.4979382026	2
0.7895175655	0.409346815	2
0.7316292114	0.7061138413	2
0.7913176943	0.3184582651	2
0.7855383333	0.7585531642	2
0.7825065373	0.6865879606	2
0.7889870012	0.5601687096	2
0.8051123659	0.7872112071	2
0.7839845378	0.5077858743	2
0.7748133551	0.5764936263	2
0.8156289082	0.3169142707	2
0.7490809868	0.5307386695	2
0.8040891348	0.357830123	2
0.7972296964	0.5191398821	2
0.7686739682	0.7101997778	2
0.7181377193	0.6555197801	2
0.8301436313	0.6587207441	2
0.7950695418	0.4055056582	2
0.7599954523	0.6311924533	2
0.7302649032	0.62561901	2
0.7682002501	0.7313073114	2
0.7637472998	0.419213316	2
0.7958274908	0.4713890301	2
0.7165460265	0.7032141445	2
0.7130784098	0.5885254853	2
0.7720468412	0.6813346137	2
0.7952211316	0.3705963208	2
0.7621745557	0.741324446	2
0.7777125099	0.7269577661	2
0.6844089893	0.6825020241	2
0.6812445522	0.6540887609	2
0.81144124	0.4503568133	2
0.7410277788	0.6929145719	2
0.761738735	0.5796757612	2
0.773164816	0.6329247397	2
0.7628756585	0.7474815945	2
0.7916587714	0.5033798415	2
0.7834350248	0.7221939784	2
0.7627430174	0.5352765068	2
0.7812559215	0.3217157167	2
0.7537802706	0.6691332919	2
0.8143024974	0.7819578602	2
0.7973623375	0.5883748517	2
0.7602986319	0.7228718296	2
0.8536779475	0.3991978761	2
0.7875279494	0.408028771	2
0.2037556372	0.7403453275	2
0.7271194149	0.7257903557	2
0.7488157047	0.7130053287	2
0.713684769	0.2598241353	2
0.4510743927	0.9861605378	2
0.452703983	0.7180515544	2
0.5570167128	0.5842512568	2
0.9937848183	0.4798809995	2
0.5277977792	0.9579167373	2
0.4085534544	0.7889058352	2
0.3960093986	0.6962473404	2
0.7714025846	0.5292323335	2
0.3029522113	0.7974542921	2
0.5444537083	0.5959065318	2
0.5813468754	0.6043043552	2
0.7688445068	0.3920239507	2
0.5849850305	0.5790543976	2
0.3694432865	0.8891901561	2
0.4432106719	0.9774614472	2
0.9642437564	0.4870172664	2
0.6805434494	0.6899018999	2
0.7326524425	0.7151330283	2
0.7591996059	0.7002014724	2
0.439004055	0.9830348905	2
0.3165763444	0.7904310004	2
0.9457876985	0.4367433015	2
0.7322924167	0.3477188424	2
0.3205366279	0.8543749647	2
0.4412021071	0.8118398012	2
0.7327661348	0.6429418743	2
0.2639746845	0.8389726788	2
0.8700117482	0.4593006835	2
0.5773676432	0.79161724	2
0.2776556638	0.8142875972	2
0.2205631561	0.7307800938	2
0.6822109372	0.6637104822	2
0.6336264069	0.6538628104	2
0.9235797931	0.4233180817	2
0.5857619282	0.5775104031	2
0.4510364952	0.799977405	2
0.6275817637	0.5942683914	2
0.4305339751	0.5670225386	2
0.6293250464	0.6488730724	2
0.6577291848	0.8202376245	2
0.5325728578	0.7732587697	2
0.4266494865	0.8031030522	2
0.4312729753	0.6944209079	2
0.7507674234	0.7095219266	2
0.589494827	0.7488561261	2
0.6009019593	0.5899188461	2
0.5166180316	0.780997571	2
0.6087467313	0.6912387731	2
0.7581384773	0.7183528216	2
0.6183347861	0.5126814664	2
0.2247318755	0.7455986744	2
0.2114677682	0.7346024214	2
0.4578201387	0.8238904894	2
0.8395043014	0.5904460638	2
0.4360291052	0.7179197499	2
0.7644294539	0.2958067371	2
0.2928904385	0.7497034401	2
0.8244211165	0.363196445	2
0.9405767992	0.5352765068	2
0.2484746277	0.6987139656	2
0.9314435139	0.509160406	2
0.6882934778	0.7017078085	2
0.7203168227	0.7478393493	2
0.6111721681	0.8645239037	2
0.9910751506	0.4748347738	2
0.6595293137	0.7597770623	2
0.3566149998	0.8451486565	2
0.7361579566	0.7072624226	2
0.6878766059	0.3964864712	2
0.4883844317	0.6502099456	2
0.6650054951	0.3135438438	2
0.3414370713	0.7797360146	2
0.8213893205	0.5269163419	2
0.7112972297	0.5814268768	2
0.7200136431	0.2682407878	2
0.8434077387	0.4087254514	2
0.6666161367	0.5930256642	2
0.8741046728	0.547233049	2
0.675957858	0.3276280856	2
0.2395308296	0.7329266226	2
0.4014287338	0.8175638781	2
0.4717095539	0.9092432544	2
0.561337022	0.581728144	2
0.4936900747	0.7950064961	2
0.5426346307	0.81116195	2
0.9070754538	0.4901429136	2
0.6995869178	0.5513189855	2
0.2317997499	0.7316085786	2
0.5846439535	0.8609086972	2
0.6675825217	0.6833681674	2
0.7111835373	0.4021164021	2
0.5511236594	0.5644994257	2
0.7087581006	0.3219416671	2
0.3099063933	0.7855165791	2
0.7970591579	0.6375002354	2
0.4057869405	0.8739761622	2
0.4535566756	0.8950460374	2
0.7261151325	0.2823438589	2
0.5717398719	0.7670074752	2
0.7178724372	0.700540398	2
0.2880585137	0.7548249826	2
0.7540834502	0.711160067	2
0.6840110661	0.3427667627	2
0.7385075984	0.7078272986	2
0.5150642362	0.7819013726	2
0.8351650434	0.3989530965	2
0.4439117747	0.6221920955	2
0.4798196081	0.6804684705	2
0.8299162466	0.5531265887	2
0.5843028764	0.7762714418	2
0.3575434873	0.8403848689	2
0.7152764619	0.7245287993	2
0.3461932012	0.7802255738	2
0.7014628416	0.7122145023	2
0.5521089931	0.58276375	2
0.8189828325	0.4533694854	2
0.7349641869	0.7169971191	2
0.7741880471	0.3181569979	2
0.9494448024	0.5371217684	2
0.7095349983	0.3318834849	2
0.4369007466	0.8970419326	2
0.6025315496	0.603532358	2
0.3430856103	0.8550716451	2
0.4514912646	0.7233990472	2
0.7125667943	0.7359204655	2
0.7223064388	0.7165640475	2
0.9567211127	0.5520721535	2
0.41277902	0.8343218664	2
0.852541024	0.4404338248	2
0.7810664342	0.5404545369	2
0.76641907	0.7311566778	2
0.4738318111	0.8497429814	2
0.7127752302	0.7368054379	2
0.3243453216	0.7758948577	2
0.3898889605	0.8444896345	2
0.5427862205	0.6025155812	2
0.4481941865	0.709842023	2
0.6630727252	0.7597958915	2
0.6395952552	0.7973601461	2
0.8047144427	0.6342051253	2
0.6525182855	0.6587960609	2
0.9760677606	0.4848519083	2
0.8167089855	0.6021013388	2
0.7239549778	0.4265002165	2
0.6829688862	0.4046960026	2
0.7399666502	0.7418140052	2
0.6965930193	0.70025796	2
0.3620722325	0.8305183679	2
0.4987872816	0.7765162214	2
0.5367984235	0.9215387223	2
0.9552620609	0.4834020599	2
0.2078485618	0.7438475588	2
0.4193921249	0.8092602007	2
0.981070224	0.4838351315	2
0.5557660969	0.569978723	2
0.5505551976	0.602685044	2
0.3362640694	0.826771357	2
0.6425891537	0.6059048372	2
0.4898245348	0.8695513002	2
0.5008337439	0.9215575515	2
0.8601394626	0.601931876	2
0.3717929283	0.8531510667	2
0.5201235457	0.6940254947	2
0.3066661614	0.7105575326	2
0.3529389472	0.6653674518	2
0.5390154243	0.5969797963	2
0.2560730663	0.7456363328	2
0.693447531	0.6958519272	2
0.2337135711	0.7477452033	2
0.3415318149	0.8273927206	2
0.5931898283	0.4781298838	2
0.673892447	0.4181212224	2
0.5635729715	0.7399875727	2
0.4664228597	0.9515712968	2
0.5247470345	0.8155114952	2
0.5915033918	0.7703402436	2
0.8668094137	0.4740439474	2
0.6057338841	0.5804101	2
0.750653731	0.7021032217	2
0.7358358282	0.3015873016	2
0.772198431	0.3790129733	2
0.4648501156	0.6902408255	2
0.8036154167	0.5715415466	2
0.7899912836	0.3364401514	2
0.5651836131	0.7295750249	2
0.6948307879	0.4623133556	2
0.4628794482	0.8667269201	2
0.3733846212	0.7636747067	2
0.2824875886	0.7518876273	2
0.5805510289	0.6057353744	2
0.7598249138	0.4597337551	2
0.9517754955	0.499576343	2
0.7157880775	0.6763260464	2
0.4594686778	0.7057937449	2
0.507162618	0.7836524883	2
0.4336605146	0.6519045736	2
0.3669041574	0.780526841	2
0.7883048471	0.6973770924	2
0.5081479516	0.9711160067	2
0.56002956	0.5855881301	2
0.8871034979	0.420625506	2
0.2702467124	0.7418704928	2
0.4037783757	0.9171138602	2
0.5534543525	0.7829746371	2
0.7257930041	0.276996366	2
0.7017470724	0.6547289537	2
0.3755447758	0.7667626956	2
0.2431689847	0.7277674217	2
0.765111608	0.4133197763	2
0.3350324023	0.8035737822	2
0.7495736537	0.3679225743	2
0.5507636336	0.7719218965	2
0.5797741312	0.6928204259	2
0.801322621	0.4158805476	2
0.7161291545	0.7400817187	2
0.6355402281	0.7128170367	2
0.7859362565	0.5443898398	2
0.6871186569	0.7228718296	2
0.812748702	0.5298913555	2
0.3315647857	0.7788133838	2
0.672793421	0.5574573048	2
0.4449539546	0.9272627991	2
0.7031492781	0.7311001902	2
0.840698071	0.5557250184	2
0.4462803653	0.9337588733	2
0.7256982605	0.6655934022	2
0.6066623716	0.5474589994	2
0.4732065032	0.944453859	2
0.7126615379	0.3521060461	2
0.7336946224	0.2721196031	2
0.66136734	0.6330753733	2
0.3922007049	0.7562183434	2
0.796642286	0.3424843247	2
0.3857960359	0.6684177823	2
0.816121575	0.3400930162	2
0.674650396	0.7878514	2
0.7908629249	0.544126231	2
0.9287527949	0.4685081625	2
0.7455186266	0.3738349432	2
0.8994959639	0.544973545	2
0.2798726646	0.7375962643	2
0.7989729791	0.3880133311	2
0.2832644863	0.8133837956	2
0.4107515064	0.8498182982	2
0.9748929397	0.4796173906	2
0.4190889453	0.7983957521	2
0.5916739303	0.6065638592	2
0.7396255732	0.7280875181	2
0.4097851215	0.778173191	2
0.4696630917	0.892560583	2
0.8230378596	0.374569282	2
0.7239739266	0.7182210172	2
0.6930685565	0.6619405374	2
0.7032819191	0.3569074921	2
0.4618562171	0.7109529458	2
0.7620040171	0.5881489013	2
0.9130443021	0.5163531605	2
0.7056126123	0.6926321339	2
0.474873991	0.8592328984	2
0.7806116648	0.3287013501	2
0.6455641035	0.7605302303	2
0.8539432296	0.450978177	2
0.5874483647	0.5764183095	2
0.9484973661	0.4628782316	2
0.6510971312	0.7701142932	2
0.7168681548	0.7132877667	2
0.7165839239	0.7434709748	2
0.6197369917	0.6401174942	2
0.716167052	0.3013801804	2
0.4173646114	0.6205351259	2
0.9388145678	0.4945301173	2
0.7638609922	0.5434107213	2
0.2584606056	0.777231731	2
0.4358585667	0.8064734791	2
0.7784704589	0.5903142594	2
0.7017281237	0.2906475362	2
0.9014097851	0.4447833701	2
0.793402054	0.4495283285	2
0.5970174707	0.5484757762	2
0.3854928563	0.6922178915	2
0.4975177171	0.8420606677	2
0.7758555349	0.3839462238	2
0.3884299087	0.9076427724	2
0.6018683443	0.4641774464	2
0.7363095464	0.5806172212	2
0.7166218214	0.3095332241	2
0.809584265	0.6381404282	2
0.7011217645	0.3686757423	2
0.6543563118	0.7518311397	2
0.7566794255	0.5898623585	2
0.634933869	0.7339810578	2
0.6368666389	0.7775329982	2
0.4010687081	0.7626579299	2
0.7492136279	0.3823080834	2
0.7932315155	0.5759287503	2
0.6518550802	0.7681560564	2
0.729109031	0.7174866783	2
0.6295903286	0.744901994	2
0.5363436541	0.7247735789	2
0.7441922159	0.4348980399	2
0.4844051995	0.7285770773	2
0.709345511	0.7095030974	2
0.6020578315	0.46715246	2
0.445749801	0.7013500537	2
0.5130556714	0.8352444972	2
0.4454276727	0.9493117927	2
0.6946034032	0.4654013444	2
0.3396179937	0.8420794969	2
0.4868116876	0.7528479165	2
0.8087694698	0.6861360598	2
0.6328495092	0.5873957333	2
0.2860499488	0.7799431358	2
0.4894266116	0.8576135872	2
0.4218365104	0.6473855655	2
0.7412172661	0.5693573594	2
0.4445749801	0.6963226572	2
0.600030318	0.5780564499	2
0.9046500171	0.5194788077	2
0.5672490241	0.699410646	2
0.3826505476	0.7529420626	2
0.6915716072	0.7478958369	2
0.4793648387	0.9411399198	2
0.6284913025	0.7536764014	2
0.4636563459	0.6947221751	2
0.4591276007	0.7749910561	2
0.6987910714	0.7300645842	2
0.861693258	0.4464779981	2
0.6975215068	0.7032329737	2
0.6831394247	0.6568566533	2
0.8907416531	0.4766235478	2
0.4939743055	0.7458057956	2
0.985958995	0.4721421981	2
0.3225072953	0.7824662487	2
0.6624853147	0.6096706773	2
0.8262212453	0.7001073264	2
0.7030924319	0.2698789282	2
0.4731117596	0.6391007174	2
0.7175503089	0.2756406635	2
0.6532383371	0.6718823552	2
0.4039299655	0.8215180101	2
0.3358850949	0.7510968009	2
0.2925493614	0.7350919806	2
0.7003448668	0.6400610066	2
0.4887823549	0.7666873788	2
0.516314852	0.7259221601	2
0.8853412665	0.3796343369	2
0.706181074	0.2897249054	2
0.6585250313	0.6672880303	2
0.7912229507	0.6842343106	2
0.2456512677	0.7236249976	2
0.7350399818	0.2850552637	2
0.5320043961	0.5756839707	2
0.7739417137	0.359524751	2
0.7725395081	0.4420154776	2
0.4470762118	0.8188066053	2
0.3967105014	0.8727899226	2
0.9040436579	0.5207780226	2
0.7676886346	0.4321489766	2
0.4915678175	0.8305560263	2
0.3284382461	0.7738048165	2
0.6264827377	0.6539569564	2
0.4762761966	0.8929748254	2
0.6468715655	0.7655011392	2
0.4996020768	0.7634299271	2
0.756508887	0.6237549191	2
0.7084359723	0.6777194073	2
0.7875658468	0.5157694553	2
0.3846780612	0.6970193376	2
0.7649600182	0.3703891996	2
0.5207678023	0.6818806605	2
0.5145336719	0.8172814401	2
0.679330731	0.5935905402	2
0.4389093114	0.7168653147	2
0.7628946072	0.3210378655	2
0.6741577292	0.673087424	2
0.6856406564	0.7496469525	2
0.4115094554	0.8791730215	2
0.6809413726	0.3846052458	2
0.2607155038	0.7310437026	2
0.4866411491	0.7087687586	2
0.984026225	0.4804270463	2
0.5818395422	0.6833116798	2
0.6785727821	0.7301775594	2
0.5405313222	0.4766800354	2
0.6985447379	0.2870511589	2
0.8147193694	0.4553465514	2
0.3267518096	0.8604379672	2
0.3137340357	0.7680430812	2
0.425512563	0.6200267375	2
0.6052033198	0.5900129921	2
0.6662750597	0.3954508652	2
0.6085382954	0.5829143836	2
0.5417440406	0.5133404884	2
0.6521961572	0.6315502081	2
0.6720544207	0.4674160688	2
0.6751809603	0.4555160142	2
0.5646719976	0.5677380482	2
0.5828248759	0.4817074319	2
0.639614204	0.4229603269	2
0.5968658809	0.5697716018	2
0.5290294463	0.5197612457	2
0.5226816235	0.5398708317	2
0.5179823398	0.6141708562	2
0.5019517186	0.6019695344	2
0.5389775268	0.547892071	2
0.5245196498	0.5515825943	2
0.5259408042	0.466116854	2
0.5542691477	0.5934587358	2
0.5827111835	0.4987478582	2
0.5047750786	0.6551620253	2
0.6859248873	0.4158428892	2
0.7062758176	0.4505639345	2
0.5710198204	0.499388051	2
0.5891916474	0.5611101697	2
0.5298821389	0.5389858593	2
0.5374047827	0.5225856258	2
0.5666616137	0.4811425559	2
0.5522605829	0.5241484494	2
0.4531587524	0.6794328645	2
0.5771213097	0.5075787531	2
0.4584264979	0.6825961701	2
0.4614393451	0.6571014329	2
0.515765339	0.6054717656	2
0.5764960018	0.5420926773	2
0.608841475	0.6250353048	2
0.6215181718	0.4454047337	2
0.5499298897	0.5224538214	2
0.5360404745	0.5532019055	2
0.611797476	0.5364062588	2
0.5093417213	0.6144909526	2
0.6484822071	0.6108004293	2
0.5608254065	0.5141689732	2
0.5432788873	0.5131710256	2
0.4976693069	0.5809938052	2
0.6094857316	0.5033798415	2
0.529256831	0.5351823608	2
0.5006632054	0.5295336007	2
0.6716564975	0.4830819635	2
0.6576533899	0.4732719501	2
0.5933035207	0.5154305297	2
0.5442263236	0.5503210379	2
0.4769583507	0.641510855	2
0.5976806761	0.5181419345	2
0.539242809	0.6052646444	2
0.5552923788	0.5085767007	2
0.4870959184	0.6250917924	2
0.5270966764	0.5057146623	2
0.5562398151	0.6130787625	2
0.5226247774	0.5627859685	2
0.5847765945	0.4772637406	2
0.4485542123	0.6243951119	2
0.5460264524	0.5415654597	2
0.4658165005	0.6861172306	2
0.5239511881	0.5669283926	2
0.6032894986	0.4960176241	2
0.5522226854	0.4924024177	2
0.5418956304	0.5470824154	2
0.512392466	0.6374814062	2
0.5596126881	0.5202696341	2
0.6918937356	0.4506580806	2
0.6282070717	0.4618614547	2
0.4914162277	0.6707526031	2
0.5347140637	0.582198874	2
0.6728692159	0.476548231	2
0.6369045363	0.6165433354	2
0.6255353015	0.5193093449	2
0.5777655664	0.5342220716	2
0.5368742184	0.5146961909	2
0.6897146322	0.4357265247	2
0.6103573729	0.4781863714	2
0.6075529617	0.4920070045	2
0.6020767802	0.5292135043	2
0.5236669572	0.5690937506	2
0.630594611	0.4870925832	2
0.6236025315	0.5367640136	2
0.5472202221	0.5284226779	2
0.5028612574	0.5897117249	2
0.626463789	0.6027980192	2
0.519479289	0.4916492497	2
0.5842270815	0.5692820426	2
0.703907227	0.4417895272	2
0.5924887255	0.5492854318	2
0.5104596961	0.5985614491	2
0.55066889	0.524863959	2
0.6094857316	0.4916869081	2
0.5882631599	0.5025136982	2
0.5803994391	0.4778286166	2
0.5646909463	0.5223973338	2
0.4801985826	0.6758364872	2
0.5830333119	0.5647630345	2
0.5008905901	0.5941177578	2
0.531530678	0.5501139167	2
0.5889263653	0.5699034062	2
0.4600371395	0.6785290629	2
0.6299314056	0.560582952	2
0.4848978664	0.6392136926	2
0.5554250199	0.5129827336	2
0.4603971653	0.6402304694	2
0.5369121158	0.5127944416	2
0.5198203661	0.5251275678	2
0.4432864668	0.6482517087	2
0.587770493	0.5121165904	2
0.640504794	0.4820463575	2
0.6276575586	0.5962454575	2
0.6313715087	0.4945677757	2
0.6209497101	0.6079948785	2
0.5710577178	0.5033986707	2
0.6439724107	0.5200813421	2
0.5426914769	0.5904272346	2
0.5028423087	0.5960383363	2
0.5329328836	0.5385151293	2
0.6254595066	0.581069122	2
0.6065865767	0.4261612909	2
0.6357107667	0.4593006835	2
0.6564596203	0.473912143	2
0.5963353166	0.5110809844	2
0.5441126312	0.5168238905	2
0.5165422367	0.6001054435	2
0.5003979232	0.5437119886	2
0.5233827263	0.6119490105	2
0.6515140031	0.4629723776	2
0.5286883693	0.5816716564	2
0.5769128738	0.5545576079	2
0.6880850419	0.4663428044	2
0.6347822792	0.5928562014	2
0.4709326562	0.5774915739	2
0.5212794179	0.5021936018	2
0.4993557434	0.569790431	2
0.5814795164	0.5266150747	2
0.5575472771	0.523357623	2
0.5117861068	0.6453896703	2
0.5296168568	0.555969798	2
0.5169970061	0.513585268	2
0.6010156516	0.5023818938	2
0.5798499261	0.5445781318	2
0.5439610414	0.5275753639	2
0.4923257665	0.4920634921	2
0.5158032364	0.6606413226	2
0.5087353621	0.6025155812	2
0.5653541517	0.5851362293	2
0.5480350172	0.5868496865	2
0.5820290294	0.4892955996	2
0.5608254065	0.6043043552	2
0.6003334976	0.5175017417	2
0.4972145375	0.6016117795	2
0.6183158373	0.5858140805	2
0.5701292303	0.4965825001	2
0.5870504415	0.5497185035	2
0.6185621708	0.4621438927	2
0.531739114	0.5941554162	2
0.5715693334	0.5929503474	2
0.483476712	0.6033064076	2
0.6059233714	0.4634995952	2
0.5807784136	0.5036246211	2
0.5411945276	0.5936281986	2
0.5041497707	0.6249223295	2
0.5444158108	0.4606752151	2
0.5379732444	0.5800900036	2
0.6500739	0.5050556403	2
0.5852692614	0.4962624037	2
0.4862053284	0.6369165302	2
0.5832038504	0.570731891	2
0.6264827377	0.4491705737	2
0.5882063137	0.5160330641	2
0.566983742	0.4786382722	2
0.5277788305	0.5885819729	2
0.5379542957	0.465551978	2
0.4812976087	0.6260144232	2
0.5204835715	0.6219096575	2
0.6613483913	0.4611082867	2
0.6430628719	0.4798809995	2
0.5205214689	0.5702988194	2
0.5400197067	0.6022708016	2
0.5165611854	0.6035511872	2
0.6312388676	0.5044907643	2
0.6116837837	0.501365117	2
0.5297116004	0.5876593421	2
0.4848978664	0.5798828824	2
0.6400879221	0.5970927715	2
0.5007200515	0.6332636653	2
0.4933300489	0.6134176882	2
0.6215371206	0.5031350619	2
0.627562815	0.4696379145	2
0.6342706636	0.4844376659	2
0.5983249327	0.5449170574	2
0.5108007731	0.5998983223	2
0.6187137606	0.5974316971	2
0.618202145	0.5205897306	2
0.5239132906	0.5596791504	2
0.4780005306	0.5503210379	2
0.5540607117	0.5063171967	2
0.6907757608	0.4292116214	2
0.5014022056	0.6256378392	2
0.4870011748	0.653825152	2
0.5070678743	0.5042459847	2
0.4927994846	0.6434690919	2
0.5589684314	0.4588864411	2
0.6333042786	0.4867159992	2
0.4930079206	0.661526295	2
0.691931633	0.4356135495	2
0.5770834123	0.5234329398	2
0.6312388676	0.6150181702	2
0.6259711221	0.4979193734	2
0.5758706939	0.5098005988	2
0.5458748626	0.5371405976	2
0.4802933263	0.6455967915	2
0.5286315231	0.630232164	2
0.5194603403	0.4689412341	2
0.5712093076	0.5094993316	2
0.6512297722	0.4647799808	2
0.5235532649	0.6314937205	2
0.5575662258	0.5743282683	2
0.5328949862	0.5296277467	2
0.6198317353	0.5700352106	2
0.5220563156	0.6016306087	2
0.622124531	0.5184432017	2
0.476389889	0.6895818035	2
0.5443589646	0.4837974731	2
0.5954447266	0.4793349526	2
0.6017546519	0.4802387543	2
0.5755106681	0.4907642772	2
0.5517868647	0.5145455573	2
0.5561450714	0.5026643318	2
0.6037063706	0.5025136982	2
0.5412324251	0.5672861474	2
0.5310759086	0.5187256397	2
0.5842460302	0.5512624979	2
0.6021146777	0.4990867838	2
0.5590821238	0.5090286016	2
0.6825899117	0.4407539212	2
0.4936711259	0.6192923987	2
0.634933869	0.4817827487	2
0.4893697654	0.4820651867	2
0.5563914049	0.5660999077	2
0.5649751772	0.4980511778	2
0.5959373934	0.5074092903	2
0.5264713685	0.509913574	2
0.5405313222	0.5224349922	2
0.5273051124	0.5778869871	2
0.5400765528	0.5418290685	2
0.5349982946	0.5998230055	2
0.6429302308	0.5584552524	2
0.619509607	0.5634261613	2
0.5942699056	0.5152798961	2
0.4952817675	0.6320774257	2
0.6414332815	0.6348264889	2
0.6259711221	0.5799017116	2
0.6221055823	0.5013462878	2
0.5395270398	0.5899000169	2
0.5843407739	0.5472895366	2
0.663224315	0.4494153533	2
0.6311820214	0.5403603909	2
0.5060825406	0.5765124555	2
0.5177170576	0.5779623039	2
0.63788987	0.4942288501	2
0.6285481487	0.5224538214	2
0.56285292	0.5775292323	2
0.5005684617	0.5313412039	2
0.6528593626	0.4805023631	2
0.5519005571	0.590464893	2
0.5772918483	0.535954358	2
0.6450903854	0.53614265	2
0.5042445143	0.5693573594	2
0.5485655815	0.4974674726	2
0.6149050669	0.4672089476	2
0.4741539394	0.6618840498	2
0.5345245765	0.5851362293	2
0.6602114678	0.524393229	2
0.5245007011	0.6100849197	2
0.6652328798	0.4623133556	2
0.4975556145	0.6008774407	2
0.4624246788	0.6246963791	2
0.5128472354	0.5910109398	2
0.4683745784	0.6595303997	2
0.4735096828	0.6095765313	2
0.4983135635	0.6110263797	2
0.5969416758	0.5154117005	2
0.6198127866	0.497881715	2
0.5481297609	0.5196106121	2
0.585705082	0.4962247453	2
0.5422556562	0.5732738331	2
0.6357297154	0.523357623	2
0.4961344602	0.5692820426	2
0.5444158108	0.523451769	2
0.51783075	0.581539852	2
0.5818774396	0.500329511	2
0.6248341987	0.4638008624	2
0.530981165	0.5285168239	2
0.596449009	0.5158259429	2
0.4895403039	0.6705831403	2
0.6178989654	0.464233934	2
0.5297684466	0.5629177729	2
0.6679425475	0.4517878326	2
0.560787509	0.5629742605	2
0.5423882973	0.5381950329	2
0.5266987532	0.4924024177	2
0.5082426953	0.523451769	2
0.6286428923	0.4919128585	2
0.5589494827	0.5160330641	2
0.5522416341	0.5187444689	2
0.4638647819	0.5349564104	2
0.6018114981	0.5034928167	2
0.5301284724	0.5048485191	2
0.5250312654	0.590653185	2
0.5342782431	0.5725018358	2
0.5584757646	0.5622775801	2
0.3294235798	0.7346212506	2
0.5893621859	0.5779058163	2
0.6207223254	0.4565892787	2
0.5875620571	0.6044926472	2
0.4502595975	0.5753073867	2
0.6281312768	0.6111205257	2
0.6854701179	0.4914609577	2
0.6524614393	0.4963753789	2
0.5011937697	0.6181438174	2
0.498275666	0.5566853076	2
0.5552355326	0.4898793048	2
0.4966081783	0.6275584176	2
0.4364459772	0.5828014084	2
0.4362754387	0.6098589693	2
0.4443286467	0.6472349319	2
0.4264221018	0.6440527971	2
0.4609087808	0.6195936659	2
0.4312161292	0.6177672334	2
0.4225376132	0.5219642622	2
0.4900140221	0.6511325764	2
0.4990146663	0.567719219	2
0.4253988707	0.6667608127	2
0.6200970175	0.4723116609	2
0.6080456285	0.501459263	2
0.4857884564	0.5656668361	2
0.541649297	0.6216272195	2
0.4310076932	0.6036076748	2
0.4443475954	0.5861341769	2
0.4822829424	0.546479881	2
0.4592791905	0.5889397277	2
0.3718687232	0.746596622	2
0.4956796908	0.5776233783	2
0.372437185	0.720555838	2
0.3777996741	0.6986009904	2
0.6459999242	0.5047543731	2
0.4289043847	0.6814475889	2
0.4871148672	0.5996912011	2
0.5540607117	0.6348829765	2
0.6077613977	0.490745448	2
0.466195475	0.5934963942	2
0.4405389017	0.6224180459	2
0.5348846023	0.6075429776	2
0.42213969	0.6946091999	2
0.612214348	0.6049822064	2
0.4755750938	0.5732173455	2
0.5560313791	0.5563087236	2
0.4173267139	0.6544088573	2
0.5197066737	0.5644805965	2
0.4084776595	0.5893163117	2
0.5680259219	0.5223596754	2
0.5612422784	0.5325839312	2
0.6107742449	0.5405675121	2
0.3947208853	0.6828409497	2
0.5113692349	0.5854751549	2
0.4672187062	0.6735016664	2
0.4726380415	0.5771338191	2
0.4031720165	0.6654427686	2
0.4391935423	0.5768890395	2
0.4947512032	0.6634845318	2
0.4423958768	0.6365776045	2
0.494220639	0.5370652808	2
0.3616743093	0.6925003295	2
0.4916815098	0.5714474006	2
0.4497100845	0.60748649	2
0.3787850078	0.7517558229	2
0.4473225452	0.6272383212	2
0.5178118013	0.5677568774	2
0.4683366809	0.5597732964	2
0.4480804942	0.6103485285	2
0.4358775154	0.6736146416	2
0.475973017	0.5790543976	2
0.5953499829	0.5178971549	2
0.6066623716	0.5039447175	2
0.4269905635	0.6979796268	2
0.4636184485	0.6171835282	2
0.5838860045	0.5183302265	2
0.5913707507	0.5885066561	2
0.5875810058	0.5433918921	2
0.5375374237	0.569225555	2
0.4508659567	0.593760003	2
0.6053928071	0.4928731477	2
0.5117861068	0.5390988345	2
0.4415242354	0.6701312395	2
0.5268692917	0.5569489164	2
0.5215825975	0.6004255399	2
0.4305339751	0.6333201529	2
0.5588357904	0.5557438476	2
0.5906506992	0.5594343708	2
0.4568537537	0.595925361	2
0.4261568196	0.6813157845	2
0.6072687308	0.5873957333	2
0.4384734907	0.5543504867	2
0.5331034221	0.650435896	2
0.5710387691	0.5524487375	2
0.4630120893	0.5634261613	2
0.4192784326	0.6796399857	2
0.4659301929	0.5978082811	2
0.6204949407	0.5207591934	2
0.5061014894	0.5801464912	2
0.6218403001	0.4688847465	2
0.499791564	0.5474589994	2
0.478246864	0.5974128679	2
0.3990601433	0.7099173398	2
0.5238753932	0.6263345196	2
0.4232197673	0.6237360899	2
0.4442907492	0.6166186522	2
0.5340508584	0.582010582	2
0.6057338841	0.5734432959	2
0.4377723879	0.6506618464	2
0.4064880434	0.6873976162	2
0.4674839883	0.5779434747	2
0.3737825444	0.6943079327	2
0.4676924243	0.5950403886	2
0.4462614166	0.5810126344	2
0.4199226892	0.5927432262	2
0.3567097434	0.6996177672	2
0.4995831281	0.5719934474	2
0.5560503278	0.5362932836	2
0.4317845909	0.5538609275	2
0.573179975	0.5818787776	2
0.5571872513	0.5632943569	2
0.5784666692	0.6059236664	2
0.4804070186	0.5663635165	2
0.4719179899	0.6677775895	2
0.5914465456	0.5143949236	2
0.4234092546	0.6425652903	2
0.459108652	0.6282362688	2
0.4444044416	0.6022331432	2
0.5860272104	0.5799205408	2
0.5186076477	0.4973733266	2
0.6452419752	0.5147903369	2
0.5378027059	0.557193696	2
0.4561715997	0.5943060498	2
0.4441770569	0.6617334162	2
0.4167203547	0.6015364627	2
0.4439307235	0.6176919166	2
0.6026262933	0.6139825642	2
0.6871755031	0.3796155077	2
0.6344601508	0.6069592724	2
0.5719104104	0.4962059161	2
0.6629779816	0.6466512267	2
0.6910220942	0.4483044305	2
0.7036798423	0.4370257395	2
0.5918444689	0.5869626617	2
0.6089362186	0.4597337551	2
0.6724333952	0.4042252726	2
0.6207223254	0.5548777043	2
0.5567893281	0.501929993	2
0.5477128889	0.5164849649	2
0.5397544245	0.6087668757	2
0.5245196498	0.5940612702	2
0.5686701785	0.526087857	2
0.544264221	0.5420738481	2
0.5349603972	0.4391722684	2
0.5789403873	0.5769455271	2
0.6034221397	0.4779792502	2
0.524576496	0.6214954151	2
0.699643764	0.3993485097	2
0.7067874332	0.4334293623	2
0.5908591352	0.4778474458	2
0.613313374	0.5674744394	2
0.5504983515	0.525805419	2
0.5638382537	0.5095181608	2
0.6047485504	0.4583968819	2
0.581441619	0.5084448963	2
0.4766362224	0.6667231543	2
0.6049190889	0.4839104483	2
0.4819039679	0.6319456213	2
0.4819987115	0.6485906344	2
0.5403986812	0.5877158297	2
0.5991586766	0.5298913555	2
0.6385151779	0.6575721629	2
0.6737787547	0.4332034119	2
0.577310797	0.5024572106	2
0.5609390988	0.5414901429	2
0.6436502823	0.5268410251	2
0.5317959601	0.5998041763	2
0.6529541062	0.6330753733	2
0.5984386251	0.4940782165	2
0.6545647478	0.485567418	2
0.5674764088	0.4946995801	2
0.5209572896	0.5709013538	2
0.6404858453	0.4959234781	2
0.5260544965	0.5106479128	2
0.6261416607	0.4678491404	2
0.6932769925	0.450884031	2
0.6066813203	0.5062042215	2
0.572630462	0.5298536971	2
0.4991473074	0.627878514	2
0.5896843142	0.5074281195	2
0.5567703794	0.5973187219	2
0.581991132	0.4847012747	2
0.5101944139	0.6432807999	2
0.5529806344	0.4838916191	2
0.5854208512	0.617635429	2
0.5486792739	0.5502080627	2
0.6259711221	0.4489446233	2
0.4715390154	0.6121937901	2
0.6005229848	0.4779980794	2
0.5715314359	0.5259748818	2
0.4919278433	0.660773127	2
0.5469170425	0.568095803	2
0.6283776102	0.4723681485	2
0.5794141054	0.4663428044	2
0.5687838708	0.5322261764	2
0.5347709099	0.6159596302	2
0.5980407019	0.4980888362	2
0.7094402547	0.4396618276	2
0.6617842119	0.44337118	2
0.5309432675	0.6529590088	2
0.5564861485	0.5886008021	2
0.6595293137	0.4616166751	2
0.6503391822	0.6432431415	2
0.6207602228	0.5136229264	2
0.5939098799	0.5284603363	2
0.5564671998	0.5020617974	2
0.7266835942	0.4211527236	2
0.6302724827	0.4565704495	2
0.5650699208	0.6012351955	2
0.6016030621	0.5271611215	2
0.5505741464	0.5583611064	2
0.6273922765	0.4833832307	2
0.6219918899	0.5332617824	2
0.5722893849	0.5140748272	2
0.5231932391	0.5714662298	2
0.6551332095	0.6366152629	2
0.5527721984	0.467434898	2
0.6118164248	0.5929880058	2
0.7047220222	0.4303790318	2
0.6499033615	0.5568924288	2
0.5729146928	0.4769436442	2
0.5322507295	0.5827072624	2
0.5772918483	0.5062607091	2
0.6306514572	0.4805400215	2
0.6145639898	0.4886365776	2
0.6101299883	0.4586604907	2
0.5915223405	0.5025325274	2
0.4961534089	0.6657628651	2
0.6095804752	0.5768325519	2
0.5222837003	0.593383419	2
0.5538712245	0.525052251	2
0.6149429643	0.6311359657	2
0.4852768409	0.6585512813	2
0.6172736575	0.5548212167	2
0.5458938113	0.5609407068	2
0.5069920794	0.6442599183	2
0.5753211809	0.4891637952	2
0.4819418653	0.6708844075	2
0.5601243036	0.4890696492	2
0.5454958881	0.5087085051	2
0.4684124758	0.6602647386	2
0.6144124	0.4931367565	2
0.6771895251	0.4598843887	2
0.5442831697	0.4688659173	2
0.656061697	0.6031746032	2
0.6606851859	0.4840422527	2
0.6557774662	0.6339791749	2
0.6005987797	0.4844753243	2
0.5991965741	0.5245438626	2
0.5677606397	0.5973563803	2
0.653314132	0.4633113032	2
0.5203888278	0.5998418347	2
0.5642172282	0.5421679941	2
0.5633455868	0.5192716865	2
0.6140523743	0.5989380331	2
0.6449008982	0.4085748178	2
0.6722818054	0.4376847615	2
0.6844468867	0.4612589203	2
0.6080456285	0.5043401307	2
0.5677606397	0.500988533	2
0.540891348	0.6012540247	2
0.5296547542	0.5207780226	2
0.6421154356	0.4552524054	2
0.5452116573	0.5945696586	2
0.5600485087	0.5858893973	2
0.6030052677	0.6195183491	2
0.6862091181	0.4890319908	2
0.6343843559	0.5976011599	2
0.4937279721	0.5589448116	2
0.7098192292	0.4512041274	2
0.5433925797	0.4816697735	2
0.5204267253	0.5496620159	2
0.6064160382	0.5131333672	2
0.5370826543	0.6362198497	2
0.5564293023	0.5485322638	2
0.5378595521	0.5069762187	2
0.6188464016	0.4988043458	2
0.6008072157	0.5274435595	2
0.5616970478	0.5223973338	2
0.5663394854	0.5012521418	2
0.5135293895	0.4602986311	2
0.5378027059	0.6122126193	2
0.5327433964	0.5938918074	2
0.5919202638	0.5755709955	2
0.5736536931	0.583328626	2
0.6138439383	0.4609199947	2
0.5940614697	0.4775650078	2
0.584264979	0.5978271103	2
0.6237162239	0.5059594419	2
0.5201235457	0.5981848651	2
0.6426838974	0.6001619311	2
0.5986281123	0.4738179969	2
0.5987986509	0.5516955695	2
0.6591882366	0.4417142104	2
0.5531890704	0.5820294112	2
0.596790086	0.6139072474	2
0.5023306931	0.58370521	2
0.6871565544	0.4525033422	2
0.6806950392	0.4523527086	2
0.556448251	0.5190457361	2
0.609390988	0.4836844979	2
0.5747337704	0.5825189704	2
0.527740933	0.6165809938	2
0.5711524614	0.4460072681	2
0.5708682306	0.5628236269	2
0.6213097359	0.4707488373	2
0.5084321825	0.6314748913	2
0.5825595937	0.48575571	2
0.6312578163	0.5696397974	2
0.6632811612	0.4308874202	2
0.5573198924	0.5437119886	2
0.6185242733	0.4962812329	2
0.5935498541	0.4579638103	2
0.5547239171	0.5842135984	2
0.5520900443	0.4434841552	2
0.6863038618	0.4552900638	2
0.5007958464	0.6085032669	2
0.5425777845	0.6388371086	2
0.6824762194	0.4345214559	2
0.5229469057	0.5394754185	2
0.6788759616	0.4657026116	2
0.5392996551	0.5551601423	2
0.560995945	0.5926679094	2
0.5371395005	0.614057881	2
0.5242164702	0.6151311454	2
0.648008489	0.4979570318	2
0.6638685716	0.6069592724	2
0.6364876644	0.4823852831	2
0.5527911472	0.5845525241	2
0.5169212112	0.5683594118	2
0.6263879941	0.5961324823	2
0.6162314776	0.4974674726	2
0.6806002956	0.4576060555	2
0.608083526	0.4810672391	2
0.59851442	0.5381762037	2
0.5292189336	0.5936281986	2
0.6563459279	0.6116100849	2
0.5495319665	0.5433165753	2
0.5016864365	0.5489653354	2
0.5796414901	0.4828183547	2
0.7233675674	0.4065600934	2
0.5237048547	0.6118925229	2
0.5036192064	0.6468395187	2
0.526850343	0.4859816604	2
0.5155948005	0.6297990924	2
0.5815932088	0.431810051	2
0.5245575473	0.6012916831	2
0.6535225679	0.4692048429	2
0.5175465191	0.6346193677	2
0.7004775079	0.4171232748	2
0.6046159093	0.501647555	2
0.6592071854	0.6571955789	2
0.6627884943	0.4720292229	2
0.570148179	0.5223596754	2
0.6091067571	0.4775273494	2
0.501724334	0.6279161724	2
0.5507825823	0.5974316971	2
0.545439042	0.4454612213	2
0.5574904309	0.5208533394	2
0.6009777542	0.4890884784	2
0.6854322204	0.4484174057	2
0.5459696062	0.6227193131	2
0.5818016447	0.5614302661	2
0.5655815364	0.5098570864	2
0.6307462008	0.5726524694	2
0.5419335279	0.5862471521	2
0.6861901694	0.511231618	2
0.4984083071	0.6571390913	2
0.564709895	0.4735920465	2
0.6353886383	0.4449528329	2
0.6192632736	0.4731966333	2
0.6441808466	0.4551394302	2
0.5560692765	0.5060724171	2
0.5827869784	0.4960364533	2
0.5896274681	0.4802952419	2
0.6443324364	0.4769059858	2
0.5652025619	0.5608277316	2
0.6429681282	0.513114538	2
0.5630424072	0.5344103636	2
0.5841133892	0.55615809	2
0.6452798727	0.4880905308	2
0.6463788987	0.4113238811	2
0.6535225679	0.4324125854	2
0.5226437261	0.5966408707	2
0.6388752037	0.4772260822	2
0.5514457877	0.5246191794	2
0.5743168985	0.5484946054	2
0.5269450866	0.4869984372	2
0.5767233865	0.4835338643	2
0.6250994808	0.4875633132	2
0.5565429947	0.4928166601	2
0.5686133323	0.4988796626	2
0.5532269678	0.6008586115	2
0.5453442983	0.5670225386	2
0.5823511578	0.5239601574	2
0.5627771251	0.5836863808	2
0.5515026339	0.4982394698	2
0.6174062986	0.5554425804	2
0.5346193201	0.5906343558	2
0.6230151211	0.490086426	2
0.5171106984	0.6146415862	2
0.4722780157	0.6684554407	2
0.660059878	0.5842512568	2
0.5248986243	0.556063944	2
0.6051464736	0.4984842494	2
0.5685943836	0.6012916831	2
0.5432599386	0.4914044701	2
0.5823701065	0.5409629253	2
0.5379732444	0.5264267827	2
0.6471936939	0.4303225442	2
0.6251942244	0.53708411	2
0.5292947285	0.5542563407	2
0.5430515026	0.5723700314	2
0.6372266646	0.486885462	2
0.657028082	0.5211734358	2
0.5306021905	0.5152987253	2
0.6450335392	0.4754561374	2
0.6465115398	0.4657026116	2
0.5757759503	0.6332071777	2
0.6018683443	0.53425973	2
0.6114374503	0.4801446083	2
0.6660097775	0.4741192642	2
0.5786561564	0.4804082171	2
0.648766438	0.4463838521	2
0.5770834123	0.5053945659	2
0.6093530905	0.4821405035	2
0.4983514609	0.6494756068	2
0.5601432524	0.5947391214	2
0.6991510971	0.4508463726	2
0.5472012734	0.593477565	2
0.6861333232	0.4408480672	2
0.6379467162	0.4606563859	2
0.4836472505	0.618765181	2
0.536968962	0.5739140259	2
0.4835714556	0.6775311153	2
0.4946754083	0.6084467793	2
0.5483381968	0.5528253215	2
0.5173570319	0.605038694	2
0.6354454845	0.5049426651	2
0.6427028461	0.4799751455	2
0.6146587335	0.4824794291	2
0.5819532345	0.4231486189	2
0.6962329935	0.4414694308	2
0.6153029901	0.5181419345	2
0.5635540228	0.5211169482	2
0.5582483799	0.5189327609	2
0.5634213817	0.5070891939	2
0.5441315799	0.5648760097	2
0.6108500398	0.4821969911	2
0.6636980331	0.4407727504	2
0.5575283283	0.5176335461	2
0.6590366468	0.4876951176	2
0.6295334824	0.4969779133	2
0.5113313374	0.6464064471	2
0.6443513852	0.4470805325	2
0.5542691477	0.546291589	2
0.6828551938	0.4392475852	2
0.5895137757	0.5736692463	2
0.5682722553	0.5241672786	2
0.5316443703	0.5654973733	2
0.5447947853	0.4749100906	2
0.5326865502	0.5062607091	2
0.677132679	0.4848330791	2
0.5933035207	0.4936451449	2
0.4850115587	0.5092168936	2
0.5944593929	0.4979570318	2
0.5594232008	0.48763863	2
0.5487550688	0.5681522906	2
0.5532459165	0.5590201284	2
0.5814795164	0.5404545369	2
0.6687383939	0.6143591482	2
0.5228900595	0.5908038186	2
0.6313715087	0.4574930803	2
0.610906886	0.5491724566	2
0.6250047372	0.4841740571	2
0.5104407473	0.6044361596	2
0.5057225149	0.6563294357	2
0.5120134915	0.6661017907	2
0.6429302308	0.4650247604	2
0.6315799447	0.5881300721	2
0.5716072308	0.4396429984	2
0.5490582484	0.4789771978	2
0.4957744344	0.6657252067	2
0.5874673134	0.4545368958	2
0.5613180733	0.4835338643	2
0.6995679691	0.4308497618	2
0.51500739	0.4603174603	2
0.6170083753	0.5644805965	2
0.5370447569	0.4353311115	2
0.60505173	0.5689807754	2
0.4954333573	0.6420945602	2
0.6304430212	0.4885236024	2
0.5936445977	0.4959046489	2
0.63224315	0.4707111789	2
0.5615265093	0.497787569	2
0.6482548225	0.5041706679	2
0.5648804335	0.5004989738	2
0.5230037518	0.502871453	2
0.5211467768	0.5966408707	2
0.6536741577	0.5197612457	2
0.5480160685	0.5417537517	2
0.5080911055	0.571861643	2
0.6226929928	0.5767948935	2
0.5699207943	0.5427893577	2
0.5520710956	0.5777740119	2
0.5285936256	0.5191963697	2
0.6203244022	0.4710877629	2
0.6540720809	0.5095934776	2
0.591901315	0.5683970702	2
0.5542123015	0.5440885726	2
0.58722098	0.5811820972	2
0.5503657104	0.5237906946	2
0.6238109675	0.5144514112	2
0.5053624891	0.6143026606	2
0.5150263387	0.4828936715	2
0.5525637625	0.4738179969	2
0.5843407739	0.474571165	2
0.5803046955	0.5256547854	2
0.5583999697	0.5602251972	2
0.6406942813	0.4690730385	2
0.6250236859	0.5579280348	2
0.5494372229	0.5587565196	2
0.6091446546	0.498634883	2
0.506954182	0.4690165509	2
0.5849660818	0.4924212469	2
0.5435631182	0.5068255851	2
0.6029673703	0.444689224	2
0.5669268958	0.5076540699	2
0.6161177853	0.4922517841	2
0.5288589078	0.5846654993	2
0.656687005	0.5114387392	2
0.5697692045	0.5075787531	2
0.609182552	0.4802387543	2
0.60222837	0.5077293867	2
0.6072497821	0.617635429	2
0.679539167	0.4534448022	2
0.6770947815	0.4721233689	2
0.5616970478	0.6307405524	2
0.6689278812	0.4865465364	2
0.6039716527	0.5282155567	2
0.7062379202	0.4458001469	2
0.5402091939	0.4751736994	2
0.6906999659	0.4603551187	2
0.621025505	0.6117607185	2
0.6732292417	0.4551582594	2
0.5332360632	0.4647611516	2
0.3858718308	0.6591726449	2
0.6322052526	0.6076936113	2
0.6077992951	0.478054567	2
0.609732065	0.6006891487	2
0.5056656687	0.5942683914	2
0.6715049077	0.6761754128	2
0.6505097207	0.5166544277	2
0.6457346421	0.5199118793	2
0.565259408	0.5882242181	2
0.5270966764	0.5578903764	2
0.578068746	0.5011203374	2
0.5580778414	0.6393078386	2
0.4917952022	0.5994464215	2
0.4742297343	0.6072228812	2
0.5067078486	0.6367658966	2
0.4845757381	0.6439398219	2
0.4934058438	0.6150746578	2
0.4865274567	0.6288388032	2
0.4651343465	0.5325086144	2
0.551426839	0.6278596848	2
0.5346382688	0.5746671939	2
0.4858453026	0.6505112128	2
0.6445977186	0.499293905	2
0.6615189298	0.5230375266	2
0.5118997991	0.571014329	2
0.6084435517	0.5905966974	2
0.4907151249	0.6212318063	2
0.4960586653	0.6076747821	2
0.5292189336	0.5599992468	2
0.5141925948	0.6067898096	2
0.4221586387	0.7171854111	2
0.5242733164	0.5761358715	2
0.4280895896	0.7175431659	2
0.4229923826	0.7261104521	2
0.4657975518	0.6653109642	2
0.5391291166	0.6170328946	2
0.6246636601	0.6410966126	2
0.6103194755	0.5219642622	2
0.4993557434	0.5911427442	2
0.4957175882	0.6421133894	2
0.5560692765	0.604379672	2
0.4609087808	0.674405468	2
0.6580702619	0.6416614886	2
0.5296168568	0.5925925926	2
0.60787509	0.5772467943	2
0.5010800773	0.5945508294	2
0.4767688635	0.6207234179	2
0.5675143063	0.5823306784	2
0.478587941	0.601931876	2
0.4592412931	0.6066015176	2
0.6201917611	0.5546894123	2
0.6149619131	0.5531642471	2
0.6179368628	0.5818411192	2
0.5200666995	0.5907849894	2
0.4542767272	0.7074130562	2
0.5687649221	0.5745165603	2
0.5358509872	0.5751755823	2
0.5038655398	0.5790167392	2
0.4672187062	0.720085108	2
0.4802364801	0.582387166	2
0.5589115853	0.616976407	2
0.5037707962	0.6326987893	2
0.5461969909	0.5553296052	2
0.4171182779	0.626278032	2
0.519896161	0.5728972491	2
0.5046613863	0.6289517784	2
0.4323720014	0.7157920503	2
0.5136051844	0.6202150295	2
0.5409671429	0.5691878966	2
0.5021791033	0.5624658721	2
0.5015537954	0.62844339	2
0.4983704097	0.6649343802	2
0.5284230871	0.5976764767	2
0.6431386668	0.5392682973	2
0.6045969606	0.5306821819	2
0.4742486831	0.7297444878	2
0.5288589078	0.6209117099	2
0.6390646909	0.5441450602	2
0.6619926479	0.6455403039	2
0.604710653	0.5889773861	2
0.6002766514	0.6053399612	2
0.4850684049	0.5904084054	2
0.6542615682	0.5152610669	2
0.5629097662	0.5594343708	2
0.4932163565	0.6937807151	2
0.5559934816	0.5580221808	2
0.5775571304	0.5843077445	2
0.4867737901	0.6508877968	2
0.5843597226	0.5650266433	2
0.6110584758	0.5970362839	2
0.508602721	0.6112523301	2
0.484784174	0.5934022482	2
0.6679425475	0.6605095182	2
0.4772046841	0.5552354592	2
0.5977375223	0.6184450846	2
0.6601735703	0.5215311906	2
0.6434039489	0.6148298782	2
0.4966081783	0.5693385302	2
0.4613256528	0.6615639534	2
0.5117292606	0.594513171	2
0.580475234	0.5630119189	2
0.5420093228	0.5661187369	2
0.5327433964	0.5491536274	2
0.5089437981	0.5948520966	2
0.4498237769	0.7288406861	2
0.5882442112	0.6275772468	2
0.4824913783	0.649211998	2
0.4822829424	0.6123820821	2
0.598305984	0.5827260916	2
0.6717133437	0.6244327703	2
0.4716148103	0.6432243123	2
0.4651722439	0.6873411286	2
0.5088869519	0.5902201134	2
0.4297002312	0.6850063078	2
0.5004358207	0.5909167938	2
0.4862811233	0.5849855957	2
0.4760677606	0.6085032669	2
0.4159245083	0.7079214446	2
0.5529806344	0.592630251	2
0.6010724978	0.5625411889	2
0.6407890249	0.6382910618	2
0.5784477205	0.5612984617	2
0.6427596923	0.6461428383	2
0.5312464471	0.5849855957	2
0.6062644484	0.5925549342	2
0.5381437829	0.6449754279	2
0.616686247	0.5504905007	2
0.4843862508	0.6354478525	2
0.5240459317	0.5944001958	2
0.4952059726	0.6184639138	2
0.6585060825	0.6370106762	2
0.5495698639	0.512926246	2
0.5766096942	0.5336760248	2
0.6391215371	0.5489841646	2
0.5994808049	0.578903764	2
0.4929131769	0.5876028545	2
0.5050214121	0.6437327007	2
0.468128245	0.6169952362	2
0.5668321522	0.559641492	2
0.4719369386	0.673558154	2
0.5814037215	0.5378749365	2
0.5263197787	0.6066015176	2
0.5847197484	0.6021389972	2
0.6476863607	0.5545387787	2
0.6690226248	0.648741268	2
0.4263652556	0.6349018057	2
0.6500170539	0.5272929259	2
0.4726948876	0.5761547007	2
0.4553378558	0.6352407313	2
0.5509152234	0.6003690523	2
0.5363436541	0.5833851136	2
0.4887255088	0.675252782	2
0.4903550991	0.6432054831	2
0.4727138364	0.602590898	2
0.5659794596	0.5844207197	2
0.565259408	0.6269747124	2
0.4910183045	0.5945884878	2
0.4535566756	0.5706754034	2
0.5019327699	0.6582311849	2
0.4953386137	0.6375190646	2
0.5710387691	0.5860400309	2
0.5482434532	0.6642188706	2
0.6476295145	0.5263702951	2
0.5435820669	0.5671355138	2
0.5248228294	0.5803536124	2
0.5597642779	0.6248658419	2
0.543714708	0.5915758158	2
0.4777352484	0.6468771771	2
0.6460757191	0.63079704	2
0.5164474931	0.5691502382	2
0.5929434949	0.6198761039	2
0.5800773108	0.5451053494	2
0.4813544548	0.6411907586	2
0.5247091371	0.6298179216	2
0.5725357183	0.6054529364	2
0.438454542	0.6659888155	2
0.5927729564	0.5388540549	2
0.6089172699	0.5553672636	2
0.4799901467	0.6059613248	2
0.5261871376	0.5766254307	2
0.5042445143	0.6789621345	2
0.4654943722	0.7059067201	2
0.4182930989	0.674405468	2
0.4997157691	0.5509047431	2
0.6070792436	0.5926114218	2
0.5304695494	0.5655915193	2
0.4650775003	0.6839142142	2
0.5057035661	0.5846654993	2
0.5960700345	0.6101790657	2
0.5847007996	0.5365380632	2
0.4895213552	0.638404037	2
0.5334823966	0.5882618765	2
0.5241027779	0.5595850044	2
0.4670102702	0.5320190552	2
0.5246901884	0.6419439266	2
0.4910751506	0.5435990133	2
0.4353280024	0.6778700409	2
0.5069162845	0.6855523546	2
0.6056201918	0.5372535728	2
0.4577632925	0.6328870813	2
0.604293781	0.5611854865	2
0.5395649373	0.6797717901	2
0.5482434532	0.5641416709	2
0.5041876682	0.6603777138	2
0.4784363512	0.6860984014	2
0.6070034487	0.5728595907	2
0.664740213	0.6571390913	2
0.5551976352	0.5717486678	2
0.5235532649	0.6223050707	2
0.4533292909	0.6588148901	2
0.654413158	0.660584835	2
0.4847273279	0.6803366661	2
0.4776026073	0.6036076748	2
0.5943457005	0.5734809543	2
0.5731041801	0.5464045642	2
0.5772539508	0.5665894669	2
0.6500739	0.6111393549	2
0.5159358775	0.6228134591	2
0.468677758	0.6620346834	2
0.6684352143	0.649023706	2
0.6287944821	0.5861341769	2
0.4965134346	0.613775443	2
0.4343426687	0.6246963791	2
0.4995262819	0.5734056375	2
0.6461325653	0.5108738632	2
0.4513017774	0.6835376302	2
0.4631826278	0.7134572295	2
0.4589570622	0.57993937	2
0.4558873688	0.7193131108	2
0.5091143366	0.5410947297	2
0.4880623034	0.6458980587	2
0.5827680297	0.568566533	2
0.4388524652	0.723003634	2
0.6145071437	0.5118341524	2
0.5405692197	0.5931386394	2
0.6527646189	0.6428665575	2
0.5843407739	0.5812009264	2
0.5336718839	0.5985049615	2
0.5039792322	0.6180496714	2
0.5257134195	0.5696586266	2
0.4348163869	0.7054171609	2
0.5193276992	0.6298367508	2
0.4734907341	0.5434295505	2
0.4884602266	0.6184639138	2
0.5307158828	0.5882618765	2
0.58633039	0.5384586417	2
0.5144010308	0.6343369297	2
0.5543259939	0.6320774257	2
0.4966839732	0.6055847408	2
0.657786031	0.6345440509	2
0.4705726305	0.6652356474	2
0.5999355743	0.5787343012	2
0.4529313677	0.7283511269	2
0.485958995	0.5858517389	2
0.4872096108	0.5702988194	2
0.5495698639	0.5423374569	2
0.5481676583	0.571296767	2
0.5972827529	0.5373288896	2
0.5730283852	0.5600369052	2
0.4890476371	0.6029863112	2
0.5321180885	0.5770396731	2
0.5155000568	0.5957558982	2
0.5163527495	0.5812950724	2
0.5706787433	0.5803724416	2
0.5374616288	0.6600387882	2
0.491946792	0.5991263251	2
0.6175010422	0.5855504717	2
0.5050214121	0.6131540793	2
0.6074582181	0.5894669453	2
0.6162125289	0.5670037094	2
0.5086406185	0.5757781167	2
0.5946678289	0.5160895517	2
0.5796983363	0.5325274436	2
0.4736044264	0.6448812819	2
0.5875999545	0.557758572	2
0.4784174025	0.6115347681	2
0.443551749	0.5564028696	2
0.5115397734	0.6434879211	2
0.5099859779	0.5750626071	2
0.5416682457	0.5793368356	2
0.5785235154	0.568943117	2
0.490222458	0.5921218626	2
0.4973471785	0.6043608428	2
0.5225679312	0.6449942571	2
0.5135672869	0.6509631136	2
0.5103460037	0.6214577567	2
0.5308674726	0.6011598787	2
0.6298556107	0.6125515449	2
0.4786826847	0.591312207	2
0.6351802024	0.6172211866	2
0.4598287035	0.6723154268	2
0.4540872399	0.7065845714	2
0.4158676621	0.7350731514	2
0.6726418312	0.6548984165	2
0.66701406	0.6444105519	2
0.4533671884	0.6476303451	2
0.6010156516	0.5769643563	2
0.5402849888	0.6036453332	2
0.479004813	0.5906343558	2
0.6022473188	0.6109887213	2
0.4714442718	0.6279350016	2
0.5793004131	0.5285356531	2
0.6207791716	0.6045867932	2
0.4601318831	0.6364458001	2
0.4948838443	0.6261650568	2
0.6184295297	0.5627671393	2
0.6133702202	0.5921030334	2
0.5635350741	0.5615244121	2
0.5268692917	0.5974316971	2
0.4638458332	0.6106686249	2
0.5921286997	0.5599051008	2
0.5986660098	0.5506787927	2
0.5447000417	0.578715472	2
0.648008489	0.5973752095	2
0.6673930344	0.6133612005	2
0.5335013454	0.5764183095	2
0.5706218971	0.5653655689	2
0.5115966195	0.5821423864	2
0.5778034638	0.5488147018	2
0.4646606283	0.6583253309	2
0.5101754652	0.604285526	2
0.5358888847	0.5879229509	2
0.4419979535	0.7307236062	2
0.52630083	0.5777551827	2
0.6264069428	0.5971869175	2
0.6175768371	0.5421679941	2
0.4820176602	0.6657252067	2
0.5976427786	0.5386469337	2
0.5611664835	0.5657044945	2
0.6482927199	0.5028149654	2
0.4670102702	0.6413413922	2
0.4273884868	0.6788303301	2
0.4638647819	0.6568943117	2
0.4367870542	0.7256208929	2
0.4474551863	0.6942891035	2
0.4915678175	0.6042102092	2
0.4783795051	0.5987120827	2
0.5708871793	0.572238227	2
0.5573767385	0.5702423318	2
0.5065941562	0.602590898	2
0.5441694774	0.58182229	2
0.5142873385	0.5280272647	2
0.5383143214	0.595360485	2
0.6036495244	0.5420926773	2
0.6535794141	0.5910485982	2
0.4601508318	0.6316066957	2
0.5019327699	0.6202903463	2
0.4914730739	0.6160161178	2
0.5252965475	0.5756086539	2
0.5886231857	0.5427516993	2
0.4871148672	0.6130222749	2
0.6010724978	0.5660810785	2
0.5525448137	0.6005761735	2
0.4659680903	0.7237756312	2
0.565126767	0.5420738481	2
0.5023117444	0.651094918	2
0.6124606814	0.5293264795	2
0.4978587941	0.5966220415	2
0.5620002274	0.5691690674	2
0.5088490545	0.6043985012	2
0.4802933263	0.5748554859	2
0.4652101414	0.6027415316	2
0.6588282109	0.5652525937	2
0.5137757229	0.5828202376	2
0.4866600978	0.6455026455	2
0.5027665138	0.5846090117	2
0.4118315837	0.5866049069	2
0.5472391708	0.579751078	2
0.5168264676	0.5897305541	2
0.4926289461	0.5825001412	2
0.5082426953	0.6079007325	2
0.4991852048	0.5938918074	2
0.4855042256	0.6382345742	2
0.5038465911	0.6263910072	2
0.6673361883	0.6659134987	2
0.5607685603	0.5593402248	2
0.5684048964	0.6197442995	2
0.5387311934	0.5754768495	2
0.4644142949	0.536425088	2
0.4600371395	0.6684742699	2
0.6572744154	0.5145832157	2
0.4632015765	0.708900563	2
0.4607950885	0.7388013331	2
0.6280175844	0.5530889303	2
0.6286239436	0.6277655388	2
0.6638685716	0.6434879211	2
0.5043203092	0.5398896609	2
0.4721264259	0.5684158994	2
0.5048129761	0.5620328005	2
0.5174517755	0.5545764371	2
0.4849736613	0.578715472	2
0.663565392	0.5061665631	2
0.4510933414	0.5553860928	2
0.5826164399	0.6413413922	2
0.4809186342	0.5306821819	2
0.5498161974	0.641510855	2
0.5001136923	0.6253742304	2
0.554799712	0.5881489013	2
0.5185129041	0.5802594664	2
0.5579452003	0.580033516	2
0.4860158411	0.5889208985	2
0.4832872248	0.6318138169	2
0.4939174594	0.5969233087	2
0.4565505741	0.5968291627	2
0.4839693789	0.6713363083	2
0.6094857316	0.5932139562	2
0.4897108425	0.6711668455	2
0.4971955887	0.58182229	2
0.4393072346	0.649588582	2
0.6605146474	0.6366717506	2
0.5065183613	0.6369165302	2
0.5220373669	0.62750193	2
0.4640732179	0.6179743546	2
0.5925645204	0.5531830763	2
0.5913139046	0.5827449208	2
0.496835563	0.6343369297	2
0.5661689468	0.5832721384	2
0.499791564	0.6200832251	2
0.5560313791	0.6325104973	2
0.4839314814	0.6216083903	2
0.622674044	0.5857952513	2
0.4964944859	0.6111205257	2
0.4398946451	0.7030635109	2
0.4436654413	0.583140334	2
0.4833251222	0.5746671939	2
0.5125061583	0.5744035851	2
0.5261302914	0.6169387486	2
0.596032137	0.5665518085	2
0.515765339	0.5855316425	2
0.6544700042	0.5537479523	2
0.6465683859	0.6189346438	2
0.5805320802	0.5383833249	2
0.6346306894	0.6344687341	2
0.4708758101	0.6384416954	2
0.5745632319	0.5580974976	2
0.4414105431	0.5550471671	2
0.5154242619	0.5903142594	2
0.4768636071	0.6038712836	2
0.5939098799	0.5619386545	2
0.4167961496	0.7240957277	2
0.519346648	0.5760040671	2
0.6260848145	0.5702423318	2
0.5575093796	0.6246775499	2
0.5327433964	0.5506223051	2
0.5854397999	0.5391929805	2
0.5939098799	0.5706000866	2
0.6065107818	0.5832533092	2
0.5124114147	0.5937788322	2
0.5292757797	0.5945508294	2
0.5940046235	0.5484946054	2
0.5874104673	0.6098777985	2
0.6641149051	0.5428270161	2
0.4869822261	0.5795062984	2
0.6199264789	0.556252236	2
0.531530678	0.663126777	2
0.6171789139	0.5643487921	2
0.5544396862	0.6337908829	2
0.6534846705	0.5374795232	2
0.6313146625	0.5533148807	2
0.5181907758	0.5764936263	2
0.5847197484	0.5415654597	2
0.4715390154	0.5582104728	2
0.5148558002	0.543655501	2
0.4321256679	0.6924250127	2
0.5630045098	0.5296654051	2
0.4653617312	0.6119301813	2
0.5159358775	0.5840441356	2
0.6457346421	0.5185373477	2
0.6353886383	0.5945320002	2
0.3795619055	0.6447494775	2
0.6353696896	0.5232823062	2
0.4317656422	0.5735751003	2
0.4090650699	0.6423958274	2
0.4817334293	0.5873392457	2
0.4423958768	0.7086934418	2
0.6273922765	0.4998776102	2
0.4382271573	0.6237925775	2
0.4657786031	0.5893351409	2
0.4173077652	0.5876970005	2
0.508261644	0.5748743151	2
0.5047940274	0.5963584327	2
0.4417326714	0.6008962699	2
0.4563231894	0.5987685703	2
0.3948345776	0.5530512719	2
0.4408041839	0.6594362537	2
0.4344942585	0.6464252763	2
0.5093417213	0.6063190796	2
0.4824345322	0.6243197951	2
0.6038390116	0.5067690975	2
0.4927615871	0.5476849498	2
0.4858642513	0.5714662298	2
0.4936521772	0.6753280988	2
0.518171827	0.5966220415	2
0.4188805093	0.687284641	2
0.5757759503	0.594042441	2
0.5985333687	0.5070891939	2
0.5313032933	0.6090681429	2
0.4202069201	0.6638422866	2
0.4535187782	0.6574027001	2
0.5114071323	0.6321150841	2
0.3852844204	0.6793575477	2
0.5684427938	0.5125308328	2
0.4453139804	0.6125138865	2
0.5017053852	0.5714662298	2
0.4485921098	0.6611308818	2
0.409747224	0.6895629743	2
0.3642513359	0.698092602	2
0.4420926972	0.5367828428	2
0.4517944442	0.6433749459	2
0.5622844583	0.572238227	2
0.5040171296	0.5635956241	2
0.4038731193	0.6844790902	2
0.4715200667	0.5851738877	2
0.5403228863	0.6289894368	2
0.5349224997	0.5179159841	2
0.4345511047	0.618106159	2
0.51129344	0.5850420833	2
0.4722780157	0.5401156113	2
0.4615530375	0.6374060894	2
0.4395725168	0.5182737389	2
0.3893204987	0.7029881941	2
0.4497290332	0.6572332373	2
0.5564861485	0.5182360805	2
0.4028119908	0.6192735695	2
0.5518437109	0.5456702254	2
0.4308561034	0.6461616675	2
0.4735096828	0.6373872602	2
0.5243301626	0.5619951421	2
0.440519953	0.6160914346	2
0.4184067912	0.6757799996	2
0.6185621708	0.5364627464	2
0.5900632887	0.5970927715	2
0.5288589078	0.5742341223	2
0.5031265396	0.5507729387	2
0.4574411642	0.6855711838	2
0.396805245	0.6441281139	2
0.5877515443	0.6081078537	2
0.4232576648	0.6805626165	2
0.4183878425	0.6570072869	2
0.5412513738	0.5533901975	2
0.5447568879	0.5373100604	2
0.5384659112	0.5513378147	2
0.5689544094	0.5694891638	2
0.4549020351	0.6130599333	2
0.4218365104	0.6856276714	2
0.6344980483	0.617164699	2
0.4311782317	0.6308911861	2
0.3890173191	0.6265039824	2
0.4706863228	0.5693573594	2
0.6081024747	0.4888248696	2
0.4130064047	0.7070929598	2
0.4049531966	0.7030635109	2
0.4143517641	0.5754391911	2
0.3998938871	0.7043250673	2
0.4700610149	0.5297783803	2
0.4246977678	0.6690391459	2
0.5312085497	0.5452748122	2
0.4212112025	0.709277147	2
0.6088983211	0.4935698281	2
0.580266798	0.5975446723	2
0.5378785008	0.5614490953	2
0.4787395308	0.5822741908	2
0.4471141092	0.6042290384	2
0.5022170008	0.5665706377	2
0.3865350362	0.7262799149	2
0.4518512904	0.6571390913	2
0.4374123621	0.5294959423	2
0.4373934134	0.6000866143	2
0.4753856065	0.5686795082	2
0.6240383522	0.5070703647	2
0.4486300072	0.672522548	2
0.4930079206	0.6662524243	2
0.4520218289	0.5975070139	2
0.608974116	0.5814833644	2
0.4305150263	0.6785478921	2
0.5441884261	0.568472387	2
0.39212491	0.7079214446	2
0.4315761549	0.5664576625	2
0.4550346762	0.5668342465	2
0.528707318	0.5326027604	2
0.4963239474	0.5538044399	2
0.529673703	0.5423562861	2
0.4807101982	0.5587753488	2
0.460075037	0.5785648384	2
0.4656080646	0.5591895912	2
0.5192898018	0.5610725113	2
0.4739834009	0.6164303602	2
0.5364762951	0.5863224689	2
0.590593853	0.5308704739	2
0.4720695797	0.5780752791	2
0.5321180885	0.51000772	2
0.4142759692	0.6987892824	2
0.5671732292	0.546574027	2
0.3984348353	0.5412830217	2
0.4610414219	0.625524864	2
0.4747413499	0.571202621	2
0.5182855194	0.580786684	2
0.4386440293	0.5702423318	2
0.4456929549	0.5841571108	2
0.4604729602	0.638592329	2
0.4539167014	0.651565648	2
0.4581991132	0.6005950027	2
0.5604843294	0.5704682822	2
0.4404252094	0.5965090663	2
0.6073445257	0.5786966428	2
0.4308182059	0.683989531	2
0.5144199795	0.5832533092	2
0.4008602721	0.6901466795	2
0.602436806	0.5864542733	2
0.6153408876	0.5875275377	2
0.4134232766	0.6461616675	2
0.5594610983	0.556911258	2
0.4727896313	0.6707337739	2
0.4342289764	0.5791108852	2
0.4163224315	0.6091811181	2
0.5754917194	0.5136229264	2
0.5975669837	0.55757028	2
0.418349945	0.6493249732	2
0.4434191079	0.6563670941	2
0.5669458445	0.5340902672	2
0.6073634744	0.5462162722	2
0.4985030507	0.5980154023	2
0.4962860499	0.595454631	2
0.4094250957	0.5980530607	2
0.5666426649	0.548268655	2
0.5607306628	0.5271234631	2
0.4815628908	0.6433561167	2
0.5934740592	0.556722966	2
0.5894190321	0.5667589297	2
0.42213969	0.6398727146	2
0.5047371812	0.5729349075	2
0.5533027627	0.5625223597	2
0.4547883427	0.5635767949	2
0.525126009	0.5316236419	2
0.4286580513	0.6735204956	2
0.4626141661	0.5867367113	2
0.4842725585	0.571579205	2
0.3870087543	0.711724943	2
0.4667639368	0.6697734847	2
0.6204949407	0.5533901975	2
0.60416114	0.5340902672	2
0.4455603138	0.6862678642	2
0.5847765945	0.5315294959	2
0.4069617615	0.6767779472	2
0.3766816993	0.6870398614	2
0.4205100997	0.6663089119	2
0.3819873423	0.7089758798	2
0.3870466518	0.6757611704	2
0.4373744647	0.6434502627	2
0.4182552014	0.6550490501	2
0.515556903	0.5734056375	2
0.4539545989	0.5819540944	2
0.4951680752	0.5624093845	2
0.4569105999	0.5142819484	2
0.4747034525	0.6911634563	2
0.5920908023	0.5333370992	2
0.5632887407	0.5538985859	2
0.4064880434	0.6418686098	2
0.4476446735	0.5966408707	2
0.4314624626	0.6385734998	2
0.5443779134	0.5206462182	2
0.4369575928	0.5942872206	2
0.576344412	0.5533525391	2
0.4991662561	0.5812950724	2
0.4049531966	0.7058690617	2
0.5400576041	0.5361614792	2
0.4470383143	0.637462577	2
0.6351991511	0.5002165358	2
0.4975745632	0.5975258431	2
0.4603592678	0.6110263797	2
0.428335923	0.6366717506	2
0.4232576648	0.5569677456	2
0.4165498162	0.5803536124	2
0.6149808618	0.5273117551	2
0.4845188919	0.584081794	2
0.439004055	0.6265039824	2
0.3712434153	0.5850609125	2
0.5195929814	0.5775104031	2
0.4878728162	0.5856069593	2
0.445958237	0.6516974524	2
0.4436464926	0.5777740119	2
0.4510175465	0.6495509236	2
0.4726190927	0.6347135137	2
0.408780839	0.6709408951	2
0.5061393868	0.5394754185	2
0.5025012317	0.5988627163	2
0.5163716982	0.5749496319	2
0.3935460643	0.6783219417	2
0.6861143745	0.4895027208	2
0.402660401	0.6989022576	2
0.4207185356	0.69790431	2
0.5725167696	0.5271611215	2
0.555690302	0.5782824003	2
0.6134649638	0.5894669453	2
0.4464698526	0.5204014386	2
0.4386061318	0.5639157205	2
0.4668397317	0.5572690128	2
0.4552241634	0.5741023179	2
0.6647591617	0.4843435199	2
0.405616402	0.5517708863	2
0.4680524501	0.6236419439	2
0.5133020048	0.6379144778	2
0.4314814113	0.5132840008	2
0.4950164854	0.6294601668	2
0.3923522947	0.6675892975	2
0.4436464926	0.687378787	2
0.5031075909	0.5704682822	2
0.5088301057	0.5584740816	2
0.4490279304	0.5901071381	2
0.4202258688	0.6410966126	2
0.4049531966	0.5791297144	2
0.423106075	0.6443917227	2
0.5990828817	0.5533148807	2
0.427919051	0.6699806059	2
0.4378102854	0.6334896157	2
0.3970705272	0.6667231543	2
0.6126880661	0.5825377996	2
0.4519270853	0.6227004839	2
0.4611172168	0.614716903	2
0.561128586	0.534071438	2
0.5992913177	0.559359054	2
0.4383219009	0.6636351654	2
0.5022927957	0.6688696831	2
0.4369575928	0.6332636653	2
0.4901845606	0.6447118191	2
0.4283169743	0.6025532396	2
0.5790161822	0.5412830217	2
0.4338878993	0.6416426594	2
0.389093114	0.684554407	2
0.4001212718	0.5864542733	2
0.4329025657	0.5501139167	2
0.4694546557	0.6021766556	2
0.4669155266	0.6788491593	2
0.5681964604	0.5416784349	2
0.4657786031	0.5623528969	2
0.6235646341	0.5174264249	2
0.5894000834	0.5690937506	2
0.570356615	0.525805419	2
0.5723841285	0.5908038186	2
0.4708189639	0.6131352501	2
0.4337552583	0.6503982376	2
0.5172433395	0.5703364778	2
0.3989275022	0.5536538063	2
0.4661765263	0.5731608579	2
0.4221207413	0.5849102789	2
0.5687459734	0.5368581596	2
0.3649524387	0.7028940481	2
0.5843028764	0.5299290139	2
0.6117027324	0.5883936809	2
0.4847273279	0.5301173059	2
0.4641490128	0.5965655539	2
0.549494069	0.5509235723	2
0.5807405162	0.5488900186	2
0.5214499564	0.593665857	2
0.6127449123	0.5173887665	2
0.4455413651	0.572238227	2
0.587429416	0.5405675121	2
0.4695683481	0.6544276865	2
0.5937961875	0.5274059011	2
0.6519877212	0.5035304751	2
0.4321256679	0.5675685854	2
0.5869746466	0.5329228568	2
0.5404365786	0.5803536124	2
0.5718914617	0.5327722232	2
0.5008337439	0.6038901128	2
0.5721188464	0.5487582142	2
0.5980785993	0.5050932987	2
0.4893508167	0.6169199194	2
0.482377686	0.6703948483	2
0.4810323265	0.6816170517	2
0.5162011597	0.4981829822	2
0.4733201956	0.6656875482	2
0.5497593512	0.4911785196	2
0.5622844583	0.4762846222	2
0.7132489483	0.4377224199	2
0.5389585781	0.6510760888	2
0.5822374654	0.5717486678	2
0.5705082048	0.5786778136	2
0.4780573767	0.6123067653	2
0.5125630045	0.602496752	2
0.5919771099	0.509442844	2
0.5380869367	0.5184055433	2
0.4986356918	0.5119094692	2
0.5001894872	0.5876216837	2
0.6157577595	0.5217759702	2
0.6152271952	0.5713720838	2
0.5425967332	0.5584552524	2
0.531530678	0.569131409	2
0.7075264335	0.51047845	2
0.5115208246	0.5988250579	2
0.5547049684	0.5949085842	2
0.5244438549	0.5387410797	2
0.6450714367	0.5167862321	2
0.480312275	0.6296108004	2
0.4880812521	0.5167485737	2
0.5582862773	0.5405486829	2
0.533179217	0.5680204862	2
0.555898738	0.5057899791	2
0.6436502823	0.4813496771	2
0.5967142911	0.5545011203	2
0.6192253761	0.6197819579	2
0.5212225717	0.5732550039	2
0.5562777125	0.5108362048	2
0.5183044681	0.5200813421	2
0.6517603365	0.4837974731	2
0.4507333156	0.662279463	2
0.5599916626	0.4941347041	2
0.6490506689	0.499576343	2
0.642570205	0.5764747971	2
0.5750748475	0.466116854	2
0.6574070565	0.4635184244	2
0.5715882821	0.4965825001	2
0.5782961307	0.5925549342	2
0.6567627999	0.4688282589	2
0.6513434646	0.4848895667	2
0.5347330125	0.6187840102	2
0.6741387805	0.4913856409	2
0.7091181264	0.4545933834	2
0.6715238564	0.4753619914	2
0.5775381817	0.5294394547	2
0.5952173419	0.6004255399	2
0.9522871111	0.9584003369	3
0.9051237352	0.9016195727	3
0.9186720734	0.9123210047	3
0.9667828855	0.9623822651	3
0.9731875545	0.9519297037	3
0.9398377989	0.9301056742	3
0.9281464357	0.9247645302	3
0.9833440709	0.9755724022	3
0.9835146095	0.9709012941	3
0.9936521772	0.9785205605	3
0.9783795051	0.9757064094	3
0.9429264411	0.9367868903	3
0.9599613446	0.9588406463	3
0.9924584075	0.9789608699	3
0.994220639	0.9861972586	3
0.9856368666	0.9700589632	3
0.9946754083	0.9792288843	3
0.9689998863	0.9674745386	3
0.9905256376	0.9769699058	3
0.976181453	0.9594723945	3
0.9793079926	0.9749597978	3
0.948781597	0.9381078184	3
0.985542123	0.9808752584	3
0.9094250957	0.9055249253	3
1	0.9850677694	3
0.9698525789	0.9578068765	3
0.9806723008	0.9806646757	3
0.962689961	0.9556819052	3
0.9978019479	0.9767401792	3
0.9946754083	0.9798606325	3
0.9575738053	0.9505130561	3
0.9831545837	0.9716861934	3
0.9812597112	0.9819090283	3
0.9718990412	0.9743663374	3
0.9426990564	0.9277126886	3
0.9413726456	0.9371506241	3
0.991946792	0.9828662225	3
0.9738318111	0.9537866605	3
0.9801606852	0.9744429129	3
0.9947322545	0.982291906	3
0.9869443286	0.9764913087	3
0.976181453	0.9844168772	3
0.9708758101	0.9624779845	3
0.9649448592	0.9546289915	3
0.9728843749	0.9714373229	3
0.9659301929	0.9627842867	3
0.9901277144	0.9803966613	3
0.9978777428	0.9861206831	3
0.9840072763	0.9711693085	3
0.9693409634	0.9617122291	3
0.9695304506	0.9642966536	3
0.9779436844	0.9729114021	3
0.9913783302	0.9764530209	3
0.9217038693	0.9162646451	3
0.9202069201	0.9131250479	3
0.9887255088	0.9768167547	3
0.987399098	0.9614825025	3
0.9929321257	0.9821387549	3
0.9969113579	0.982445057	3
0.9834956607	0.9758978482	3
0.9718042976	0.9676659775	3
0.9901087657	0.9923233019	3
0.9792700951	0.9801477908	3
0.9821313526	0.9805689563	3
0.992287869	0.9683934451	3
0.9929510744	0.9799754958	3
0.9656838595	0.9568305383	3
0.9203395611	0.9159009112	3
0.9695115019	0.963569186	3
0.9925910486	0.988130791	3
0.968260886	0.9579408837	3
0.9752719142	0.9675319703	3
0.9969492553	0.9772570641	3
0.9749876833	0.9745769201	3
0.193788608	0.5757906425	3
0.5586463031	0.2073282793	3
0.2261151325	0.5049008347	3
0.2862394361	0.4136802205	3
0.2108424603	0.542939735	3
0.5272103687	0.2223945172	3
0.2837761019	0.4253771345	3
0.3605184371	0.3297917145	3
0.5956152651	0.8873765219	3
0.2256035169	0.89170304	3
0.2484367302	0.9248411058	3
0.2818622807	0.9251665518	3
0.2861825899	0.9367677464	3
0.4222912798	0.9485986676	3
0.2449501649	0.9070564362	3
0.5522795316	0.9086453787	3
0.5096259522	0.9280572785	3
0.530564293	0.9162072134	3
0.3181680373	0.9399264875	3
0.2624208891	0.9280189907	3
0.3206313715	0.9389118616	3
0.4206616895	0.9534995023	3
0.4572895744	0.9364231564	3
0.41277902	0.9531549123	3
0.4816007883	0.9336855808	3
0.4387008754	0.9449230416	3
0.2987266457	0.9416302933	3
0.260980786	0.9297036527	3
0.3949861674	0.9515851137	3
0.3550991018	0.9295122138	3
0.4331488991	0.9461099625	3
0.5391291166	0.9082242132	3
0.397354758	0.9487135309	3
0.3276802971	0.9353702427	3
0.3424413537	0.9287273145	3
0.4779057869	0.9394096026	3
0.3569939743	0.9330538326	3
0.5710956153	0.898728846	3
0.2928335923	0.931981775	3
0.2408193429	0.9093728463	3
0.4739455035	0.9358871277	3
0.4971576913	0.930813998	3
0.4051616326	0.9413239911	3
0.4552431121	0.9395244659	3
0.3442225338	0.9414388544	3
0.347443817	0.9359062715	3
0.300223595	0.936499732	3
0.3800735211	0.9412857033	3
0.4334899761	0.9511639482	3
0.3616553606	0.9456505092	3
0.4965892295	0.9311968757	3
0.5070678743	0.9350065089	3
0.388752037	0.9482540776	3
0.3745594421	0.9482923654	3
0.3709970819	0.942510912	3
0.3322090423	0.9390267249	3
0.238810778	0.9005475151	3
0.5775760791	0.8989777165	3
0.5886989806	0.8914541695	3
0.5180960321	0.9189639329	3
0.3667715163	0.9380312428	3
0.4665555008	0.9404625163	3
0.2704930458	0.9251474079	3
0.5244817524	0.9295122138	3
0.4478531095	0.9440998545	3
0.5455337856	0.9079944866	3
0.3620153864	0.9381078184	3
0.44650775	0.9375335018	3
0.3835411377	0.9473734589	3
0.2541213476	0.924132782	3
0.5678553833	0.8940385941	3
0.3123507788	0.9353702427	3
0.4894076629	0.926296041	3
0.5698639482	0.8922582127	3
0.4103156858	0.9427214948	3
0.229109031	0.9062141052	3
0.3051881608	0.9342216096	3
0.368097927	0.9420706026	3
0.2320271346	0.9048931771	3
0.2916398226	0.9337430125	3
0.2771629969	0.9320009189	3
0.4081176337	0.9486369554	3
0.5600864062	0.9012558389	3
0.2435100618	0.9093537024	3
0.3707886459	0.9400604947	3
0.5091901315	0.9330155448	3
0.2296016978	0.900394364	3
0.9299655133	0.5087487556	3
0.9494258536	0.2383222299	3
0.9528934703	0.254517957	3
0.9612498579	0.4765870281	3
0.9763330428	0.2548242591	3
0.9434001592	0.4960755035	3
0.9915488688	0.3411631825	3
0.982377686	0.3905544069	3
0.9895213552	0.3184585343	3
0.9710463486	0.4273680986	3
0.9841588661	0.2891875335	3
0.9531777011	0.2416724098	3
0.9846325842	0.3589287082	3
0.9643195513	0.4427406386	3
0.9833061735	0.3749138525	3
0.9626520635	0.4471820201	3
0.9616667298	0.4642200781	3
0.9492363664	0.4751129489	3
0.9747224012	0.404586875	3
0.9847083791	0.2999272532	3
0.9773752226	0.2975725553	3
0.9850684049	0.2880771881	3
0.9873801493	0.3568228808	3
0.9745708114	0.4215866452	3
0.9887255088	0.3608048089	3
0.981070224	0.2985871813	3
0.9731875545	0.4169155372	3
0.9759161708	0.263534727	3
0.9865274567	0.3182670955	3
0.9759351196	0.4062332491	3
0.9898245348	0.3807335937	3
0.9874559442	0.3281261965	3
0.9884033805	0.3498736504	3
0.9754614014	0.408760242	3
0.98216925	0.2678229573	3
0.9889339447	0.3479975496	3
0.9841778148	0.3942491768	3
0.9935574336	0.3129450953	3
0.9847273279	0.3090397427	3
0.9445939288	0.5018569569	3
0.9833251222	0.3048663757	3
0.9918330996	0.3726165863	3
0.9642437564	0.4498238763	3
0.9657407057	0.4602955816	3
0.9815439421	0.2768014396	3
0.9759351196	0.2810705261	3
0.982718763	0.2833486484	3
0.9789858643	0.2672869286	3
0.9844241483	0.3821310973	3
0.9710084511	0.4384906961	3
0.9729033236	0.4346044873	3
0.9898055861	0.3328547362	3
0.9727327851	0.4132781989	3
0.9773183765	0.2601271154	3
0.9886686626	0.3967378819	3
0.9897866374	0.3070296347	3
0.9932921514	0.3243739949	3
0.9642248077	0.4533654951	3
0.980103839	0.2607397197	3
0.9844051995	0.3388850601	3
0.9517754955	0.250842331	3
0.9569484974	0.2475878704	3
0.9864516618	0.3662033846	3
0.9838556865	0.3844857952	3
0.9836093531	0.3053641167	3
0.9859400462	0.2737384179	3
0.9429832872	0.5084424535	3
0.9921931254	0.3700895934	3
0.9884981241	0.3149552033	3
0.9860726873	0.2552837124	3
0.9935763823	0.3387701968	3
0.9912267404	0.3340416571	3
0.9939932543	0.3495864921	3
0.9901466631	0.3330844628	3
0.9853147383	0.2827169002	3
0.9812976087	0.2821617275	3
0.9682798348	0.4508576461	3
0.2273278508	0.9389118616	3
0.5305263956	0.9161689256	3
0.2631030432	0.987307604	3
0.4086671467	0.979784057	3
0.3344449919	0.9894900069	3
0.2624777352	0.9650241213	3
0.2595975291	0.9648709702	3
0.4221586387	0.9706907114	3
0.4725432978	0.9482157899	3
0.5132072612	0.9242859331	3
0.3695380301	0.996822115	3
0.2728426877	0.9791905965	3
0.3816083678	0.9821387549	3
0.2338083147	0.9447698905	3
0.3522188957	0.9964583812	3
0.315572062	0.9921318631	3
0.4372039262	0.9683168696	3
0.4190889453	0.9890879853	3
0.3091105469	0.9939313883	3
0.290446053	0.9885519565	3
0.3386516087	0.9938548128	3
0.5235153674	0.9248985374	3
0.5041876682	0.9233095949	3
0.5218478796	0.9253388468	3
0.3817220601	0.9975112949	3
0.5103081063	0.9275978253	3
0.3263917838	1	3
0.2559972714	0.9591660924	3
0.4968166142	0.9256834367	3
0.2751354834	0.9963626618	3
0.4479099557	0.956217934	3
0.2990298253	0.9930316257	3
0.3693106454	0.97861628	3
0.3921817562	0.9923041581	3
0.2826012809	0.9932613523	3
0.3436730208	0.9912703882	3
0.2445332929	0.9469522934	3
0.4332436427	0.9626502795	3
0.3979990147	0.9858335248	3
0.4704399894	0.9499770273	3
0.3629817713	0.9828279348	3
0.4906203812	0.9297419404	3
0.2949747982	0.9887625392	3
0.3566907947	0.992821043	3
0.2879069239	0.9895282947	3
0.3228294236	0.9928976185	3
0.4033615038	0.9914618271	3
0.3179596013	0.9907917911	3
0.279019972	0.9807603951	3
0.4832303786	0.9376866529	3
0.4207943305	0.9672639559	3
0.3038238527	0.985622942	3
0.3362640694	0.9951948848	3
0.2979876454	0.9904280573	3
0.3050555198	0.9957117697	3
0.2368211619	0.9465119841	3
0.3253685527	0.9893942875	3
0.4692462197	0.9465885596	3
0.2559783227	0.9506470633	3
0.2793231516	0.9850486255	3
0.4354795922	0.9793820354	3
0.2514685262	0.9591469485	3
0.2470913708	0.9492304158	3
0.3232462955	0.9872310284	3
0.4615340888	0.9552607397	3
0.3078788798	0.9898920285	3
0.3754879297	0.9859292442	3
0.3950619623	0.9828470786	3
0.4547125478	0.9523508691	3
0.2426952666	0.946186538	3
0.5071247205	0.926296041	3
0.3690074658	0.9800712153	3
0.2889491037	0.9913278199	3
0.2540645015	0.9641052148	3
0.2362716489	0.9458802359	3
0.3868003183	0.9913852516	3
0.4952249214	0.9322880772	3
0.3466100731	0.9942568344	3
0.492287869	0.9293016311	3
0	0.8418332185	3
0.5136051844	0.225936136	3
0.3865729336	0.3210429589	3
0.1967067116	0.5569530592	3
0.2968128245	0.4116126809	3
0.2266077993	0.4858335248	3
0.4728275287	0.2563366261	3
0.2382423163	0.4768550425	3
0.4174972524	0.2869476989	3
0.2410088301	0.46891033	3
0.2136279228	0.5163488782	3
0.3884109599	0.3104563902	3
0.204873612	0.5450072747	3
0.1959108652	0.5727850525	3
0.3429150718	0.359962478	3
0.3712813128	0.3278964699	3
0.4889339447	0.2438356689	3
0.2123394096	0.5265142813	3
0.404100504	0.2993912244	3
0.3320764013	0.3617428593	3
0.3765869557	0.3212152538	3
0.4513207261	0.2677272379	3
0.2344336226	0.4817941649	3
0.2769356122	0.4278849835	3
0.4583317543	0.2676698063	3
0.4653238337	0.2604717053	3
0.39777163	0.3034114404	3
0.5133967484	0.2314304311	3
0.5372910903	0.2107550348	3
0.2567173229	0.4510682288	3
0.4931026642	0.2367715752	3
0.4961534089	0.2356995176	3
0.3122181377	0.3867639176	3
0.2469776784	0.4668427904	3
0.5294084208	0.2173405314	3
0.2695456096	0.4407688184	3
0.9576117027	0.4853740715	3
0.9437980824	0.2374416111	3
0.9747792474	0.3120644766	3
0.9623867814	0.2547093958	3
0.97280858	0.4390841565	3
0.9884033805	0.3894632055	3
0.9666691932	0.4748640784	3
0.975082427	0.2888046558	3
0.9694546557	0.4419748832	3
0.9544851631	0.2525844245	3
0.9598476523	0.2629795543	3
0.9634100125	0.4470097251	3
0.9779815818	0.400394364	3
0.9909993557	0.363140363	3
0.9721264259	0.2975534114	3
0.985201046	0.4260088828	3
0.9830219426	0.3235890956	3
0.9687346042	0.2741787273	3
0.981411301	0.3842369247	3
0.996210255	0.3601922046	3
0.9791943002	0.3189562754	3
0.9729601698	0.4547438548	3
0.9601318831	0.2697564898	3
0.9723159131	0.4624205529	3
0.9456361087	0.2488513669	3
0.9812407625	0.4094877096	3
0.9747602986	0.354449039	3
0.9848978664	0.340569722	3
0.9838556865	0.3760624856	3
0.969776784	0.3054981239	3
0.9656649108	0.2633815759	3
0.9707052715	0.4601041427	3
0.9817713268	0.4060418102	3
0.9820555577	0.366318248	3
0.9720127335	0.2828509074	3
0.981960814	0.3481698446	3
0.9440823133	0.2393559997	3
0.9884033805	0.3418715062	3
0.9461477243	0.2506317482	3
0.9729791185	0.3004824259	3
0.9768636071	0.3330270312	3
0.9830598401	0.3554062332	3
0.991738356	0.3406080098	3
0.9848978664	0.3717742553	3
0.9448023648	0.244984302	3
0.984784174	0.388027414	3
0.962822602	0.2632667126	3
0.9802743775	0.4136227889	3
0.9880812521	0.4101194578	3
0.9782089665	0.30882916	3
0.9691704248	0.2827360441	3
0.9839693789	0.4185236236	3
0.9681850911	0.2726089287	3
0.9702883996	0.2779883605	3
0.2982718763	0.4053717743	3
0.5453064009	0.2094915384	3
0.304487058	0.4030553641	3
0.5352635768	0.2155601501	3
0.4638837306	0.2637644536	3
0.345245765	0.3514625928	3
0.3079167772	0.3932536948	3
0.4746845037	0.2496362662	3
0.4058437867	0.2938394977	3
0.3201008072	0.3793743778	3
0.2566794255	0.4564668045	3
0.3270360405	0.3739375144	3
0.349168151	0.3469063481	3
0.2507105772	0.4585343441	3
0.3549285633	0.3436327437	3
0.2717247129	0.4354468183	3
0.2750407398	0.4333792787	3
0.443134877	0.2791369936	3
0.2218895668	0.5092273528	3
0.3310910676	0.3710850754	3
0.2657179672	0.4442338617	3
0.428677	0.2837889578	3
0.3243642703	0.3777854353	3
0.24858832	0.4615399341	3
0.3715844924	0.3231104985	3
0.2278584151	0.4833639636	3
0.2017849699	0.5519182173	3
0.3173342934	0.3843135003	3
0.3565392049	0.3365303622	3
0.4477583659	0.2740255762	3
0.5047940274	0.2334788269	3
0.345037329	0.356956888	3
0.4837798916	0.245156597	3
0.3959146549	0.3075656635	3
0.3941334748	0.3102649514	3
0.3312995035	0.3655907803	3
0.2013870467	0.5529519871	3
0.4428695949	0.2817979937	3
0.4140485845	0.2884792097	3
0.4779815818	0.2476070143	3
0.353298973	0.346255456	3
0.2620229659	0.4458228042	3
0.436597567	0.2824680297	3
0.3032553909	0.4032659469	3
0.4804449161	0.2460563596	3
0.9632205253	0.4735622942	3
0.9790237617	0.3257140669	3
0.9867169439	0.3311317865	3
0.9652290901	0.4664599127	3
0.978796377	0.4012558389	3
0.9869632774	0.3349222758	3
0.9731875545	0.458055747	3
0.9855231743	0.3685772264	3
0.9821881987	0.3586798377	3
0.9632773714	0.2515889425	3
0.9829840452	0.3502948158	3
0.9873043544	0.4234818899	3
0.9645279873	0.4713798913	3
0.9827566605	0.3371812543	3
0.9704399894	0.2817788498	3
0.9637321408	0.28108967	3
0.8320195551	0.8302894555	3
0.8478796377	0.8410483192	3
0.7339978019	0.6546251627	3
0.6287755334	0.2869859867	3
0.8239473983	0.469924956	3
0.3878424982	0.4685083084	3
0.181055065	0.7568917988	3
0.23640429	0.8028754116	3
0.4170045856	0.6721418179	3
0.6672793421	0.3791063634	3
0.332644863	0.5441840876	3
0.3707886459	0.5017803813	3
0.464755372	0.4363082931	3
0.249346269	0.764032468	3
0.5816690037	0.3913201623	3
0.6093720393	0.3023202389	3
0.5404176299	0.349433341	3
0.2807822034	0.6292403706	3
0.6464167961	0.4609081859	3
0.6028347292	0.3225361819	3
0.7641831205	0.4230032927	3
0.5887179293	0.3365112183	3
0.4717474514	0.6662646451	3
0.4835335582	0.4722987978	3
0.5661121007	0.6289532123	3
0.6345548945	0.5714641244	3
0.7326334938	0.6423347883	3
0.2358168795	0.7236580136	3
0.2136089741	0.7342254384	3
0.8078220336	0.4762998698	3
0.3748057756	0.6155716364	3
0.6863796566	0.5504824259	3
0.6636222382	0.4032085152	3
0.8010762876	0.5199670725	3
0.7476977299	0.6177731832	3
0.548811915	0.7024274447	3
0.2266646455	0.7890726702	3
0.7417099329	0.5899379738	3
0.621366582	0.2913125048	3
0.2371053928	0.7910827782	3
0.6500928488	0.5773221533	3
0.4424148255	0.4468948618	3
0.3159510365	0.7121142507	3
0.7856330769	0.5755992036	3
0.701500739	0.6339114787	3
0.726626748	0.6207979171	3
0.7496115511	0.5833333333	3
0.7821654603	0.4968795467	3
0.7077538182	0.5895550961	3
0.2612081707	0.6617084003	3
0.8212377307	0.4586874952	3
0.5011369235	0.3600773413	3
0.3463637397	0.6438088674	3
0.715409103	0.5295007275	3
0.5230227006	0.412761314	3
0.5945541365	0.6778466958	3
0.7235760033	0.4290527605	3
0.7295827491	0.6023240677	3
0.3030280062	0.6716057891	3
0.3558191534	0.6589516808	3
0.3061545458	0.7312964239	3
0.772198431	0.4180833142	3
0.2270246712	0.7803622023	3
0.1920074279	0.7492151007	3
0.7617766324	0.5320085765	3
0.7344336226	0.6199364423	3
0.4003676053	0.6947890344	3
0.1825520142	0.7504403094	3
0.657994467	0.4836511218	3
0.5516352749	0.3588712765	3
0.82362527	0.4847231794	3
0.6004282412	0.3280687648	3
0.2775419714	0.7754230799	3
0.6969151476	0.4122252852	3
0.7042293554	0.5989356	3
0.7573047334	0.5889999234	3
0.3759426991	0.7158473084	3
0.3140182666	0.692683207	3
0.749137833	0.5507504403	3
0.4521165726	0.4326326671	3
0.5548186607	0.7028486102	3
0.6340432789	0.4105214794	3
0.365274567	0.6649245731	3
0.3925417819	0.6861742859	3
0.7118656914	0.3951680833	3
0.8423466101	0	3
0.2287490052	0.736292978	3
0.6890324781	0.711731373	3
0.7314207754	0.7113867831	3
0.7985561072	0.7563366261	3
0.3998749384	0.8041963397	3
0.5983438815	0.7325599204	3
0.5882252624	0.7456926258	3
0.2810474855	0.739298568	3
0.6179558116	0.733785129	3
0.2683707886	0.7341105751	3
0.5692007428	0.7418638487	3
0.7486641149	0.717417107	3
0.4496342896	0.7955050157	3
0.6077045515	0.7008385022	3
0.7408382916	0.7212267402	3
0.4970061015	0.765200245	3
0.484026225	0.7778734972	3
0.2956001061	0.7567960793	3
0.6481600788	0.7102381499	3
0.7871679236	0.7416724098	3
0.7260393376	0.7173022437	3
0.6672603934	0.7419021365	3
0.3101148293	0.7278122368	3
0.6715617539	0.6918600199	3
0.3412665328	0.729114021	3
0.5454958881	0.775576231	3
0.3725698261	0.7458074891	3
0.3564065638	0.7638410292	3
0.2577595028	0.7382073666	3
0.5743737446	0.8011907497	3
0.3507787926	0.7643196263	3
0.7062379202	0.7195612221	3
0.6734376776	0.7081897542	3
0.4270853072	0.7808407994	3
0.7140068973	0.7097786967	3
0.5146852617	0.7250363734	3
0.7591806571	0.7331725247	3
0.5061772843	0.7499042806	3
0.6521961572	0.7209012941	3
0.4758782734	0.7851673176	3
0.6245499678	0.6744965158	3
0.6826846553	0.7218010567	3
0.3859476257	0.7988551957	3
0.4108083526	0.801803354	3
0.719881002	0.7104295888	3
0.6907568121	0.7719580366	3
0.7179292834	0.7830040585	3
0.7017281237	0.7081514664	3
0.6832341683	0.7216479057	3
0.5323454731	0.7752890727	3
0.4567021639	0.7820085765	3
0.2495926024	0.7548816908	3
0.7213021564	0.7690098782	3
0.698127866	0.7497511295	3
0.4095198393	0.7863350946	3
0.4084966082	0.7729726625	3
0.4366733619	0.7997549583	3
0.3330048888	0.7136840493	3
0.6076856028	0.7618500651	3
0.6017167545	0.7348380427	3
0.396255732	0.8005781453	3
0.3300109903	0.7292671721	3
0.3289498617	0.7028103224	3
0.7752112783	0.757848993	3
0.666805624	0.7136457615	3
0.2900481298	0.7418638487	3
0.6628453405	0.7156941573	3
0.6369045363	0.7066008117	3
0.5739189753	0.7741787273	3
0.7240876189	0.739968604	3
0.2371432903	0.7328662225	3
0.3107780346	0.7157324451	3
0.6578997233	0.7270847691	3
0.5820290294	0.7003024734	3
0.5299200364	0.7988934834	3
0.6988289688	0.710065855	3
0.6035547808	0.734129719	3
0.4438738773	0.8089440233	3
0.5934930079	0.7577149858	3
0.7760639709	0.7100849989	3
0.69227271	0.7896852745	3
0.526982984	0.7438739567	3
0.6216318642	0.7250555173	3
0.628737636	0.7499617122	3
0.7636904536	0.6717015085	3
0.6789517565	0.6720843862	3
0.754443476	0.258519029	3
0.8107401372	0.3211386783	3
0.8005457233	0.5449115552	3
0.7966991321	0.8243931388	3
0.7948042597	0.538766368	3
0.8189828325	0.6037215713	3
0.7734490469	0.6575350333	3
0.7855004358	0.6391377594	3
0.7923977716	0.8081782679	3
0.7751923296	0.7137031932	3
0.8038428014	0.5459261812	3
0.7912987456	0.5789876713	3
0.7346420586	0.4409602573	3
0.7992003638	0.4080519182	3
0.8135634972	0.4442530056	3
0.7971160041	0.5741825561	3
0.7989919278	0.3713913776	3
0.7505021412	0.6914005667	3
0.7854435896	0.5841948082	3
0.8390874294	0.7941266559	3
0.788930155	0.7266253159	3
0.7927767461	0.8205452179	3
0.6971235836	0.6826709549	3
0.822867321	0.3749329964	3
0.7276878766	0.4193468106	3
0.7588774775	0.2663488782	3
0.8043544169	0.4636074738	3
0.7659074544	0.4310820124	3
0.7895175655	0.7319281721	3
0.7864478721	0.7982234474	3
0.7563383484	0.3804655793	3
0.7882669496	0.786258519	3
0.7867700004	0.765870281	3
0.797949748	0.527911785	3
0.8234736802	0.4752278122	3
0.7829992042	0.6545102994	3
0.781767537	0.7520292519	3
0.7349831356	0.5228386553	3
0.7895175655	0.4803200858	3
0.7316292114	0.5555555556	3
0.7913176943	0.6405544069	3
0.7855383333	0.3620683054	3
0.7825065373	0.2974194042	3
0.7889870012	0.4002029252	3
0.8051123659	0.3501225209	3
0.7839845378	0.741806417	3
0.7748133551	0.7620606478	3
0.8156289082	0.5987441611	3
0.7490809868	0.4258174439	3
0.8040891348	0.5099548204	3
0.7972296964	0.7717857416	3
0.7686739682	0.3244888583	3
0.7181377193	0.5657975343	3
0.8301436313	0.4864461291	3
0.7950695418	0.4852592082	3
0.7599954523	0.3373152615	3
0.7302649032	0.392373076	3
0.7682002501	0.3086951528	3
0.7637472998	0.4978941726	3
0.7958274908	0.7782180871	3
0.7165460265	0.5615093039	3
0.7130784098	0.704705567	3
0.7720468412	0.4226778467	3
0.7952211316	0.8015544835	3
0.7621745557	0.2918102458	3
0.7777125099	0.3146871889	3
0.6844089893	0.6714717819	3
0.6812445522	0.6694425301	3
0.81144124	0.6849299334	3
0.7410277788	0.3889463205	3
0.761738735	0.7361206831	3
0.773164816	0.4922467264	3
0.7628756585	0.2801516196	3
0.7916587714	0.5056283023	3
0.7834350248	0.3418332185	3
0.7627430174	0.4718010567	3
0.7812559215	0.6410138602	3
0.7537802706	0.3324527146	3
0.8143024974	0.3535684202	3
0.7973623375	0.451872272	3
0.7602986319	0.3064170304	3
0.8536779475	0.6237843633	3
0.7875279494	0.6125469025	3
0.2037556372	0.7537330577	3
0.7271194149	0.2155027184	3
0.7488157047	0.7414618271	3
0.713684769	0.7024083008	3
0.4510743927	0.5426334329	3
0.452703983	0.4997894173	3
0.5570167128	0.9642583659	3
0.9937848183	0.6710697603	3
0.5277977792	0.5342292672	3
0.4085534544	0.4721647906	3
0.3960093986	0.5871621104	3
0.7714025846	0.7829657707	3
0.3029522113	0.573531664	3
0.5444537083	0.9397350486	3
0.5813468754	0.9016961483	3
0.7688445068	0.7450800214	3
0.5849850305	0.9349682212	3
0.3694432865	0.5136304464	3
0.4432106719	0.5578719657	3
0.9642437564	0.6825943794	3
0.6805434494	0.7748296194	3
0.7326524425	0.7362738341	3
0.7591996059	0.7147752508	3
0.439004055	0.5468642316	3
0.3165763444	0.5689562754	3
0.9457876985	0.6727735661	3
0.7322924167	0.8143808867	3
0.3205366279	0.5364116701	3
0.4412021071	0.4142545371	3
0.7327661348	0.2953901524	3
0.2639746845	0.6693659545	3
0.8700117482	0.6395206371	3
0.5773676432	0.3172333257	3
0.2776556638	0.5902825637	3
0.2205631561	0.7364844169	3
0.6822109372	0.3377555709	3
0.6336264069	0.8768282411	3
0.9235797931	0.70688797	3
0.5857619282	0.9272532353	3
0.4510364952	0.4176621487	3
0.6275817637	0.8824565434	3
0.4305339751	0.6758940195	3
0.6293250464	0.8523814993	3
0.6577291848	0.4045485872	3
0.5325728578	0.3900949537	3
0.4266494865	0.4362891492	3
0.4312729753	0.5490657784	3
0.7507674234	0.7391262731	3
0.589494827	0.3433838732	3
0.6009019593	0.8934642775	3
0.5166180316	0.3783597519	3
0.6087467313	0.3670840034	3
0.7581384773	0.7367141435	3
0.6183347861	0.8735354928	3
0.2247318755	0.7262041504	3
0.2114677682	0.7524887051	3
0.4578201387	0.6584539398	3
0.8395043014	0.6972777395	3
0.4360291052	0.5163297343	3
0.7644294539	0.6726395589	3
0.2928904385	0.6282257447	3
0.8244211165	0.7131863083	3
0.9405767992	0.715406999	3
0.2484746277	0.7343594456	3
0.9314435139	0.6752622712	3
0.6882934778	0.2911402098	3
0.7203168227	0.7517038058	3
0.6111721681	0.3833754499	3
0.9910751506	0.6772532353	3
0.6595293137	0.2852247492	3
0.3566149998	0.5244084539	3
0.7361579566	0.7286545677	3
0.6878766059	0.8437667509	3
0.4883844317	0.5309365189	3
0.6650054951	0.6955930776	3
0.3414370713	0.5640554407	3
0.8213893205	0.5520139367	3
0.7112972297	0.6718929474	3
0.7200136431	0.714066927	3
0.8434077387	0.696186538	3
0.6666161367	0.8225553258	3
0.8741046728	0.6116088521	3
0.675957858	0.7880006126	3
0.2395308296	0.7228156827	3
0.4014287338	0.5015123669	3
0.4717095539	0.5535837354	3
0.561337022	0.9459568114	3
0.4936900747	0.4093345585	3
0.5426346307	0.3541618807	3
0.9070754538	0.6842024657	3
0.6995869178	0.7722451949	3
0.2317997499	0.726606172	3
0.5846439535	0.3851749751	3
0.6675825217	0.8401294127	3
0.7111835373	0.8167738724	3
0.5511236594	0.9604295888	3
0.7087581006	0.7565854966	3
0.3099063933	0.5751397504	3
0.7970591579	0.7610460219	3
0.4057869405	0.4596446895	3
0.4535566756	0.4490006892	3
0.7261151325	0.7146220997	3
0.5717398719	0.3491461827	3
0.7178724372	0.782085152	3
0.2880585137	0.6799908109	3
0.7540834502	0.7106401715	3
0.6840110661	0.6484991194	3
0.7385075984	0.7390879853	3
0.5150642362	0.3749138525	3
0.8351650434	0.7139712076	3
0.4439117747	0.6090244276	3
0.4798196081	0.5082893024	3
0.8299162466	0.4926104602	3
0.5843028764	0.3036603109	3
0.3575434873	0.6331648671	3
0.7152764619	0.2283482656	3
0.3461932012	0.554311203	3
0.7014628416	0.2563940577	3
0.5521089931	0.9502258978	3
0.8189828325	0.7462477985	3
0.7349641869	0.2359292442	3
0.7741880471	0.6985029482	3
0.9494448024	0.6467761697	3
0.7095349983	0.8149169155	3
0.4369007466	0.4748640784	3
0.6025315496	0.8544298951	3
0.3430856103	0.5873152615	3
0.4514912646	0.4939313883	3
0.7125667943	0.2430507696	3
0.7223064388	0.7473964316	3
0.9567211127	0.6695382495	3
0.41277902	0.494984302	3
0.852541024	0.6540891339	3
0.7810664342	0.6926257753	3
0.76641907	0.2760356842	3
0.4738318111	0.4193850984	3
0.7127752302	0.2484876331	3
0.3243453216	0.5850754269	3
0.3898889605	0.4786737116	3
0.5427862205	0.9551841642	3
0.4481941865	0.5110651658	3
0.6630727252	0.2832146412	3
0.6395952552	0.3645570105	3
0.8047144427	0.7426296041	3
0.6525182855	0.8088865916	3
0.9760677606	0.6711463359	3
0.8167089855	0.7077685887	3
0.7239549778	0.6688490696	3
0.6829688862	0.8376789953	3
0.7399666502	0.2525844245	3
0.6965930193	0.7819702887	3
0.3620722325	0.5303239145	3
0.4987872816	0.3971207596	3
0.5367984235	0.5066429282	3
0.9552620609	0.6285320469	3
0.2078485618	0.7524121296	3
0.4193921249	0.4583429053	3
0.981070224	0.6716823647	3
0.5557660969	0.958055747	3
0.5505551976	0.9193276667	3
0.3362640694	0.5977486791	3
0.6425891537	0.4279615591	3
0.4898245348	0.409257983	3
0.5008337439	0.4713033157	3
0.8601394626	0.4852017766	3
0.3717929283	0.6349069607	3
0.5201235457	0.4506279194	3
0.3066661614	0.6775021058	3
0.3529389472	0.649398882	3
0.5390154243	0.8841029175	3
0.2560730663	0.7138180565	3
0.693447531	0.7427636113	3
0.2337135711	0.7222222222	3
0.3415318149	0.4997702734	3
0.5931898283	0.9144268321	3
0.673892447	0.8497779309	3
0.5635729715	0.3934834214	3
0.4664228597	0.5862432039	3
0.5247470345	0.4331304081	3
0.5915033918	0.3351902902	3
0.8668094137	0.7051650203	3
0.6057338841	0.8704724711	3
0.750653731	0.6755877173	3
0.7358358282	0.6817329045	3
0.772198431	0.7840761161	3
0.4648501156	0.5293092886	3
0.8036154167	0.7223753733	3
0.7899912836	0.6945593078	3
0.5651836131	0.3711042193	3
0.6948307879	0.8116815989	3
0.4628794482	0.4012558389	3
0.3733846212	0.5397618501	3
0.2824875886	0.6365533349	3
0.5805510289	0.481449575	3
0.7598249138	0.8354965924	3
0.9517754955	0.6520598821	3
0.7157880775	0.7796347347	3
0.4594686778	0.5043648059	3
0.507162618	0.395723256	3
0.4336605146	0.5872003982	3
0.3669041574	0.5681330883	3
0.7883048471	0.3448196646	3
0.5081479516	0.5391683896	3
0.56002956	0.9621333946	3
0.8871034979	0.6497051842	3
0.2702467124	0.6988283942	3
0.4037783757	0.5236044108	3
0.5534543525	0.3512137223	3
0.7257930041	0.6968374301	3
0.7017470724	0.7476261582	3
0.3755447758	0.5451412819	3
0.2431689847	0.7428784746	3
0.765111608	0.7009725094	3
0.3350324023	0.53074508	3
0.7495736537	0.7327705031	3
0.5507636336	0.3595413125	3
0.5797741312	0.4088559614	3
0.801322621	0.7425530286	3
0.7161291545	0.266540317	3
0.6355402281	0.3220001532	3
0.7859362565	0.681981775	3
0.6871186569	0.31784593	3
0.812748702	0.6500306302	3
0.3315647857	0.6096370319	3
0.672793421	0.823359369	3
0.4449539546	0.4494409985	3
0.7031492781	0.2598208132	3
0.840698071	0.6855999694	3
0.4462803653	0.4659430278	3
0.7256982605	0.309154606	3
0.6066623716	0.8873190903	3
0.4732065032	0.4550693009	3
0.7126615379	0.7945669653	3
0.7336946224	0.7113676392	3
0.66136734	0.7550539858	3
0.3922007049	0.7024274447	3
0.796642286	0.7568726549	3
0.3857960359	0.6167202695	3
0.816121575	0.7141052148	3
0.674650396	0.6671452638	3
0.7908629249	0.7783903821	3
0.9287527949	0.7218967762	3
0.7455186266	0.6612489471	3
0.8994959639	0.6436365725	3
0.2798726646	0.6977180489	3
0.7989729791	0.7026763152	3
0.2832644863	0.6218508308	3
0.4107515064	0.5040010721	3
0.9748929397	0.6596025729	3
0.4190889453	0.4863121219	3
0.5916739303	0.8644421472	3
0.7396255732	0.2241366108	3
0.4097851215	0.4867524313	3
0.4696630917	0.5434183322	3
0.8230378596	0.71624933	3
0.7239739266	0.3118156061	3
0.6930685565	0.7484493453	3
0.7032819191	0.7756910943	3
0.4618562171	0.4942376905	3
0.7620040171	0.717417107	3
0.9130443021	0.6997473007	3
0.7056126123	0.7131671644	3
0.474873991	0.4911555249	3
0.7806116648	0.7043035454	3
0.6455641035	0.6738456237	3
0.8539432296	0.570526074	3
0.5874483647	0.9100045945	3
0.9484973661	0.6608469255	3
0.6510971312	0.2758442453	3
0.7168681548	0.2333448197	3
0.7165839239	0.6384485795	3
0.6197369917	0.7949115552	3
0.716167052	0.7649130868	3
0.4173646114	0.6416456084	3
0.9388145678	0.6699785588	3
0.7638609922	0.8157592465	3
0.2584606056	0.6640056666	3
0.4358585667	0.4494027108	3
0.7784704589	0.7654491156	3
0.7017281237	0.6832452715	3
0.9014097851	0.6165479746	3
0.793402054	0.6654606019	3
0.5970174707	0.8134428364	3
0.3854928563	0.5941496286	3
0.4975177171	0.4469522934	3
0.7758555349	0.7186997473	3
0.3884299087	0.5833141894	3
0.6018683443	0.9134504939	3
0.7363095464	0.6341220614	3
0.7166218214	0.6856382571	3
0.809584265	0.7319856038	3
0.7011217645	0.7921356919	3
0.6543563118	0.2644344896	3
0.7566794255	0.6910368328	3
0.634933869	0.3104563902	3
0.6368666389	0.2709434107	3
0.4010687081	0.537770886	3
0.7492136279	0.6439428746	3
0.7932315155	0.7602036909	3
0.6518550802	0.2728003676	3
0.729109031	0.2221073589	3
0.6295903286	0.6263496439	3
0.5363436541	0.4107512061	3
0.7441922159	0.6169308523	3
0.4844051995	0.4566008117	3
0.709345511	0.7632667126	3
0.6020578315	0.8623554637	3
0.445749801	0.5223026265	3
0.5130556714	0.4713416035	3
0.4454276727	0.5415805192	3
0.6946034032	0.8461597366	3
0.3396179937	0.5889616357	3
0.4868116876	0.4399647753	3
0.8087694698	0.5979975496	3
0.6328495092	0.8571291829	3
0.2860499488	0.6039130102	3
0.4894266116	0.4541121066	3
0.4218365104	0.7945861092	3
0.7412172661	0.7646642162	3
0.4445749801	0.5264185619	3
0.600030318	0.4991959568	3
0.9046500171	0.6808905736	3
0.5672490241	0.4367294586	3
0.3826505476	0.5321042959	3
0.6915716072	0.3986714144	3
0.4793648387	0.4625928478	3
0.6284913025	0.3256374914	3
0.4636563459	0.6457615438	3
0.4591276007	0.4529251857	3
0.6987910714	0.2441419711	3
0.861693258	0.7130331572	3
0.6975215068	0.7446205682	3
0.6831394247	0.8027796922	3
0.8907416531	0.5899954055	3
0.4939743055	0.442510912	3
0.985958995	0.6854659622	3
0.3225072953	0.584386247	3
0.6624853147	0.8414886285	3
0.8262212453	0.3767325216	3
0.7030924319	0.7214373229	3
0.4731117596	0.7852438931	3
0.7175503089	0.7015468259	3
0.6532383371	0.8072210736	3
0.4039299655	0.5144344896	3
0.3358850949	0.6156290681	3
0.2925493614	0.689007581	3
0.7003448668	0.3724825791	3
0.4887823549	0.4117084003	3
0.516314852	0.467072517	3
0.8853412665	0.7056244735	3
0.706181074	0.6896010414	3
0.6585250313	0.7502871583	3
0.7912229507	0.3293322613	3
0.2456512677	0.753847921	3
0.7350399818	0.6890841565	3
0.5320043961	0.8201431963	3
0.7739417137	0.7355655104	3
0.7725395081	0.7207672869	3
0.4470762118	0.6198024351	3
0.3967105014	0.4682402941	3
0.9040436579	0.6834367103	3
0.7676886346	0.6693085229	3
0.4915678175	0.5723447431	3
0.3284382461	0.6124894709	3
0.6264827377	0.8238953978	3
0.4762761966	0.4838808485	3
0.6468715655	0.2645876407	3
0.4996020768	0.4126847385	3
0.756508887	0.7107550348	3
0.7084359723	0.3247951604	3
0.7875658468	0.667949307	3
0.3846780612	0.59257983	3
0.7649600182	0.7043226893	3
0.5207678023	0.4820047477	3
0.5145336719	0.4387012788	3
0.679330731	0.4434489624	3
0.4389093114	0.5093422161	3
0.7628946072	0.7031166246	3
0.6741577292	0.8001952676	3
0.6856406564	0.7287311433	3
0.4115094554	0.6223102841	3
0.6809413726	0.8463894632	3
0.2607155038	0.7049544376	3
0.4866411491	0.4978558848	3
0.984026225	0.6740370626	3
0.5818395422	0.4321923578	3
0.6785727821	0.3568420247	3
0.5405313222	0.6564821196	3
0.6985447379	0.6866528831	3
0.8147193694	0.7127459989	3
0.3267518096	0.6435982847	3
0.3137340357	0.6925874876	3
0.425512563	0.6489968604	3
0.6052033198	0.6204533272	3
0.6662750597	0.6485374072	3
0.6085382954	0.4755915461	3
0.5417440406	0.647733364	3
0.6521961572	0.5105482809	3
0.6720544207	0.5286583965	3
0.6751809603	0.5419633969	3
0.5646719976	0.5395704112	3
0.5828248759	0.603434413	3
0.639614204	0.610287924	3
0.5968658809	0.5996822115	3
0.5290294463	0.6229228884	3
0.5226816235	0.6080672333	3
0.5179823398	0.6081629528	3
0.5019517186	0.60494678	3
0.5389775268	0.5823761391	3
0.5245196498	0.591737499	3
0.5259408042	0.677808408	3
0.5542691477	0.5938433264	3
0.5827111835	0.5903974271	3
0.5047750786	0.5557661383	3
0.6859248873	0.6838004441	3
0.7062758176	0.6887778544	3
0.5710198204	0.5985335784	3
0.5891916474	0.5752354698	3
0.5298821389	0.5993759093	3
0.5374047827	0.6452829466	3
0.5666616137	0.6246075503	3
0.5522605829	0.5980741251	3
0.4531587524	0.5337698139	3
0.5771213097	0.5840416571	3
0.4584264979	0.5712152538	3
0.4614393451	0.6693850984	3
0.515765339	0.5462133395	3
0.5764960018	0.5802894555	3
0.608841475	0.5405084616	3
0.6215181718	0.6220805575	3
0.5499298897	0.5956428517	3
0.5360404745	0.5853434413	3
0.611797476	0.5292901447	3
0.5093417213	0.5461559078	3
0.6484822071	0.5524159583	3
0.5608254065	0.6160310897	3
0.5432788873	0.6666475228	3
0.4976693069	0.5905314343	3
0.6094857316	0.6015200245	3
0.529256831	0.6141932767	3
0.5006632054	0.6738456237	3
0.6716564975	0.5916992113	3
0.6576533899	0.6545102994	3
0.5933035207	0.5667930163	3
0.5442263236	0.5745845777	3
0.4769583507	0.6511984072	3
0.5976806761	0.5643043112	3
0.539242809	0.5453710085	3
0.5552923788	0.6048510606	3
0.4870959184	0.6337200398	3
0.5270966764	0.6372808025	3
0.5562398151	0.5478980014	3
0.5226247774	0.5826632973	3
0.5847765945	0.6078757945	3
0.4485542123	0.5974615208	3
0.5460264524	0.6086606938	3
0.4658165005	0.5266291447	3
0.5239511881	0.5779921893	3
0.6032894986	0.5710812466	3
0.5522226854	0.6262347806	3
0.5418956304	0.5950493912	3
0.512392466	0.6180220538	3
0.5596126881	0.5973466575	3
0.6918937356	0.6778466958	3
0.6282070717	0.6175051688	3
0.4914162277	0.6935638257	3
0.5347140637	0.577379585	3
0.6728692159	0.6282448886	3
0.6369045363	0.5249444827	3
0.6255353015	0.5958917222	3
0.5777655664	0.5612221456	3
0.5368742184	0.6163373918	3
0.6897146322	0.6812351635	3
0.6103573729	0.6269431044	3
0.6075529617	0.5693391531	3
0.6020767802	0.5429971667	3
0.5236669572	0.578547362	3
0.630594611	0.5566084693	3
0.6236025315	0.5313959721	3
0.5472202221	0.6141167011	3
0.5028612574	0.5801363045	3
0.626463789	0.4934145034	3
0.519479289	0.6603300406	3
0.5842270815	0.5255570871	3
0.703907227	0.6792441994	3
0.5924887255	0.5688222682	3
0.5104596961	0.5594800521	3
0.55066889	0.5955662761	3
0.6094857316	0.5703346351	3
0.5882631599	0.5807680527	3
0.5803994391	0.6103644996	3
0.5646909463	0.5816295275	3
0.4801985826	0.6821732139	3
0.5830333119	0.5660464048	3
0.5008905901	0.604449039	3
0.531530678	0.5954514128	3
0.5889263653	0.5395129796	3
0.4600371395	0.5327169002	3
0.6299314056	0.5411593537	3
0.4848978664	0.6547208822	3
0.5554250199	0.6019029022	3
0.4603971653	0.6539359828	3
0.5369121158	0.6196301401	3
0.5198203661	0.638544299	3
0.4432864668	0.6664177962	3
0.587770493	0.6098476147	3
0.640504794	0.6512558389	3
0.6276575586	0.5236235546	3
0.6313715087	0.5428631595	3
0.6209497101	0.5218623172	3
0.5710577178	0.6042576001	3
0.6439724107	0.5680756566	3
0.5426914769	0.5961023049	3
0.5028423087	0.5915077724	3
0.5329328836	0.6153993415	3
0.6254595066	0.5343824183	3
0.6065865767	0.6423347883	3
0.6357107667	0.5834864844	3
0.6564596203	0.5468642316	3
0.5963353166	0.5863197795	3
0.5441126312	0.6106899456	3
0.5165422367	0.5997396432	3
0.5003979232	0.6248564209	3
0.5233827263	0.5322957347	3
0.6515140031	0.559824642	3
0.5286883693	0.5882533119	3
0.5769128738	0.5495635194	3
0.6880850419	0.6794547821	3
0.6347822792	0.5340761161	3
0.4709326562	0.619151543	3
0.5212794179	0.64505322	3
0.4993557434	0.5981124129	3
0.5814795164	0.5825675779	3
0.5575472771	0.5866069377	3
0.5117861068	0.5108354392	3
0.5296168568	0.6040278735	3
0.5169970061	0.6384485795	3
0.6010156516	0.5738762539	3
0.5798499261	0.5727659086	3
0.5439610414	0.6027260893	3
0.4923257665	0.7039015239	3
0.5158032364	0.6302932843	3
0.5087353621	0.6054253771	3
0.5653541517	0.556646757	3
0.5480350172	0.5760969446	3
0.5820290294	0.6094455931	3
0.5608254065	0.5366988284	3
0.6003334976	0.5490083467	3
0.4972145375	0.5690328509	3
0.6183158373	0.549965541	3
0.5701292303	0.6072057585	3
0.5870504415	0.5442989509	3
0.6185621708	0.6140592695	3
0.531739114	0.5452178574	3
0.5715693334	0.5162723026	3
0.483476712	0.5861091967	3
0.6059233714	0.5991270388	3
0.5807784136	0.5837544988	3
0.5411945276	0.6252775863	3
0.5041497707	0.6312504786	3
0.5444158108	0.6653457386	3
0.5379732444	0.5953174056	3
0.6500739	0.6510835439	3
0.5852692614	0.586396355	3
0.4862053284	0.6426028027	3
0.5832038504	0.5126732522	3
0.6264827377	0.6230186079	3
0.5882063137	0.5654912321	3
0.566983742	0.6408415652	3
0.5277788305	0.5928095566	3
0.5379542957	0.6657477602	3
0.4812976087	0.5637108508	3
0.5204835715	0.6340071981	3
0.6613483913	0.7095489701	3
0.6430628719	0.6545485872	3
0.5205214689	0.5772455778	3
0.5400197067	0.5909717436	3
0.5165611854	0.59593001	3
0.6312388676	0.5378666054	3
0.6116837837	0.5541771958	3
0.5297116004	0.5908568803	3
0.4848978664	0.6267516655	3
0.6400879221	0.5621027644	3
0.5007200515	0.6323416801	3
0.4933300489	0.5717895704	3
0.6215371206	0.5851328586	3
0.627562815	0.585726319	3
0.6342706636	0.5836779233	3
0.5983249327	0.5460027567	3
0.5108007731	0.556149016	3
0.6187137606	0.538096332	3
0.618202145	0.5875832759	3
0.5239132906	0.6020177655	3
0.4780005306	0.6402289609	3
0.5540607117	0.6184432192	3
0.6907757608	0.6806225592	3
0.5014022056	0.5441840876	3
0.4870011748	0.6499157669	3
0.5070678743	0.6593154147	3
0.4927994846	0.6643311126	3
0.5589684314	0.6513515583	3
0.6333042786	0.6450340761	3
0.4930079206	0.5156788422	3
0.691931633	0.5680948005	3
0.5770834123	0.5674821962	3
0.6312388676	0.5283520943	3
0.6259711221	0.637204227	3
0.5758706939	0.6010797151	3
0.5458748626	0.609962478	3
0.4802933263	0.5406807566	3
0.5286315231	0.6060379815	3
0.5194603403	0.6827283866	3
0.5712093076	0.627670572	3
0.6512297722	0.5666015775	3
0.5235532649	0.5383643464	3
0.5575662258	0.549965541	3
0.5328949862	0.6058465426	3
0.6198317353	0.5557661383	3
0.5220563156	0.5529328432	3
0.622124531	0.5998545065	3
0.476389889	0.6699785588	3
0.5443589646	0.6403438242	3
0.5954447266	0.6044107512	3
0.6017546519	0.6021326288	3
0.5755106681	0.6016923195	3
0.5517868647	0.6036641397	3
0.5561450714	0.6244735432	3
0.6037063706	0.6260816295	3
0.5412324251	0.5708323761	3
0.5310759086	0.6464698675	3
0.5842460302	0.5447201164	3
0.6021146777	0.5772647216	3
0.5590821238	0.6016157439	3
0.6825899117	0.6006776935	3
0.4936711259	0.5534497282	3
0.634933869	0.5691668581	3
0.4893697654	0.6975457539	3
0.5563914049	0.5877172831	3
0.5649751772	0.6143464278	3
0.5959373934	0.5653955127	3
0.5264713685	0.6377976874	3
0.5405313222	0.6213339459	3
0.5273051124	0.5723064553	3
0.5400765528	0.6126617658	3
0.5349982946	0.5795045562	3
0.6429302308	0.5461750517	3
0.619509607	0.5922352401	3
0.5942699056	0.5591354621	3
0.4952817675	0.6584347959	3
0.6414332815	0.5235278352	3
0.6259711221	0.5424228501	3
0.6221055823	0.5632513975	3
0.5395270398	0.5415230875	3
0.5843407739	0.5507887281	3
0.663224315	0.5853242974	3
0.6311820214	0.5406999005	3
0.5060825406	0.5912014703	3
0.5177170576	0.5825675779	3
0.63788987	0.6015774562	3
0.6285481487	0.6028026648	3
0.56285292	0.5491806417	3
0.5005684617	0.6581667815	3
0.6528593626	0.58622406	3
0.5519005571	0.5383834903	3
0.5772918483	0.5674821962	3
0.6450903854	0.5672907573	3
0.5042445143	0.5936518876	3
0.5485655815	0.6275174209	3
0.6149050669	0.6153419098	3
0.4741539394	0.6768895015	3
0.5345245765	0.5583697067	3
0.6602114678	0.5066046405	3
0.5245007011	0.5327743319	3
0.6652328798	0.5442415193	3
0.4975556145	0.5683819588	3
0.4624246788	0.6243012482	3
0.5128472354	0.5683819588	3
0.4683745784	0.6810820124	3
0.4735096828	0.5851902902	3
0.4983135635	0.5758480741	3
0.5969416758	0.5793514052	3
0.6198127866	0.549965541	3
0.5481297609	0.60494678	3
0.585705082	0.6303698599	3
0.5422556562	0.5734359446	3
0.6357297154	0.5806149016	3
0.4961344602	0.6082395283	3
0.5444158108	0.6030515353	3
0.51783075	0.6036832836	3
0.5818774396	0.5871429665	3
0.6248341987	0.6270388238	3
0.530981165	0.6301209894	3
0.596449009	0.6157247875	3
0.4895403039	0.6597940118	3
0.6178989654	0.5876407076	3
0.5297684466	0.5775710238	3
0.6679425475	0.5654912321	3
0.560787509	0.5615284478	3
0.5423882973	0.5883681752	3
0.5266987532	0.6700742783	3
0.5082426953	0.6623401486	3
0.6286428923	0.5476108431	3
0.5589494827	0.5934030171	3
0.5522416341	0.6005628302	3
0.4638647819	0.6720460985	3
0.6018114981	0.5630408148	3
0.5301284724	0.6365150471	3
0.5250312654	0.5597097787	3
0.5342782431	0.5632896853	3
0.5584757646	0.548970059	3
0.3294235798	0.6234397733	3
0.5893621859	0.6058273987	3
0.6207223254	0.6109388161	3
0.5875620571	0.4751320928	3
0.4502595975	0.6608086377	3
0.6281312768	0.5081744391	3
0.6854701179	0.504345662	3
0.6524614393	0.5215751589	3
0.5011937697	0.5513439008	3
0.498275666	0.6159928019	3
0.5552355326	0.6230186079	3
0.4966081783	0.6502795007	3
0.4364459772	0.6498009036	3
0.4362754387	0.6209702121	3
0.4443286467	0.6375488169	3
0.4264221018	0.6375105291	3
0.4609087808	0.5865303622	3
0.4312161292	0.6672218393	3
0.4225376132	0.7361206831	3
0.4900140221	0.6196875718	3
0.4990146663	0.6012520101	3
0.4253988707	0.5791216785	3
0.6200970175	0.6195535646	3
0.6080456285	0.608794701	3
0.4857884564	0.6174668811	3
0.541649297	0.5798300023	3
0.4310076932	0.6381805651	3
0.4443475954	0.6653074508	3
0.4822829424	0.6404203997	3
0.4592791905	0.672965005	3
0.3718687232	0.55848457	3
0.4956796908	0.595259974	3
0.372437185	0.5911440386	3
0.3777996741	0.7202312581	3
0.6459999242	0.5173252163	3
0.4289043847	0.5590014549	3
0.4871148672	0.6224442913	3
0.5540607117	0.5619496133	3
0.6077613977	0.5772264339	3
0.466195475	0.6088138449	3
0.4405389017	0.6454360977	3
0.5348846023	0.5289646987	3
0.42213969	0.5537368864	3
0.612214348	0.5440500804	3
0.4755750938	0.6500497741	3
0.5560313791	0.5730530669	3
0.4173267139	0.6277662914	3
0.5197066737	0.5956428517	3
0.4084776595	0.7043418332	3
0.5680259219	0.5776284555	3
0.5612422784	0.6033004059	3
0.6107742449	0.539780994	3
0.3947208853	0.6873994946	3
0.5113692349	0.572191592	3
0.4672187062	0.5657401026	3
0.4726380415	0.6179454782	3
0.4031720165	0.6667432422	3
0.4391935423	0.6515429972	3
0.4947512032	0.5613944406	3
0.4423958768	0.6053105138	3
0.494220639	0.6747070986	3
0.3616743093	0.6198790106	3
0.4916815098	0.6104410751	3
0.4497100845	0.6243203921	3
0.3787850078	0.5413507926	3
0.4473225452	0.6031472548	3
0.5178118013	0.5827015851	3
0.4683366809	0.6406501263	3
0.4480804942	0.6529979325	3
0.4358775154	0.6533616663	3
0.475973017	0.6359407305	3
0.5953499829	0.5951833984	3
0.6066623716	0.5814380887	3
0.4269905635	0.7107933226	3
0.4636184485	0.6033195497	3
0.5838860045	0.5769392756	3
0.5913707507	0.5331954974	3
0.5875810058	0.5595566276	3
0.5375374237	0.562332491	3
0.4508659567	0.6234014856	3
0.6053928071	0.6067271613	3
0.5117861068	0.6465464431	3
0.4415242354	0.7055287541	3
0.5268692917	0.5835056283	3
0.5215825975	0.5541197641	3
0.4305339751	0.6536871123	3
0.5588357904	0.556819052	3
0.5906506992	0.5204073819	3
0.4568537537	0.6275557087	3
0.4261568196	0.6024197871	3
0.6072687308	0.4893368558	3
0.4384734907	0.6763343288	3
0.5331034221	0.5336932384	3
0.5710387691	0.5528562677	3
0.4630120893	0.6411287235	3
0.4192784326	0.5671950379	3
0.4659301929	0.6061337009	3
0.6204949407	0.5444138142	3
0.5061014894	0.5874684126	3
0.6218403001	0.6174285933	3
0.499791564	0.6250861475	3
0.478246864	0.5921395206	3
0.3990601433	0.7251895245	3
0.5238753932	0.5896508155	3
0.4232197673	0.634026342	3
0.4442907492	0.6058656865	3
0.5340508584	0.5522628073	3
0.6057338841	0.5285052454	3
0.4377723879	0.5791025347	3
0.4064880434	0.6892373076	3
0.4674839883	0.6218125431	3
0.3737825444	0.6932766674	3
0.4676924243	0.6048319167	3
0.4462614166	0.6409564285	3
0.4199226892	0.6613255226	3
0.3567097434	0.7034037828	3
0.4995831281	0.6168351329	3
0.5560503278	0.5913163336	3
0.4317845909	0.6828432499	3
0.573179975	0.5298644613	3
0.5571872513	0.5473619726	3
0.5784666692	0.5316065549	3
0.4804070186	0.6222719963	3
0.4719179899	0.6258519029	3
0.5914465456	0.5839650816	3
0.4234092546	0.6187878092	3
0.459108652	0.5871046788	3
0.4444044416	0.6568267095	3
0.5860272104	0.527567195	3
0.5186076477	0.653074508	3
0.6452419752	0.5241212957	3
0.5378027059	0.5717704265	3
0.4561715997	0.6193812696	3
0.4441770569	0.6304464354	3
0.4167203547	0.6659774868	3
0.4439307235	0.6187495214	3
0.6026262933	0.6747645302	3
0.6871755031	0.6701508538	3
0.6344601508	0.4634351788	3
0.5719104104	0.624492687	3
0.6629779816	0.5064706333	3
0.6910220942	0.5309748066	3
0.7036798423	0.54345662	3
0.5918444689	0.5253082166	3
0.6089362186	0.599605636	3
0.6724333952	0.6182134926	3
0.6207223254	0.6253924497	3
0.5567893281	0.6363236082	3
0.5477128889	0.6066314419	3
0.5397544245	0.5995290604	3
0.5245196498	0.6001416648	3
0.5686701785	0.5724787503	3
0.544264221	0.6032238303	3
0.5349603972	0.6964354085	3
0.5789403873	0.5889616357	3
0.6034221397	0.5899954055	3
0.524576496	0.5472471093	3
0.699643764	0.6950379049	3
0.7067874332	0.6983306532	3
0.5908591352	0.601271154	3
0.613313374	0.5789876713	3
0.5504983515	0.6202618884	3
0.5638382537	0.6598131557	3
0.6047485504	0.6216402481	3
0.581441619	0.5991844705	3
0.4766362224	0.5276054828	3
0.6049190889	0.5806149016	3
0.4819039679	0.5595374837	3
0.4819987115	0.6664177962	3
0.5403986812	0.5420016847	3
0.5991586766	0.604104449	3
0.6385151779	0.5326403247	3
0.6737787547	0.6341029175	3
0.577310797	0.5876789953	3
0.5609390988	0.5794662685	3
0.6436502823	0.5080787197	3
0.5317959601	0.5404701738	3
0.6529541062	0.5396469868	3
0.5984386251	0.6018646144	3
0.6545647478	0.6408989969	3
0.5674764088	0.6107856651	3
0.5209572896	0.5793131174	3
0.6404858453	0.6156673558	3
0.5260544965	0.6814648901	3
0.6261416607	0.6115131327	3
0.6932769925	0.7075388621	3
0.6066813203	0.5678650739	3
0.572630462	0.5652232177	3
0.4991473074	0.6470824719	3
0.5896843142	0.5712535416	3
0.5567703794	0.5422505552	3
0.581991132	0.6012137223	3
0.5101944139	0.6266176583	3
0.5529806344	0.6311164714	3
0.5854208512	0.5333677923	3
0.5486792739	0.5758097864	3
0.6259711221	0.6399992342	3
0.4715390154	0.5871046788	3
0.6005229848	0.5912780458	3
0.5715314359	0.6333754499	3
0.4919278433	0.523891569	3
0.5469170425	0.5712152538	3
0.6283776102	0.5670993185	3
0.5794141054	0.6245309748	3
0.5687838708	0.599433341	3
0.5347709099	0.6161076652	3
0.5980407019	0.588731909	3
0.7094402547	0.698368941	3
0.6617842119	0.6391760472	3
0.5309432675	0.6802396814	3
0.5564861485	0.5731679302	3
0.6595293137	0.6483076805	3
0.6503391822	0.5203690941	3
0.6207602228	0.6000268014	3
0.5939098799	0.5739719734	3
0.5564671998	0.6102113485	3
0.7266835942	0.7157707328	3
0.6302724827	0.6302932843	3
0.5650699208	0.6060954131	3
0.6016030621	0.5426525768	3
0.5505741464	0.6035301325	3
0.6273922765	0.5608966996	3
0.6219918899	0.5325254614	3
0.5722893849	0.5937093192	3
0.5231932391	0.573359369	3
0.6551332095	0.4891262731	3
0.5527721984	0.6598705873	3
0.6118164248	0.5151428134	3
0.7047220222	0.6939467034	3
0.6499033615	0.5739145417	3
0.5729146928	0.6248181331	3
0.5322507295	0.5557087066	3
0.5772918483	0.5851328586	3
0.6306514572	0.5774944483	3
0.6145639898	0.5691668581	3
0.6101299883	0.6011945785	3
0.5915223405	0.5734359446	3
0.4961534089	0.6798376599	3
0.6095804752	0.5723255992	3
0.5222837003	0.5958151466	3
0.5538712245	0.5894210889	3
0.6149429643	0.528237231	3
0.4852768409	0.5255379432	3
0.6172736575	0.5514204763	3
0.5458938113	0.5611455701	3
0.5069920794	0.6515812849	3
0.5753211809	0.6065931541	3
0.4819418653	0.6490542921	3
0.5601243036	0.6207787733	3
0.5454958881	0.6470824719	3
0.4684124758	0.6706103071	3
0.6144124	0.6227314496	3
0.6771895251	0.6700934222	3
0.5442831697	0.6596791485	3
0.656061697	0.5232406769	3
0.6606851859	0.5407573321	3
0.6557774662	0.5137835975	3
0.6005987797	0.6114748449	3
0.5991965741	0.5704494984	3
0.5677606397	0.5913546213	3
0.653314132	0.6444597596	3
0.5203888278	0.5852477219	3
0.5642172282	0.5659506854	3
0.5633455868	0.6278237231	3
0.6140523743	0.5253465043	3
0.6449008982	0.625660464	3
0.6722818054	0.566678153	3
0.6844468867	0.548300023	3
0.6080456285	0.5923118156	3
0.5677606397	0.6012137223	3
0.540891348	0.5978635424	3
0.5296547542	0.6449000689	3
0.6421154356	0.6303315721	3
0.5452116573	0.52773949	3
0.5600485087	0.5786047936	3
0.6030052677	0.5359905046	3
0.6862091181	0.6847384945	3
0.6343843559	0.5359905046	3
0.4937279721	0.6157247875	3
0.7098192292	0.5176889501	3
0.5433925797	0.6470250402	3
0.5204267253	0.5994907726	3
0.6064160382	0.6101539168	3
0.5370826543	0.5044988131	3
0.5564293023	0.6147293055	3
0.5378595521	0.6454169538	3
0.6188464016	0.5859943334	3
0.6008072157	0.5846925492	3
0.5616970478	0.6275174209	3
0.5663394854	0.6002565281	3
0.5135293895	0.708553488	3
0.5378027059	0.6236886438	3
0.5327433964	0.5987250172	3
0.5919202638	0.5502335554	3
0.5736536931	0.5679799372	3
0.6138439383	0.6064974347	3
0.5940614697	0.6006394058	3
0.584264979	0.5253465043	3
0.6237162239	0.5371391378	3
0.5201235457	0.558982311	3
0.6426838974	0.5467685121	3
0.5986281123	0.6005628302	3
0.5987986509	0.5435140516	3
0.6591882366	0.6512941267	3
0.5531890704	0.5425185696	3
0.596790086	0.5062409067	3
0.5023306931	0.5819932614	3
0.6871565544	0.6102304924	3
0.6806950392	0.6974691783	3
0.556448251	0.5934413048	3
0.609390988	0.5766712612	3
0.5747337704	0.5952982617	3
0.527740933	0.6261390612	3
0.5711524614	0.6745922352	3
0.5708682306	0.5938624703	3
0.6213097359	0.579045103	3
0.5084321825	0.6355004212	3
0.5825595937	0.5991653266	3
0.6312578163	0.5043648059	3
0.6632811612	0.6862125737	3
0.5573198924	0.5660464048	3
0.6185242733	0.5578911096	3
0.5935498541	0.643043112	3
0.5547239171	0.5845011103	3
0.5520900443	0.6863848687	3
0.6863038618	0.6796270771	3
0.5007958464	0.5603415269	3
0.5425777845	0.6238609388	3
0.6824762194	0.6858105521	3
0.5229469057	0.6139061184	3
0.6788759616	0.6603108967	3
0.5392996551	0.5737996784	3
0.560995945	0.5881001608	3
0.5371395005	0.5892105062	3
0.5242164702	0.6251818669	3
0.648008489	0.5409870587	3
0.6638685716	0.5225323532	3
0.6364876644	0.5487786201	3
0.5527911472	0.5853242974	3
0.5169212112	0.6094838808	3
0.6263879941	0.5735699518	3
0.6162314776	0.5891147867	3
0.6806002956	0.5943410675	3
0.608083526	0.5878512903	3
0.59851442	0.5542537713	3
0.5292189336	0.5473428287	3
0.6563459279	0.5326594686	3
0.5495319665	0.6093115859	3
0.5016864365	0.6220422697	3
0.5796414901	0.611130255	3
0.7233675674	0.692013171	3
0.5237048547	0.532755188	3
0.5036192064	0.6456466805	3
0.526850343	0.6632399112	3
0.5155948005	0.6471973352	3
0.5815932088	0.669959415	3
0.5245575473	0.5961023049	3
0.6535225679	0.6467570258	3
0.5175465191	0.5144727774	3
0.7004775079	0.5783367792	3
0.6046159093	0.5951259668	3
0.6592071854	0.5253273604	3
0.6627884943	0.6797419404	3
0.570148179	0.6331074355	3
0.6091067571	0.5830461751	3
0.501724334	0.5414273681	3
0.5507825823	0.6048510606	3
0.545439042	0.6805459836	3
0.5574904309	0.6092158665	3
0.6009777542	0.5848265564	3
0.6854322204	0.5725936136	3
0.5459696062	0.5286392526	3
0.5818016447	0.5432077494	3
0.5655815364	0.5926372617	3
0.6307462008	0.560322383	3
0.5419335279	0.5389003752	3
0.6861901694	0.6145761544	3
0.4984083071	0.6682556092	3
0.564709895	0.6308293131	3
0.6353886383	0.5960257294	3
0.6192632736	0.6258519029	3
0.6441808466	0.6302358527	3
0.5560692765	0.6135423846	3
0.5827869784	0.6011945785	3
0.5896274681	0.6323033923	3
0.6443324364	0.6416647523	3
0.5652025619	0.5644383184	3
0.6429681282	0.5963894632	3
0.5630424072	0.6227505935	3
0.5841133892	0.5477831381	3
0.6452798727	0.5893062256	3
0.6463788987	0.6188643847	3
0.6535225679	0.6625698752	3
0.5226437261	0.5482043035	3
0.6388752037	0.57085152	3
0.5514457877	0.5929818516	3
0.5743168985	0.5646106134	3
0.5269450866	0.6597365801	3
0.5767233865	0.6074163412	3
0.6250994808	0.5581782679	3
0.5565429947	0.6458381193	3
0.5686133323	0.6290872195	3
0.5532269678	0.5832759017	3
0.5453442983	0.5641894479	3
0.5823511578	0.6113599816	3
0.5627771251	0.5699900452	3
0.5515026339	0.6183474998	3
0.6174062986	0.6122788881	3
0.5346193201	0.5412933609	3
0.6230151211	0.5564170304	3
0.5171106984	0.6658626235	3
0.4722780157	0.5293092886	3
0.660059878	0.5478597136	3
0.5248986243	0.5871238227	3
0.6051464736	0.5639597213	3
0.5685943836	0.5288306915	3
0.5432599386	0.6482885366	3
0.5823701065	0.5581016923	3
0.5379732444	0.6137721112	3
0.6471936939	0.5925606861	3
0.6251942244	0.5440309365	3
0.5292947285	0.5860326212	3
0.5430515026	0.5722298798	3
0.6372266646	0.6172180106	3
0.657028082	0.6192089747	3
0.5306021905	0.7000153151	3
0.6450335392	0.5586760089	3
0.6465115398	0.603281262	3
0.5757759503	0.5341144039	3
0.6018683443	0.5774178727	3
0.6114374503	0.5786622253	3
0.6660097775	0.5393981162	3
0.5786561564	0.6234206295	3
0.648766438	0.6552760548	3
0.5770834123	0.6369170687	3
0.6093530905	0.6297763994	3
0.4983514609	0.6692319473	3
0.5601432524	0.5481851597	3
0.6991510971	0.5185887128	3
0.5472012734	0.5261122597	3
0.6861333232	0.5411784976	3
0.6379467162	0.6307335937	3
0.4836472505	0.6249329964	3
0.536968962	0.5625430737	3
0.4835714556	0.6717206524	3
0.4946754083	0.5772838655	3
0.5483381968	0.5663144192	3
0.5173570319	0.5705069301	3
0.6354454845	0.5912971897	3
0.6427028461	0.5526839727	3
0.6146587335	0.6104985068	3
0.5819532345	0.6963205452	3
0.6962329935	0.5360096485	3
0.6153029901	0.5905505781	3
0.5635540228	0.6125469025	3
0.5582483799	0.6101730607	3
0.5634213817	0.5976721035	3
0.5441315799	0.5743739949	3
0.6108500398	0.5811317865	3
0.6636980331	0.6742859331	3
0.5575283283	0.6613638104	3
0.6590366468	0.5435523394	3
0.6295334824	0.6624932996	3
0.5113313374	0.6552760548	3
0.6443513852	0.578547362	3
0.5542691477	0.5715598438	3
0.6828551938	0.5642660234	3
0.5895137757	0.5448732675	3
0.5682722553	0.5761352324	3
0.5316443703	0.571521556	3
0.5447947853	0.6899456314	3
0.5326865502	0.6463741481	3
0.677132679	0.5484531741	3
0.5933035207	0.5818401103	3
0.4850115587	0.714066927	3
0.5944593929	0.5769201317	3
0.5594232008	0.6425836588	3
0.5487550688	0.5537751742	3
0.5532459165	0.5547323685	3
0.5814795164	0.5464047783	3
0.6687383939	0.5169806264	3
0.5228900595	0.6319396585	3
0.6313715087	0.6805268397	3
0.610906886	0.5551918217	3
0.6250047372	0.5627536565	3
0.5104407473	0.6237269316	3
0.5057225149	0.659755724	3
0.5120134915	0.677138372	3
0.6429302308	0.6341220614	3
0.6315799447	0.5444712459	3
0.5716072308	0.689677617	3
0.5490582484	0.648901141	3
0.4957744344	0.6779424152	3
0.5874673134	0.6269239605	3
0.5613180733	0.6256030324	3
0.6995679691	0.5517459224	3
0.51500739	0.6969140057	3
0.6170083753	0.5996822115	3
0.5370447569	0.6994218547	3
0.60505173	0.5983421395	3
0.4954333573	0.5768435562	3
0.6304430212	0.620989356	3
0.5936445977	0.5781836281	3
0.63224315	0.6338157592	3
0.5615265093	0.6137146795	3
0.6482548225	0.5300941879	3
0.5648804335	0.6152079026	3
0.5230037518	0.6771575159	3
0.5211467768	0.5942070603	3
0.6536741577	0.5290221303	3
0.5480160685	0.5784899303	3
0.5080911055	0.5958534344	3
0.6226929928	0.550137836	3
0.5699207943	0.5651849299	3
0.5520710956	0.5684011027	3
0.5285936256	0.6542997167	3
0.6203244022	0.5832376139	3
0.6540720809	0.5128455471	3
0.591901315	0.5400107206	3
0.5542123015	0.5822804196	3
0.58722098	0.5929244199	3
0.5503657104	0.6248947086	3
0.6238109675	0.5768435562	3
0.5053624891	0.6291255073	3
0.5150263387	0.6738073359	3
0.5525637625	0.6866337392	3
0.5843407739	0.6147293055	3
0.5803046955	0.5706792251	3
0.5583999697	0.5642851673	3
0.6406942813	0.5634045486	3
0.6250236859	0.5669461674	3
0.5494372229	0.5666590091	3
0.6091446546	0.5837544988	3
0.506954182	0.7082663297	3
0.5849660818	0.6030132476	3
0.5435631182	0.647063328	3
0.6029673703	0.6224634352	3
0.5669268958	0.592752125	3
0.6161177853	0.5836970672	3
0.5288589078	0.5961023049	3
0.656687005	0.6158205069	3
0.5697692045	0.5960448733	3
0.609182552	0.6125277586	3
0.60222837	0.5596714909	3
0.6072497821	0.5696645991	3
0.679539167	0.5561681599	3
0.6770947815	0.5398575695	3
0.5616970478	0.6169117084	3
0.6689278812	0.6528830691	3
0.6039716527	0.5348610154	3
0.7062379202	0.7040163872	3
0.5402091939	0.6569032851	3
0.6906999659	0.6810820124	3
0.621025505	0.5491997856	3
0.6732292417	0.5610115629	3
0.5332360632	0.6724289762	3
0.3858718308	0.6506815223	3
0.6322052526	0.622329428	3
0.6077992951	0.5907037292	3
0.609732065	0.4680488552	3
0.5056656687	0.622999464	3
0.6715049077	0.5147599357	3
0.6505097207	0.5017612375	3
0.6457346421	0.5100696837	3
0.565259408	0.5510950302	3
0.5270966764	0.5836970672	3
0.578068746	0.5925989739	3
0.5580778414	0.6569798606	3
0.4917952022	0.6215445287	3
0.4742297343	0.5908951681	3
0.5067078486	0.6376636802	3
0.4845757381	0.6416456084	3
0.4934058438	0.5614518723	3
0.4865274567	0.6418179034	3
0.4651343465	0.6878589479	3
0.551426839	0.6217359675	3
0.5346382688	0.5769009878	3
0.4858453026	0.5756566353	3
0.6445977186	0.6416264645	3
0.6615189298	0.6505283712	3
0.5118997991	0.5867218011	3
0.6084435517	0.5772647216	3
0.4907151249	0.628015162	3
0.4960586653	0.6321310973	3
0.5292189336	0.5827973045	3
0.5141925948	0.6257753274	3
0.4221586387	0.5294241519	3
0.5242733164	0.5678650739	3
0.4280895896	0.5900336932	3
0.4229923826	0.7370778773	3
0.4657975518	0.5375028716	3
0.5391291166	0.6254498813	3
0.6246636601	0.5571636419	3
0.6103194755	0.5983229956	3
0.4993557434	0.5772647216	3
0.4957175882	0.6563481124	3
0.5560692765	0.514377058	3
0.4609087808	0.5308407994	3
0.6580702619	0.5604755341	3
0.5296168568	0.6231909028	3
0.60787509	0.5941496286	3
0.5010800773	0.6472930546	3
0.4767688635	0.6294700973	3
0.5675143063	0.5935178804	3
0.478587941	0.587238686	3
0.4592412931	0.6509112489	3
0.6201917611	0.5780687648	3
0.6149619131	0.6174285933	3
0.6179368628	0.5462133395	3
0.5200666995	0.5756374914	3
0.4542767272	0.6958419481	3
0.5687649221	0.5663527069	3
0.5358509872	0.5628493759	3
0.5038655398	0.5870855349	3
0.4672187062	0.6678344437	3
0.4802364801	0.6119917298	3
0.5589115853	0.561337009	3
0.5037707962	0.6066697297	3
0.5461969909	0.6424687955	3
0.4171182779	0.6254498813	3
0.519896161	0.5777433188	3
0.5046613863	0.6359215866	3
0.4323720014	0.527911785	3
0.5136051844	0.6008117007	3
0.5409671429	0.5563595987	3
0.5021791033	0.6046596217	3
0.5015537954	0.6490925798	3
0.4983704097	0.6515429972	3
0.5284230871	0.6094073053	3
0.6431386668	0.6500114863	3
0.6045969606	0.5988207367	3
0.4742486831	0.7594953672	3
0.5288589078	0.6024963627	3
0.6390646909	0.6062677081	3
0.6619926479	0.5290029864	3
0.604710653	0.5750823187	3
0.6002766514	0.5602840953	3
0.4850684049	0.5921969523	3
0.6542615682	0.665939199	3
0.5629097662	0.6112068305	3
0.4932163565	0.7075197182	3
0.5559934816	0.5565701815	3
0.5775571304	0.5427482962	3
0.4867737901	0.6756260051	3
0.5843597226	0.5398767134	3
0.6110584758	0.5223792021	3
0.508602721	0.6528639253	3
0.484784174	0.6018837583	3
0.6679425475	0.4898154529	3
0.4772046841	0.6374339536	3
0.5977375223	0.532257447	3
0.6601735703	0.6560035225	3
0.6434039489	0.5506930087	3
0.4966081783	0.603779003	3
0.4613256528	0.5442989509	3
0.5117292606	0.5848265564	3
0.580475234	0.5527796922	3
0.5420093228	0.5658166782	3
0.5327433964	0.5880427292	3
0.5089437981	0.5628876637	3
0.4498237769	0.7420361437	3
0.5882442112	0.5948005207	3
0.4824913783	0.6332797305	3
0.4822829424	0.5731487863	3
0.598305984	0.5488360518	3
0.6717133437	0.5329083391	3
0.4716148103	0.5516119152	3
0.4651722439	0.6989815453	3
0.5088869519	0.597423233	3
0.4297002312	0.7032697756	3
0.5004358207	0.5763458151	3
0.4862811233	0.5999693698	3
0.4760677606	0.634524083	3
0.4159245083	0.7123248334	3
0.5529806344	0.6049084922	3
0.6010724978	0.6458189754	3
0.6407890249	0.5263228425	3
0.5784477205	0.5267631518	3
0.6427596923	0.5264185619	3
0.5312464471	0.5958534344	3
0.6062644484	0.5544452102	3
0.5381437829	0.623497205	3
0.616686247	0.6016348878	3
0.4843862508	0.6182900682	3
0.5240459317	0.5868175205	3
0.4952059726	0.6727544222	3
0.6585060825	0.5239490007	3
0.5495698639	0.6213722337	3
0.5766096942	0.5624856421	3
0.6391215371	0.5314342599	3
0.5994808049	0.5697986063	3
0.4929131769	0.5909334559	3
0.5050214121	0.6323033923	3
0.468128245	0.6976223294	3
0.5668321522	0.6037981469	3
0.4719369386	0.5214028639	3
0.5814037215	0.5507887281	3
0.5263197787	0.6129872119	3
0.5847197484	0.5609349874	3
0.6476863607	0.6362087449	3
0.6690226248	0.5216708783	3
0.4263652556	0.6057508232	3
0.6500170539	0.4997894173	3
0.4726948876	0.6203001761	3
0.4553378558	0.5817443908	3
0.5509152234	0.6083161038	3
0.5363436541	0.5880810169	3
0.4887255088	0.5028524389	3
0.4903550991	0.6505092274	3
0.4727138364	0.6147675932	3
0.5659794596	0.5783176353	3
0.565259408	0.5898613983	3
0.4910183045	0.5831418945	3
0.4535566756	0.655084616	3
0.5019327699	0.6677578681	3
0.4953386137	0.6385251551	3
0.5710387691	0.5748334482	3
0.5482434532	0.5998736504	3
0.6476295145	0.6547974577	3
0.5435820669	0.6103070679	3
0.5248228294	0.5893062256	3
0.5597642779	0.5438203538	3
0.543714708	0.5319702887	3
0.4777352484	0.5862049161	3
0.6460757191	0.5443563826	3
0.5164474931	0.5858028946	3
0.5929434949	0.5435523394	3
0.5800773108	0.6190558236	3
0.4813544548	0.6280343058	3
0.5247091371	0.5630599586	3
0.5725357183	0.5260548281	3
0.438454542	0.5696645991	3
0.5927729564	0.5749100237	3
0.6089172699	0.5981124129	3
0.4799901467	0.5809020599	3
0.5261871376	0.5646297573	3
0.5042445143	0.7030209051	3
0.4654943722	0.7354315032	3
0.4182930989	0.5757140669	3
0.4997157691	0.6835898614	3
0.6070792436	0.6055210966	3
0.5304695494	0.5707366567	3
0.4650775003	0.6895627537	3
0.5057035661	0.5814380887	3
0.5960700345	0.5137835975	3
0.5847007996	0.6249329964	3
0.4895213552	0.6585688031	3
0.5334823966	0.5482043035	3
0.5241027779	0.6359981622	3
0.4670102702	0.6733670266	3
0.5246901884	0.6197450034	3
0.4910751506	0.6720652424	3
0.4353280024	0.554981239	3
0.5069162845	0.6728118539	3
0.6056201918	0.6190558236	3
0.4577632925	0.6967608546	3
0.604293781	0.6009648518	3
0.5395649373	0.6167777012	3
0.5482434532	0.5566850448	3
0.5041876682	0.625507313	3
0.4784363512	0.6847959262	3
0.6070034487	0.5226855042	3
0.664740213	0.516884907	3
0.5551976352	0.5405850371	3
0.5235532649	0.6165096868	3
0.4533292909	0.6941189984	3
0.654413158	0.5664867141	3
0.4847273279	0.6737116165	3
0.4776026073	0.5925415422	3
0.5943457005	0.5636151313	3
0.5731041801	0.5627536565	3
0.5772539508	0.563174822	3
0.6500739	0.5347461521	3
0.5159358775	0.6021326288	3
0.468677758	0.5459644689	3
0.6684352143	0.5266865763	3
0.6287944821	0.570181484	3
0.4965134346	0.6247989892	3
0.4343426687	0.608450111	3
0.4995262819	0.5945133624	3
0.6461325653	0.6552951987	3
0.4513017774	0.5307833678	3
0.4631826278	0.6902902213	3
0.4589570622	0.6342752125	3
0.4558873688	0.7304349491	3
0.5091143366	0.6297381116	3
0.4880623034	0.63268627	3
0.5827680297	0.646718738	3
0.4388524652	0.5136495903	3
0.6145071437	0.5408339076	3
0.5405692197	0.5928669883	3
0.6527646189	0.5387472241	3
0.5843407739	0.6238609388	3
0.5336718839	0.599261046	3
0.5039792322	0.6528830691	3
0.5257134195	0.5731679302	3
0.4348163869	0.5350715981	3
0.5193276992	0.6387740256	3
0.4734907341	0.6530170763	3
0.4884602266	0.6522513209	3
0.5307158828	0.6248564209	3
0.58633039	0.5504824259	3
0.5144010308	0.5470556704	3
0.5543259939	0.5712152538	3
0.4966839732	0.6035875641	3
0.657786031	0.539608699	3
0.4705726305	0.5330997779	3
0.5999355743	0.58622406	3
0.4529313677	0.7231602726	3
0.485958995	0.6410904357	3
0.4872096108	0.6105559384	3
0.5495698639	0.578049621	3
0.5481676583	0.6178689027	3
0.5972827529	0.5940347653	3
0.5730283852	0.5843288154	3
0.4890476371	0.6277854353	3
0.5321180885	0.6215445287	3
0.5155000568	0.6078949384	3
0.5163527495	0.5963320315	3
0.5706787433	0.5830461751	3
0.5374616288	0.5892487939	3
0.491946792	0.6347920974	3
0.6175010422	0.5678076422	3
0.5050214121	0.6273642699	3
0.6074582181	0.545122138	3
0.6162125289	0.5626005054	3
0.5086406185	0.5839267938	3
0.5946678289	0.5818401103	3
0.5796983363	0.6380657018	3
0.4736044264	0.5679799372	3
0.5875999545	0.5474768359	3
0.4784174025	0.5774178727	3
0.443551749	0.6758940195	3
0.5115397734	0.6573818822	3
0.5099859779	0.5931350027	3
0.5416682457	0.5491997856	3
0.5785235154	0.6269622483	3
0.490222458	0.6015583123	3
0.4973471785	0.6279960181	3
0.5225679312	0.6119342982	3
0.5135672869	0.5910866069	3
0.5103460037	0.6312121908	3
0.5308674726	0.6049659239	3
0.6298556107	0.5345547132	3
0.4786826847	0.6013285856	3
0.6351802024	0.5817443908	3
0.4598287035	0.5341526916	3
0.4540872399	0.75635577	3
0.4158676621	0.5368902672	3
0.6726418312	0.5308216556	3
0.66701406	0.5314916916	3
0.4533671884	0.5826632973	3
0.6010156516	0.5375603032	3
0.5402849888	0.5534497282	3
0.479004813	0.6144612911	3
0.6022473188	0.5527222605	3
0.4714442718	0.7153112796	3
0.5793004131	0.5613178651	3
0.6207791716	0.5319894326	3
0.4601318831	0.5707940884	3
0.4948838443	0.5923692473	3
0.6184295297	0.5848074125	3
0.6133702202	0.5859177579	3
0.5635350741	0.5667930163	3
0.5268692917	0.5422505552	3
0.4638458332	0.6700551344	3
0.5921286997	0.5348993032	3
0.5986660098	0.5720767287	3
0.5447000417	0.5542154836	3
0.648008489	0.5543877785	3
0.6673930344	0.5424228501	3
0.5335013454	0.5635194119	3
0.5706218971	0.5303622023	3
0.5115966195	0.5967340531	3
0.5778034638	0.6321502412	3
0.4646606283	0.5447201164	3
0.5101754652	0.6364001838	3
0.5358888847	0.5988590244	3
0.4419979535	0.7475878704	3
0.52630083	0.5731296424	3
0.6264069428	0.4997128417	3
0.6175768371	0.5095719427	3
0.4820176602	0.5224749215	3
0.5976427786	0.5328317635	3
0.5611664835	0.6293360901	3
0.6482927199	0.6353855579	3
0.4670102702	0.570353779	3
0.4273884868	0.6691745157	3
0.4638647819	0.5461367639	3
0.4367870542	0.7285205605	3
0.4474551863	0.6094073053	3
0.4915678175	0.582720729	3
0.4783795051	0.5989356	3
0.5708871793	0.5790068152	3
0.5573767385	0.5404127422	3
0.5065941562	0.6242821043	3
0.5441694774	0.596255456	3
0.5142873385	0.6321693851	3
0.5383143214	0.5949536718	3
0.6036495244	0.5215368711	3
0.6535794141	0.5590780305	3
0.4601508318	0.5981507007	3
0.5019327699	0.6339689103	3
0.4914730739	0.6490925798	3
0.5252965475	0.5686499732	3
0.5886231857	0.6197641473	3
0.4871148672	0.6439428746	3
0.6010724978	0.5283520943	3
0.5525448137	0.6340454859	3
0.4659680903	0.7056819052	3
0.565126767	0.5597289226	3
0.5023117444	0.5826824412	3
0.6124606814	0.5459836128	3
0.4978587941	0.5749291676	3
0.5620002274	0.5790259591	3
0.5088490545	0.5787579447	3
0.4802933263	0.6138486867	3
0.4652101414	0.6720460985	3
0.6588282109	0.5322000153	3
0.5137757229	0.573033923	3
0.4866600978	0.6819626311	3
0.5027665138	0.5808063405	3
0.4118315837	0.6699019833	3
0.5472391708	0.5447966919	3
0.5168264676	0.5628110881	3
0.4926289461	0.6269048166	3
0.5082426953	0.5750057432	3
0.4991852048	0.6258710468	3
0.4855042256	0.5445286775	3
0.5038465911	0.5383834903	3
0.6673361883	0.5140898997	3
0.5607685603	0.6135806723	3
0.5684048964	0.5652423616	3
0.5387311934	0.5538900375	3
0.4644142949	0.6911325523	3
0.4600371395	0.6784401562	3
0.6572744154	0.5102036909	3
0.4632015765	0.7126694234	3
0.4607950885	0.7517612375	3
0.6280175844	0.5972700819	3
0.6286239436	0.5333677923	3
0.6638685716	0.5270311662	3
0.5043203092	0.6406884141	3
0.4721264259	0.6288574929	3
0.5048129761	0.6013668734	3
0.5174517755	0.596427751	3
0.4849736613	0.6083926794	3
0.663565392	0.5129795543	3
0.4510933414	0.6619572708	3
0.5826164399	0.6245501187	3
0.4809186342	0.6794164944	3
0.5498161974	0.6421624933	3
0.5001136923	0.5702772035	3
0.554799712	0.6660923501	3
0.5185129041	0.5678650739	3
0.5579452003	0.6265985144	3
0.4860158411	0.5931732905	3
0.4832872248	0.6191132552	3
0.4939174594	0.6321693851	3
0.4565505741	0.6679684509	3
0.4839693789	0.6290872195	3
0.6094857316	0.5180718279	3
0.4897108425	0.6689065013	3
0.4971955887	0.5921969523	3
0.4393072346	0.5778390382	3
0.6605146474	0.5316831304	3
0.5065183613	0.6684661919	3
0.5220373669	0.5967914848	3
0.4640732179	0.6398077954	3
0.5925645204	0.5607818363	3
0.5913139046	0.5003254461	3
0.496835563	0.6372616586	3
0.5661689468	0.5622176277	3
0.499791564	0.6196875718	3
0.5560313791	0.6307527376	3
0.4839314814	0.636189601	3
0.622674044	0.5541771958	3
0.4964944859	0.5844628226	3
0.4398946451	0.718584884	3
0.4436654413	0.6426602343	3
0.4833251222	0.6489585726	3
0.5125061583	0.5897082472	3
0.5261302914	0.5928669883	3
0.596032137	0.5575082319	3
0.515765339	0.606956888	3
0.6544700042	0.5398575695	3
0.6465683859	0.5453327207	3
0.5805320802	0.5481468719	3
0.6346306894	0.511696914	3
0.4708758101	0.5569339153	3
0.5745632319	0.5676544912	3
0.4414105431	0.6726395589	3
0.5154242619	0.6012520101	3
0.4768636071	0.6127191975	3
0.5939098799	0.5619304694	3
0.4167961496	0.7349146183	3
0.519346648	0.6051765066	3
0.6260848145	0.5808637721	3
0.5575093796	0.5948388085	3
0.5327433964	0.5931924343	3
0.5854397999	0.5463090589	3
0.5939098799	0.559996937	3
0.6065107818	0.5844053909	3
0.5124114147	0.5918523624	3
0.5292757797	0.5556704189	3
0.5940046235	0.5305536412	3
0.5874104673	0.5988207367	3
0.6641149051	0.532755188	3
0.4869822261	0.631020752	3
0.6199264789	0.5235469791	3
0.531530678	0.6548931771	3
0.6171789139	0.6088329887	3
0.5544396862	0.5352056053	3
0.6534846705	0.6454743855	3
0.6313146625	0.6408415652	3
0.5181907758	0.6038938663	3
0.5847197484	0.5415805192	3
0.4715390154	0.6390611839	3
0.5148558002	0.6275365648	3
0.4321256679	0.5415230875	3
0.5630045098	0.5762309518	3
0.4653617312	0.6130637874	3
0.5159358775	0.5665441458	3
0.6457346421	0.6097710391	3
0.6353886383	0.5173443602	3
0.3795619055	0.6497817597	3
0.6353696896	0.5105482809	3
0.4317656422	0.6641971054	3
0.4090650699	0.6171222911	3
0.4817334293	0.5983229956	3
0.4423958768	0.5201585114	3
0.6273922765	0.6192664063	3
0.4382271573	0.6391186155	3
0.4657786031	0.6879546673	3
0.4173077652	0.6668772494	3
0.508261644	0.5858794701	3
0.5047940274	0.5927904127	3
0.4417326714	0.6953059193	3
0.4563231894	0.6131977946	3
0.3948345776	0.7268167547	3
0.4408041839	0.6664177962	3
0.4344942585	0.6383337162	3
0.5093417213	0.5698177502	3
0.4824345322	0.5987058733	3
0.6038390116	0.6020560533	3
0.4927615871	0.6312887664	3
0.4858642513	0.6110153917	3
0.4936521772	0.5529328432	3
0.518171827	0.555651275	3
0.4188805093	0.5887127651	3
0.5757759503	0.5480128647	3
0.5985333687	0.5959491538	3
0.5313032933	0.5403170227	3
0.4202069201	0.6282831764	3
0.4535187782	0.5688796998	3
0.5114071323	0.5301133318	3
0.3852844204	0.6027835209	3
0.5684427938	0.5869323838	3
0.4453139804	0.6104027873	3
0.5017053852	0.5957002833	3
0.4485921098	0.692338617	3
0.409747224	0.699862164	3
0.3642513359	0.6085266866	3
0.4420926972	0.7000727468	3
0.4517944442	0.6812925951	3
0.5622844583	0.5759246497	3
0.5040171296	0.6001990964	3
0.4038731193	0.6827283866	3
0.4715200667	0.6104793629	3
0.5403228863	0.5125009572	3
0.5349224997	0.6299295505	3
0.4345511047	0.6793207749	3
0.51129344	0.5712918294	3
0.4722780157	0.6559843786	3
0.4615530375	0.6150164637	3
0.4395725168	0.7129948694	3
0.3893204987	0.5766521173	3
0.4497290332	0.6653648825	3
0.5564861485	0.6145761544	3
0.4028119908	0.6526341986	3
0.5518437109	0.5755609158	3
0.4308561034	0.5948770963	3
0.4735096828	0.6197258596	3
0.5243301626	0.5827015851	3
0.440519953	0.6264070756	3
0.4184067912	0.6792059116	3
0.6185621708	0.5164828854	3
0.5900632887	0.5253656482	3
0.5288589078	0.5644000306	3
0.5031265396	0.6152653343	3
0.4574411642	0.6185772264	3
0.396805245	0.6939275595	3
0.5877515443	0.5623899227	3
0.4232576648	0.674458228	3
0.4183878425	0.5927329811	3
0.5412513738	0.573703959	3
0.5447568879	0.5906654415	3
0.5384659112	0.5781836281	3
0.5689544094	0.5341144039	3
0.4549020351	0.6039130102	3
0.4218365104	0.5591928938	3
0.6344980483	0.5036181943	3
0.4311782317	0.6290489318	3
0.3890173191	0.6519450188	3
0.4706863228	0.6294318095	3
0.6081024747	0.6243969676	3
0.4130064047	0.5492189295	3
0.4049531966	0.6841258902	3
0.4143517641	0.6780764224	3
0.3998938871	0.7196186538	3
0.4700610149	0.6721609618	3
0.4246977678	0.6340454859	3
0.5312085497	0.5931732905	3
0.4212112025	0.5356459147	3
0.6088983211	0.5649934911	3
0.580266798	0.5434757638	3
0.5378785008	0.6033195497	3
0.4787395308	0.6087181254	3
0.4471141092	0.6333180182	3
0.5022170008	0.5997013554	3
0.3865350362	0.5568573398	3
0.4518512904	0.6415690329	3
0.4374123621	0.7017956965	3
0.4373934134	0.6472739107	3
0.4753856065	0.6489585726	3
0.6240383522	0.5398575695	3
0.4486300072	0.5515544835	3
0.4930079206	0.5693391531	3
0.4520218289	0.6232866223	3
0.608974116	0.5337889578	3
0.4305150263	0.558982311	3
0.5441884261	0.5733976568	3
0.39212491	0.7168427904	3
0.4315761549	0.714564668	3
0.4550346762	0.6491882993	3
0.528707318	0.6061528448	3
0.4963239474	0.6285320469	3
0.529673703	0.5996247798	3
0.4807101982	0.6392526227	3
0.460075037	0.6588942492	3
0.4656080646	0.6461252776	3
0.5192898018	0.6013860173	3
0.4739834009	0.5909717436	3
0.5364762951	0.5480511525	3
0.590593853	0.5517459224	3
0.4720695797	0.6169499962	3
0.5321180885	0.6271345432	3
0.4142759692	0.570353779	3
0.5671732292	0.5618921816	3
0.3984348353	0.7337276974	3
0.4610414219	0.6359215866	3
0.4747413499	0.6218891186	3
0.5182855194	0.5687648365	3
0.4386440293	0.6725438395	3
0.4456929549	0.6571712995	3
0.4604729602	0.6135806723	3
0.4539167014	0.5907228731	3
0.4581991132	0.6217933992	3
0.5604843294	0.537273145	3
0.4404252094	0.6308293131	3
0.6073445257	0.5590588866	3
0.4308182059	0.553641167	3
0.5144199795	0.5707558006	3
0.4008602721	0.7164599127	3
0.602436806	0.5313385405	3
0.6153408876	0.5292327131	3
0.4134232766	0.6071866146	3
0.5594610983	0.551975649	3
0.4727896313	0.5553641167	3
0.4342289764	0.6587028103	3
0.4163224315	0.6614786737	3
0.5754917194	0.5801745922	3
0.5975669837	0.5258251015	3
0.418349945	0.6002182403	3
0.4434191079	0.604774485	3
0.5669458445	0.5817635347	3
0.6073634744	0.5725936136	3
0.4985030507	0.5709855272	3
0.4962860499	0.5778390382	3
0.4094250957	0.6736541849	3
0.5666426649	0.5530668504	3
0.5607306628	0.5799831534	3
0.4815628908	0.5589057355	3
0.5934740592	0.5433034689	3
0.5894190321	0.5343058427	3
0.42213969	0.6112642622	3
0.5047371812	0.5924458228	3
0.5533027627	0.5522053756	3
0.4547883427	0.6509303928	3
0.525126009	0.6327437017	3
0.4286580513	0.5643808867	3
0.4626141661	0.6203001761	3
0.4842725585	0.6173903055	3
0.3870087543	0.7248066468	3
0.4667639368	0.5747568727	3
0.6204949407	0.4986216402	3
0.60416114	0.5315299793	3
0.4455603138	0.5383069148	3
0.5847765945	0.5532774332	3
0.4069617615	0.5834099089	3
0.3766816993	0.6619764147	3
0.4205100997	0.5795237001	3
0.3819873423	0.7201929704	3
0.3870466518	0.6173903055	3
0.4373744647	0.5866643694	3
0.4182552014	0.6019986216	3
0.515556903	0.5799065778	3
0.4539545989	0.658415652	3
0.4951680752	0.6256987518	3
0.4569105999	0.7037483728	3
0.4747034525	0.5947622329	3
0.5920908023	0.5451987135	3
0.5632887407	0.5510950302	3
0.4064880434	0.6199555862	3
0.4476446735	0.6304847232	3
0.4314624626	0.6511601195	3
0.5443779134	0.609617888	3
0.4369575928	0.639865227	3
0.576344412	0.5421739796	3
0.4991662561	0.6428899609	3
0.4049531966	0.7043418332	3
0.5400576041	0.5986867295	3
0.4470383143	0.584060801	3
0.6351991511	0.5314725477	3
0.4975745632	0.5778007504	3
0.4603592678	0.5979975496	3
0.428335923	0.6032429742	3
0.4232576648	0.7059307757	3
0.4165498162	0.6825369477	3
0.6149808618	0.5283329505	3
0.4845188919	0.5983804273	3
0.439004055	0.6587219542	3
0.3712434153	0.718757179	3
0.5195929814	0.5708323761	3
0.4878728162	0.5946282257	3
0.445958237	0.5749100237	3
0.4436464926	0.662608163	3
0.4510175465	0.5685925415	3
0.4726190927	0.5594800521	3
0.408780839	0.6862891492	3
0.5061393868	0.6420667739	3
0.5025012317	0.5660846925	3
0.5163716982	0.5777816066	3
0.3935460643	0.6766023432	3
0.6861143745	0.5092847844	3
0.402660401	0.7078260204	3
0.4207185356	0.7101232866	3
0.5725167696	0.5739145417	3
0.555690302	0.5398001378	3
0.6134649638	0.5249253388	3
0.4464698526	0.7064093728	3
0.4386061318	0.665613753	3
0.4668397317	0.6444406157	3
0.4552241634	0.6461444215	3
0.6647591617	0.5193161804	3
0.405616402	0.7110039054	3
0.4680524501	0.5999885137	3
0.5133020048	0.619323838	3
0.4314814113	0.724768359	3
0.4950164854	0.6386783061	3
0.3923522947	0.6075694923	3
0.4436464926	0.571521556	3
0.5031075909	0.5973658014	3
0.5088301057	0.6341603492	3
0.4490279304	0.6287617735	3
0.4202258688	0.617811471	3
0.4049531966	0.7092426679	3
0.423106075	0.6244352554	3
0.5990828817	0.5143962019	3
0.427919051	0.6659583429	3
0.4378102854	0.5962745999	3
0.3970705272	0.6086032621	3
0.6126880661	0.5280266483	3
0.4519270853	0.62968068	3
0.4611172168	0.5987441611	3
0.561128586	0.5724213186	3
0.5992913177	0.5081170074	3
0.4383219009	0.6341603492	3
0.5022927957	0.563174822	3
0.4369575928	0.622329428	3
0.4901845606	0.6252010108	3
0.4283169743	0.649571177	3
0.5790161822	0.5467685121	3
0.4338878993	0.593422161	3
0.389093114	0.7104104449	3
0.4001212718	0.6896967609	3
0.4329025657	0.6882226817	3
0.4694546557	0.5981124129	3
0.4669155266	0.5903782832	3
0.5681964604	0.5568573398	3
0.4657786031	0.6669729688	3
0.6235646341	0.5359522169	3
0.5894000834	0.5358564974	3
0.570356615	0.5743357072	3
0.5723841285	0.5174209358	3
0.4708189639	0.5998162187	3
0.4337552583	0.5823952829	3
0.5172433395	0.5796194196	3
0.3989275022	0.718584884	3
0.4661765263	0.644383184	3
0.4221207413	0.6863657248	3
0.5687459734	0.5615667356	3
0.3649524387	0.7095872578	3
0.5843028764	0.5687839804	3
0.6117027324	0.5253465043	3
0.4847273279	0.6685044797	3
0.4641490128	0.6077992189	3
0.549494069	0.5691668581	3
0.5807405162	0.5673290451	3
0.5214499564	0.5976912474	3
0.6127449123	0.5390343824	3
0.4455413651	0.6500306302	3
0.587429416	0.5385557853	3
0.4695683481	0.6580327743	3
0.5937961875	0.5894976644	3
0.6519877212	0.6229228884	3
0.4321256679	0.6704954438	3
0.5869746466	0.5806914771	3
0.5404365786	0.5775135922	3
0.5718914617	0.5626196493	3
0.5008337439	0.6230186079	3
0.5721188464	0.5499463971	3
0.5980785993	0.5711578222	3
0.4893508167	0.640037522	3
0.482377686	0.6652308753	3
0.4810323265	0.6903667968	3
0.5162011597	0.6545485872	3
0.4733201956	0.6795122138	3
0.5497593512	0.627670572	3
0.5622844583	0.6479248028	3
0.7132489483	0.5669844552	3
0.5389585781	0.5763075274	3
0.5822374654	0.5875832759	3
0.5705082048	0.5999885137	3
0.4780573767	0.5820315491	3
0.5125630045	0.5545409296	3
0.5919771099	0.6384868673	3
0.5380869367	0.6490160043	3
0.4986356918	0.7063710851	3
0.5001894872	0.598265564	3
0.6157577595	0.532085152	3
0.6152271952	0.5472471093	3
0.5425967332	0.6013285856	3
0.531530678	0.5760778008	3
0.7075264335	0.5126349644	3
0.5115208246	0.6033961253	3
0.5547049684	0.5993184777	3
0.5244438549	0.6100007658	3
0.6450714367	0.5714641244	3
0.480312275	0.6706868826	3
0.4880812521	0.6676430048	3
0.5582862773	0.5905888659	3
0.533179217	0.5711003905	3
0.555898738	0.6423156444	3
0.6436502823	0.5631939658	3
0.5967142911	0.5602649514	3
0.6192253761	0.5077915614	3
0.5212225717	0.5738762539	3
0.5562777125	0.6185963703	3
0.5183044681	0.6353281262	3
0.6517603365	0.5828355923	3
0.4507333156	0.677310667	3
0.5599916626	0.6333180182	3
0.6490506689	0.6040278735	3
0.642570205	0.5456007351	3
0.5750748475	0.6421050616	3
0.6574070565	0.5655869515	3
0.5715882821	0.6027835209	3
0.5782961307	0.5755034842	3
0.6567627999	0.549965541	3
0.6513434646	0.5391683896	3
0.5347330125	0.6218699747	3
0.6741387805	0.6396163565	3
0.7091181264	0.678133854	3
0.6715238564	0.6618041198	3
0.5775381817	0.5635385558	3
0.5952173419	0.5595566276	3



==> figures/chart5a.dat <==
A	B	C	D	ca	cb	cc
0.5757769788	0.3771559825	0.9390398479	0.8115655015	1	2	3
0.3466482786	0.7201503445	0.736195833	0.864095455	1	2	3
0.3895483426	0.4434746294	0.9919987325	0.7481433805	1	2	3
0.3807319115	0.4428899561	0.8335181811	0.9483612239	1	2	3
0.5040634389	0.627604928	0.9434761942	0.6437766115	1	2	3
0.3978229818	0.6729171017	0.8000475323	0.9193484503	1	2	3
0.4519036596	0.5288786803	0.9165412343	0.8935538172	1	2	3
0.466433532	0.515598246	0.9278697615	0.8867214576	1	2	3
0.4501797764	0.5540613907	0.9187197972	0.8489454401	1	2	3
0.3956558144	0.5923574859	0.9605085954	0.8182988415	1	2	3
0.406097621	0.6823136354	0.8479363067	0.8145856025	1	2	3
0.4894350589	0.6187095427	0.9189574586	0.7343796415	1	2	3
0.4980052209	0.5240342451	0.9054107581	0.8733042876	1	2	3
0.484854455	0.5237001462	0.9054503684	0.8868699871	1	2	3
0.4999261193	0.6550845688	0.9012516834	0.676502624	1	2	3
0.5144067379	0.5761536855	0.9574586073	0.686256065	1	2	3
0.4869231148	0.5881394863	0.903707518	0.8387959204	1	2	3
0.3927005861	0.6078930883	0.9731046502	0.6911575404	1	2	3
0.281928779	0.6720818542	0.9439119068	0.7618080998	1	2	3
0.4715066739	0.5198997703	0.9384060841	0.8648876126	1	2	3
0.4160961434	0.6773439131	0.8282104096	0.8977621547	1	2	3
0.4701768212	0.6255585717	0.9083419156	0.8023071591	1	2	3
0.490420135	0.6267279181	0.9029549236	0.7318546391	1	2	3
0.4205782397	0.6027145542	0.9258892498	0.8304287553	1	2	3
0.4773678767	0.6412194613	0.9362275212	0.644618279	1	2	3
0.5221395853	0.5491751932	0.8595817159	0.9118229528	1	2	3
0.4099394178	0.6567968261	0.8768913887	0.8128527577	1	2	3
0.4254543663	0.6794737941	0.7965222213	0.8972670561	1	2	3
0.3182288332	0.6434746294	0.9446645013	0.8213189425	1	2	3
0.4814066887	0.522113176	0.9202249861	0.8844935142	1	2	3
0.4765798158	0.6395907288	0.889725105	0.796316467	1	2	3
0.4190021179	0.5510127375	0.8951517072	0.9156352114	1	2	3
0.3579766537	0.6618918355	0.9323061079	0.8162194277	1	2	3
0.356646801	0.6566297766	0.9223639388	0.8222596297	1	2	3
0.4915529725	0.543996659	0.903034144	0.8550846618	1	2	3
0.5313500468	0.6113593652	0.94276321	0.6664026141	1	2	3
0.2716347338	0.6393401545	0.9151152658	0.8658778097	1	2	3
0.2694675664	0.6325328879	0.9129763131	0.8673631053	1	2	3
0.5056888145	0.5941532679	0.8837043492	0.8869690068	1	2	3
0.4455006649	0.6224681562	0.8820803296	0.8538469155	1	2	3
0.5057380683	0.5786594279	0.9072724392	0.8132488365	1	2	3
0.4698812983	0.6482355398	0.7561593916	0.9330626795	1	2	3
0.4952962616	0.6228440175	0.9475956587	0.6715516388	1	2	3
0.4507215682	0.5662977657	0.9165412343	0.8532032875	1	2	3
0.4744126484	0.6327834621	0.8875861523	0.7978017626	1	2	3
0.4724424962	0.6255585717	0.8274578151	0.9014258838	1	2	3
0.3160616658	0.6366673627	0.9425255486	0.822804238	1	2	3
0.5104171797	0.6927959908	0.8278539175	0.6973462719	1	2	3
0.4006797025	0.6760075172	0.7562782223	0.9104861868	1	2	3
0.3324631828	0.6656086866	0.8859225224	0.8680067333	1	2	3
0.5166231591	0.3891835456	0.9272359978	0.8616199624	1	2	3
0.383145348	0.6370014617	0.9443872297	0.7773046836	1	2	3
0.3861005763	0.5974107329	0.9173730492	0.8562233885	1	2	3
0.3579766537	0.6424723324	0.8677810346	0.8760768393	1	2	3
0.3415258829	0.603257465	0.9336924661	0.8699871274	1	2	3
0.3572871004	0.6347462936	0.8140695556	0.9675710466	1	2	3
0.5137171847	0.4155356024	0.9399904935	0.8221111001	1	2	3
0.5342560213	0.3981624556	0.9471599461	0.8496880879	1	2	3
0.3974289514	0.5817916058	0.8848926563	0.9065253986	1	2	3
0.3774319066	0.6116517018	0.9632417017	0.7012080404	1	2	3
0.4630350195	0.5510544999	0.9017270063	0.8710763442	1	2	3
0.2119883761	1	0.2221738097	0.3000792158	1	2	3
0.5077574743	0.1220714137	1	0.3766214477	1	2	3
0.4855440083	0.5218626018	0.5194882358	1	1	2	3
0	0.8913760702	0.4233541947	0.3283988514	1	2	3
1	0.0701607851	0.7182920067	0.5145063868	1	2	3
0.443973797	0.8902484861	0	0.38256263	1	2	3
0.5053932916	0.7371058676	0.4109165808	0	1	2	3
0.903068512	0	0.7707359582	0.5124764828	1	2	3
0.7768310102	0.4469826686	0.8155351343	0.7409149421	1	2	3
0.6410382702	0.6488619754	0.7641606591	0.8320625805	1	2	3
0.6646308427	0.5499686782	0.8789115107	0.7096247153	1	2	3
0.4939171551	0.4397577782	0.9262457419	0.883899396	1	2	3
0.5040141851	0.4825642096	0.9317515646	0.876522428	1	2	3
0.6253755603	0.4979327626	0.8936465183	0.8005248044	1	2	3
0.5416933458	0.4674462309	0.9280282025	0.7705713437	1	2	3
0.689799537	0.5409062435	0.8605323616	0.7238835528	1	2	3
0.7006846279	0.4614742117	0.8640576725	0.8149816814	1	2	3
0.7237354086	0.5704322406	0.7627743009	0.8266164967	1	2	3
0.7260503374	0.4410524118	0.8583141884	0.8638974156	1	2	3
0.6882234153	0.4686573397	0.9074704904	0.7623031983	1	2	3
0.6686204009	0.6160367509	0.7695872613	0.8236459055	1	2	3
0.7016204502	0.528502819	0.7774696982	0.8698385979	1	2	3
0.435896173	0.5581958655	0.9343658401	0.7586889791	1	2	3
0.656750234	0.4290248486	0.8854075893	0.8120606001	1	2	3
0.6691621928	0.5429943621	0.839063614	0.7884939103	1	2	3
0.3013347781	0.6448110253	0.8690485621	0.8822655708	1	2	3
0.5046052308	0.5448319065	0.8817634477	0.9007327458	1	2	3
0.4440230508	0.6213405721	0.8949140458	0.8281513021	1	2	3
0.4925380486	0.6115681771	0.8869127783	0.7843350827	1	2	3
0.4146185293	0.630862393	0.9155113681	0.8040895138	1	2	3
0.4153080825	0.5578617665	0.8928939238	0.8935043074	1	2	3
0.2421809585	0.6547922322	0.9345638913	0.8329042479	1	2	3
0.4587991922	0.6145750679	0.8434603502	0.880879295	1	2	3
0.6287740728	0.5313844226	0.8941218411	0.7313595405	1	2	3
0.7343742304	0.4434746294	0.8379545274	0.8439944549	1	2	3
0.6778801162	0.4332428482	0.8791095619	0.8300821864	1	2	3
0.7324040782	0.5466276885	0.7480392934	0.7944350926	1	2	3
0.6829040043	0.5608686573	0.816842272	0.8077532429	1	2	3
0.6565532187	0.3997494258	0.8680979165	0.8760273294	1	2	3
0.6368516968	0.5533931927	0.8668699992	0.6556589761	1	2	3
0.5147022607	0.636249739	0.8895270538	0.741954649	1	2	3
0.7100921046	0.545458342	0.797472867	0.7903752847	1	2	3
0.6991577599	0.5984547922	0.8248435396	0.7965145064	1	2	3
0.6036546323	0.7311338484	0.6926641844	0.8329042479	1	2	3
0.5931635719	0.640175402	0.8705933613	0.7854738093	1	2	3
0.5159336059	0.6210482355	0.6601837915	0.9829686108	1	2	3
0.6419740925	0.679014408	0.830309752	0.8288939499	1	2	3
0.5453381274	0.7008561286	0.680979165	0.9509357362	1	2	3
0.6132098705	0.4700772604	0.8219519924	0.9234577681	1	2	3
0.5896172979	0.6669033201	0.6979323457	0.9291514011	1	2	3
0.6288233266	0.6063896429	0.8122078745	0.8914744034	1	2	3
0.5712948825	0.6620588849	0.8469856611	0.8219130607	1	2	3
0.5668620401	0.7125913552	0.7699833637	0.8526586791	1	2	3
0.6359651283	0.6068072667	0.7980274103	0.8884047926	1	2	3
0.6134561395	0.7039465442	0.7196783649	0.8678582038	1	2	3
0.6285770576	0.6733347254	0.7439198289	0.8626101594	1	2	3
0.6179874895	0.5358947588	0.7952546938	0.9209327656	1	2	3
0.6411860316	0.6582167467	0.843935673	0.8051292207	1	2	3
0.590602374	0.6928377532	0.6873564129	0.8920685216	1	2	3
0.5968576073	0.6321570265	0.8065832211	0.8953856818	1	2	3
0.6311382554	0.6270202548	0.7401964668	0.9053371621	1	2	3
0.5951337241	0.6719565671	0.8570862711	0.8060203981	1	2	3
0.6055262769	0.690123199	0.8354590826	0.8017130409	1	2	3
0.5548933655	0.7196491961	0.755050305	0.9056837311	1	2	3
0.6191695809	0.648820213	0.8032559613	0.8690464402	1	2	3
0.6173964439	0.6401336396	0.8300324804	0.855381721	1	2	3
0.6852189332	0.5839214867	0.7268082072	0.9231111991	1	2	3
0.6531054524	0.669701399	0.8321714331	0.7803247846	1	2	3
0.6495099246	0.5676341616	0.7737463361	0.9393009209	1	2	3
0.5842486332	0.6910002088	0.8030975204	0.8764234083	1	2	3
0.557306802	0.7055335143	0.6460825477	0.9274680661	1	2	3
0.5674530858	0.6541240342	0.8416382793	0.8522130904	1	2	3
0.6218785401	0.6824389225	0.8164857799	0.8424596495	1	2	3
0.566369502	0.5462518271	0.7796482611	0.9542528963	1	2	3
0.6503964931	0.5508039257	0.771884655	0.9443509258	1	2	3
0.5332709452	0.7243683441	0.6451715123	0.9486087731	1	2	3
0.6335024381	0.6550010441	0.7362750535	0.8629567284	1	2	3
0.537851549	0.6603466277	0.8123267052	0.8742449747	1	2	3
0.5585874009	0.6550845688	0.7852729145	0.9112288345	1	2	3
0.6121755406	0.6765504281	0.7197575854	0.9155857016	1	2	3
0.6382800571	0.6577573606	0.7139348808	0.8498366175	1	2	3
0.6217800325	0.6242221758	0.8067812723	0.8992474502	1	2	3
0.60828449	0.6564209647	0.7551691357	0.8866719477	1	2	3
0.6132098705	0.6707872207	0.853204468	0.7955243093	1	2	3
0.6082352362	0.6115681771	0.8072962053	0.9015744133	1	2	3
0.6030635867	0.6570891627	0.7735482849	0.8449846519	1	2	3
0.6457173817	0.5993735644	0.8220708231	0.8654817309	1	2	3
0.5280992957	0.6593860931	0.8266260002	0.8716209526	1	2	3
0.630497956	0.7131760284	0.7377802424	0.7649272205	1	2	3
0.4901246121	0.7111296722	0.7073199715	0.9413308248	1	2	3
0.5336157218	0.6730423888	0.7780638517	0.908060204	1	2	3
0.6303994484	0.7074545834	0.7520399271	0.7522526983	1	2	3
0.5525784367	0.6597619545	0.7714885526	0.9191009011	1	2	3
0.5125350933	0.6521612028	0.7710132298	0.9206357065	1	2	3
0.642860661	0.6485696388	0.7191238216	0.9049410833	1	2	3
0.5384425947	0.6821465859	0.6826427949	0.9755421329	1	2	3
0.5553859036	0.6861557736	0.69527846	0.940934746	1	2	3
0.6263113826	0.6359991648	0.7993741583	0.8950391128	1	2	3
0.570162045	0.6043850491	0.822902638	0.8902366571	1	2	3
0.6025217948	0.6117352266	0.7959280678	0.9031587286	1	2	3
0.5824262424	0.711004385	0.7478808524	0.913407268	1	2	3
0.5689306999	0.6867404469	0.7162718847	0.9335082681	1	2	3
0.6737920504	0.6367091251	0.8083656817	0.7903257748	1	2	3
0.624439738	0.6964710796	0.8244474372	0.7782948807	1	2	3
0.5400187164	0.6852370015	0.7317198764	0.9587582929	1	2	3
0.5509530611	0.6092294842	0.8096728195	0.9212298247	1	2	3
0.5349455745	0.69225308	0.7198764161	0.9527676008	1	2	3
0.5949367089	0.7003132178	0.7407906203	0.8737003664	1	2	3
0.591882973	0.6425976195	0.7545749822	0.8984057828	1	2	3
0.5632172585	0.685404051	0.7423354195	0.9317754233	1	2	3
0.586563562	0.4993109209	0.8354194724	0.8996435291	1	2	3
0.1292912377	0.7501774901	0.5678919433	0.5495098525	1	2	3
0.3959513372	0.9565253706	0.0165570783	0.4045945143	1	2	3
0.0141850958	0.8797243683	0.4200665452	0.3112684424	1	2	3
0.0430970792	0.8801419921	0.4115899548	0.3229032577	1	2	3
0.9626656159	0.1298809772	0.6993979244	0.510743638	1	2	3
0.8709550313	0.016496137	0.8013942803	0.6262996336	1	2	3
0.8855341575	0.0605554395	0.8204071932	0.5143578572	1	2	3
0.9091759838	0.063186469	0.8174364256	0.3720170314	1	2	3
0.3359602029	0.9632073502	0.0376297235	0.4081592237	1	2	3
0.1462838004	0.7925245354	0.5556127703	0.5679770274	1	2	3
0.1690883121	0.9167675924	0.1083339935	0.509060303	1	2	3
0.2543466483	0.9555230737	0.1774538541	0.2980988217	1	2	3
0.8534206767	0.2468573815	0.7447120336	0.6818991979	1	2	3
0.8107176279	0.1807893088	0.9096490533	0.4518269136	1	2	3
0.2912377481	0.8169137607	0.4491008477	0.0852064561	1	2	3
0.7747623504	0.204259762	0.8806147509	0.5242598277	1	2	3
0.2863123676	0.926707037	0.1242176979	0.5000495099	1	2	3
0.0593508349	0.8985174358	0.369365444	0.264085553	1	2	3
0.15042112	0.9783253289	0.2468509863	0.3454797505	1	2	3
0.9790178791	0.0349133431	0.750336687	0.447321517	1	2	3
0.9176968921	0.0152432658	0.7632100135	0.5343598376	1	2	3
0.4712111511	0.8641470035	0.0329557158	0.3844440044	1	2	3
0.5463232035	0.2995614951	0.9555969262	0.3022081394	1	2	3
0.9528148549	0.1623303404	0.6970609205	0.4979205862	1	2	3
0.6468502192	0.2231363541	0.9740156857	0.4655906525	1	2	3
0.1662808452	0.8297348089	0.4003010378	0.4070700069	1	2	3
0.9749298133	0.1061599499	0.7581002931	0.5076740271	1	2	3
0.9875387874	0.0747964084	0.7496237028	0.3860778295	1	2	3
0.3573363542	0.8505742326	0.4261269112	0.0423309239	1	2	3
0.4009752253	0.5322614324	0.4363859621	0.9852955738	1	2	3
0.9375461754	0.0586761328	0.8104254139	0.3785523319	1	2	3
0.1080135941	0.905617039	0.3922205498	0.213090405	1	2	3
0.4471260405	0.8185007308	0.2812722808	0.1245172789	1	2	3
0.4117125548	0.9061181875	0.0037629724	0.4274680661	1	2	3
0.3335960203	0.902359574	0.2695872613	0.5420833746	1	2	3
0.8180071911	0.0797243683	0.8970133883	0.4931181305	1	2	3
0.7909175984	0.1893923575	0.8098312604	0.601693237	1	2	3
0.9958626804	0.0285654625	0.7775489186	0.4152391326	1	2	3
0.2713884648	0.763750261	0.6248118514	0.1467967125	1	2	3
0.3371422942	0.8568385884	0.0967281946	0.5001485296	1	2	3
0.776880264	0.1409062435	0.79462093	0.619813843	1	2	3
0.3126631532	0.7886406348	0.3233383506	0.7651252599	1	2	3
0.7700832389	0.2832324076	0.8879822546	0.5193088425	1	2	3
0.7481652958	0.2570474003	0.8919828884	0.4901475394	1	2	3
0.2785795203	0.7371058676	0.4083815258	0.8358253292	1	2	3
0.8287937743	0.0479014408	0.8842192823	0.5021289237	1	2	3
0.7411712555	0.2189601169	0.8835855185	0.5293593425	1	2	3
0.819534059	0.214700355	0.6753941218	0.7459154372	1	2	3
0.0759001133	0.8655669242	0.4073516597	0.3488959303	1	2	3
0.8384967739	0.2004593861	0.8577200349	0.4477671057	1	2	3
0.3685169679	0.8044685738	0.0815970847	0.4794534112	1	2	3
0.9475446978	0.0238463145	0.8168026618	0.4057332409	1	2	3
0.4062453825	0.7694299436	0.2116374871	0.4136053075	1	2	3
0.3399005073	0.8721236166	0.292600808	0.4757896821	1	2	3
0.3417228981	0.7959490499	0.4642715678	0.0599069215	1	2	3
0.8135743486	0.2959699311	0.7122712509	0.7101693237	1	2	3
0.9868492341	0.1014408018	0.6723441337	0.5717397762	1	2	3
0.1631778555	0.9672583003	0.2167075972	0.3681552629	1	2	3
0.8969117864	0.0268114429	0.7972748158	0.5606990791	1	2	3
0.0540806777	0.9135518897	0.3858433019	0.3538469155	1	2	3
0.2747377235	0.8145750679	0.3494811059	0.6636795722	1	2	3
0.624686007	0.2775109626	0.9596767805	0.380532726	1	2	3
0.4540215732	0.73468365	0.5055454329	0.0768888009	1	2	3
0.0006895533	0.8749216956	0.4212944625	0.2972076443	1	2	3
0.9547357533	0.1455836292	0.6334072724	0.5579760372	1	2	3
0.1131852436	0.8928795156	0.3591460033	0.2539855431	1	2	3
0.0701866719	0.7672583003	0.5674562307	0.3407763145	1	2	3
0.3509333596	0.9107120484	0.1820486414	0.3122586395	1	2	3
0.3878244594	0.798872416	0.4325437693	0.1621447668	1	2	3
0.2934049155	0.9535184798	0.1072645172	0.4284582632	1	2	3
0.8431266315	0.0940070996	0.8232591302	0.6065452025	1	2	3
0.1783480274	0.9844643976	0.1965063772	0.3409743539	1	2	3
0.1726838398	0.9703904782	0.2532678444	0.3575601545	1	2	3
0.5919814806	0.2780538735	0.9670838945	0.3405782751	1	2	3
0.245333202	0.9372729171	0.1600649608	0.3875136152	1	2	3
0.3305422844	0.942200877	0.1435078824	0.319784137	1	2	3
0.3774811604	0.9064940489	0.048324487	0.4338053273	1	2	3
0.8679505492	0.230862393	0.7438406084	0.6735320329	1	2	3
0.6342412451	0.2676132804	0.9705695952	0.2590850579	1	2	3
0.23572871	0.7520567968	0.331814941	0.804683632	1	2	3
0.7024085111	0.2258926707	0.9356333677	0.3168630557	1	2	3
0.1912525243	0.9273752349	0.2314426048	0.3849391029	1	2	3
0.264000394	0.9814992692	0.1382793314	0.4231111991	1	2	3
0.1780525046	0.9954061391	0.2493068209	0.3079512823	1	2	3
0.8329803477	0.1347671748	0.8038897251	0.5400534706	1	2	3
0.4043244841	0.8340363333	0.3001267528	0.4045450045	1	2	3
0.7830862434	0.1808310712	0.874079062	0.5261412021	1	2	3
0.3804363887	0.8100647317	0.3928147033	0.1070898109	1	2	3
0.7537802295	0.3303403633	0.8707518023	0.4296464997	1	2	3
0.9331625868	0.114930048	0.7303335182	0.4706901673	1	2	3
0.5527261981	0.3467112132	0.9458528084	0.3602831964	1	2	3
0.1844062454	0.939277511	0.2404341282	0.3890979305	1	2	3
0.4163424125	0.9262058885	0.1745623069	0.4250420834	1	2	3
0.2386346845	0.9767383587	0.1890200428	0.4469254382	1	2	3
0.1622420332	0.8816036751	0.3950328765	0.2936924448	1	2	3
0.8917893907	0.1489663813	0.7653093559	0.5017328448	1	2	3
0.265527262	0.9043641679	0.1487364335	0.5249034558	1	2	3
0.2251883958	0.8547087075	0.197140141	0.5912466581	1	2	3
0.087080727	0.9288786803	0.3238532837	0.3343400337	1	2	3
0.4542678422	0.8239298392	0.1260397687	0.4289038519	1	2	3
0.695365217	0.2073084151	0.9216113444	0.4841073374	1	2	3
0.011870167	0.8998955941	0.4138477383	0.2875532231	1	2	3
0.8591833719	0.0186677803	0.7825398083	0.5619368254	1	2	3
0.8246072009	0.2424305701	0.7699041432	0.6965046044	1	2	3
0.4999753731	0.3212779286	0.9813831894	0.3361223884	1	2	3
0.3501452987	0.8622676968	0.189891468	0.4185067828	1	2	3
0.9301088509	0.194946753	0.7252634081	0.5731260521	1	2	3
0.4979559671	0.7455001044	0.4466450131	0.0091593227	1	2	3
0.446239472	0.73468365	0.5	0.1336766016	1	2	3
0.3321184061	0.8502401336	0.3355383031	0.5640162392	1	2	3
0.4499827612	0.7720192107	0.4944149568	0.3141895237	1	2	3
0.9061222479	0.1864272291	0.8630278064	0.4858401822	1	2	3
0.7859429641	0.2771351013	0.7678840212	0.632537875	1	2	3
0.8156922622	0.1821257047	0.691238216	0.7118526587	1	2	3
0.7978623849	0.1931927333	0.8492830547	0.4772749777	1	2	3
0.3341378121	0.839507204	0.3865166759	0.0947123478	1	2	3
0.935132739	0.1128836918	0.7337796087	0.4991583325	1	2	3
0.4111215091	0.7538525788	0.3076130872	0.3797405684	1	2	3
0.366743831	0.7794946753	0.328963004	0.6894246955	1	2	3
0.1962764124	0.9911463771	0.205894003	0.3303297356	1	2	3
0.2492735064	0.941073293	0.1341598669	0.4863352807	1	2	3
0.8625818845	0.1183963249	0.8129208587	0.5410436677	1	2	3
0.27158548	0.8436416788	0.3735245187	0.653678582	1	2	3
0.4191991331	0.8519106285	0.0916184742	0.439251411	1	2	3
0.443727528	0.8220922948	0.1324170166	0.2915635211	1	2	3
0.9981776092	0.1989559407	0.6494098075	0.4915833251	1	2	3
0.1065852337	0.9183128002	0.2964826111	0.3225071789	1	2	3
0.2784317589	0.9457089163	0.1681454488	0.3186454104	1	2	3
0.944737231	0.1576111923	0.7078745148	0.4595999604	1	2	3
0.1871152046	0.8157861767	0.4697773905	0.4538073077	1	2	3
0.3457617101	0.7950720401	0.4612215797	0.3755322309	1	2	3
0.8906565532	0.0474420547	0.7586548364	0.6065452025	1	2	3
0.2015958233	0.9660054291	0.2236789987	0.4553916229	1	2	3
0.4806678816	0.8040927125	0.0773983997	0.392266561	1	2	3
0.3411811062	0.8575067864	0.067852333	0.4606891771	1	2	3
0.5026843324	0.2806431405	0.9926721065	0.3265669868	1	2	3
0.4562872482	0.7795364377	0.0901925057	0.4326170908	1	2	3
0.3268975028	0.9203591564	0.0500277272	0.4905436182	1	2	3
0.3199527163	0.8126122364	0.3137130635	0.5834241014	1	2	3
0.9604491947	0.1908122781	0.6346748	0.4928210714	1	2	3
0.101462838	0.8958028816	0.3550265389	0.2841865531	1	2	3
0.2400137911	0.9236166214	0.2802424146	0.4213288444	1	2	3
0.3516721667	0.7412821048	0.3173968153	0.7240320824	1	2	3
0.986110427	0.1072040092	0.7069238691	0.4995544113	1	2	3
0.7968773088	0.3709751514	0.6225144577	0.5977819586	1	2	3
0.3299512387	0.7716851117	0.3865562861	0.7754728191	1	2	3
0.3347781116	0.8722071414	0.2740632179	0.4820774334	1	2	3
0.2928138699	0.8022969305	0.4549235522	0.3831567482	1	2	3
0.306654189	0.7489246189	0.3301909213	0.819784137	1	2	3
0.3011870167	0.8873251201	0.3469460509	0.4626695712	1	2	3
0.2077032951	0.7816663186	0.6103541155	0.2472026933	1	2	3
0.3417721519	0.8820212988	0.2265705458	0.276859095	1	2	3
0.9064177708	0.0946335352	0.8414798384	0.338597881	1	2	3
0.2402600601	0.7753184381	0.5324011725	0.2457173978	1	2	3
0.7311727331	0.2126957611	0.9411391904	0.3208238439	1	2	3
0.2840959464	0.8156608895	0.3110195675	0.7796316467	1	2	3
0.0823031079	0.9079974943	0.3243286065	0.3765719378	1	2	3
0.823080333	0.1684694091	0.8753465896	0.4461827904	1	2	3
0.2211495838	0.8144080184	0.3671868811	0.7146747203	1	2	3
0.0978673102	0.879682606	0.3692466133	0.2953757798	1	2	3
0.8913953603	0.3174357904	0.7140933217	0.4730171304	1	2	3
0.6524651529	0.2899143871	0.948982017	0.2351717992	1	2	3
0.0792001182	0.8815619127	0.3784757981	0.3369640558	1	2	3
0.4743141408	0.8423052829	0.0581478254	0.2660659471	1	2	3
0.402058809	0.8801419921	0.0593757427	0.4613823151	1	2	3
0.3685169679	0.7397368971	0.3720193298	0.6716506585	1	2	3
0.4575185933	0.7615786177	0.2438802186	0.5539162293	1	2	3
0.328375117	0.8415953226	0.4288204072	0.0490642638	1	2	3
0.8065803083	0.2755063688	0.7975124772	0.4980691158	1	2	3
0.849825149	0.0829818334	0.8673849323	0.4991583325	1	2	3
0.3090676255	0.7776988933	0.3613245663	0.7301217942	1	2	3
0.8481505196	0.2863228231	0.7473263091	0.6478859293	1	2	3
0.4772201153	0.7556483608	0.2029628456	0.4249925735	1	2	3
0.116091218	0.9103361871	0.3814069556	0.2514110308	1	2	3
0.764517559	0.0868239716	0.8694842747	0.5614912368	1	2	3
0.9243461557	0.1356024222	0.8082864612	0.4672244777	1	2	3
0.390976703	0.7567759449	0.3974094906	0.567778988	1	2	3
0.1811062405	0.9724368344	0.2206290105	0.3495395584	1	2	3
0.7989459686	0.3003549802	0.7642002693	0.494949995	1	2	3
0.3005467172	0.7457506786	0.4035094668	0.750668383	1	2	3
0.9419297641	0.1044059303	0.6642636457	0.572828993	1	2	3
0.1998226863	0.821215285	0.4277113206	0.2843845925	1	2	3
0.2988228341	0.814032157	0.3985185772	0.4682146747	1	2	3
0.3541348569	0.8068907914	0.3990731205	0.489256362	1	2	3
0.1163374871	0.7956149509	0.5469381288	0.5817902763	1	2	3
0.0579224745	0.8752975569	0.4173730492	0.3581542727	1	2	3
0.0991479092	0.7660054291	0.5049116692	0.5984750965	1	2	3
0.4864305768	0.2533305492	0.9933850907	0.2796811566	1	2	3
0.3464512634	0.8371685112	0.4195912224	0.4038023567	1	2	3
0.2252376496	0.9570682815	0.1904856215	0.2829983167	1	2	3
0.2705018963	0.7323867196	0.41919512	0.7975047034	1	2	3
0.0919568537	0.8945500104	0.3425097045	0.3269135558	1	2	3
0.2268630252	0.9568177072	0.1585597718	0.4592533914	1	2	3
0.8668669655	0.3241595323	0.7029628456	0.6764036043	1	2	3
0.4158006206	0.8698684485	0.1773746336	0.3864739083	1	2	3
0.5723292124	0.2279390269	0.9686683039	0.265768888	1	2	3
0.1209180909	0.9201921069	0.3446882674	0.2186850183	1	2	3
0.208983894	0.960826895	0.1954765111	0.4950490148	1	2	3
0.3758557849	0.8831071205	0.1549552404	0.4576195663	1	2	3
0.3903856573	0.7695134684	0.2595658718	0.4407367066	1	2	3
0.914446141	0.1868448528	0.7077556841	0.5879790078	1	2	3
0.1203762991	0.7380246398	0.5286382001	0.6194177641	1	2	3
0.9031670197	0.0338275214	0.7776677493	0.5069808892	1	2	3
0.9408954342	0.041971184	0.7924027569	0.5057431429	1	2	3
0.1542629168	0.9695969931	0.218014735	0.4626200614	1	2	3
0.1776584741	0.8205888494	0.3843777232	0.4245469848	1	2	3
0.8459833522	0.2737941115	0.7182920067	0.6684325181	1	2	3
0.2434615574	0.8435999165	0.3054741345	0.7371521933	1	2	3
0.3544796336	0.9538525788	0.0346589559	0.4131597188	1	2	3
0.8572624735	0.288661516	0.7725184188	0.5113377562	1	2	3
0.9159237551	0.1077051577	0.7312841638	0.5146054065	1	2	3
0.8452937989	0.2070160785	0.9069555573	0.4401425884	1	2	3
0.2297689997	0.767675924	0.484512398	0.4138033469	1	2	3
0.2720287642	0.8806849029	0.2942644379	0.5874839093	1	2	3
0.3106437472	0.7374399666	0.4329398717	0.7288345381	1	2	3
0.0837807221	0.895510545	0.3649687079	0.2548272106	1	2	3
0.7978623849	0.0893297139	0.8132773509	0.6139716804	1	2	3
0.9061715017	0.2121528503	0.7532282342	0.6209525696	1	2	3
0.2469585776	0.7909793276	0.3313000079	0.815773839	1	2	3
0.2451854406	0.795740238	0.4588053553	0.7045252005	1	2	3
0.1848495296	0.7333054918	0.589400301	0.4159322705	1	2	3
0.8683445796	0.2252662351	0.7113602155	0.6133775621	1	2	3
0.8072206078	0.2872833577	0.7248276955	0.6944251906	1	2	3
0.3304930306	0.7426602631	0.4121841084	0.7368551342	1	2	3
0.4727872728	0.7336395907	0.193099897	0.5136647193	1	2	3
0.2484361917	0.9212779286	0.1243365286	0.4953460739	1	2	3
0.2065704576	0.9156400084	0.1254456151	0.565452025	1	2	3
0.2317391518	0.9343077887	0.2752911352	0.3010694128	1	2	3
0.1482046988	0.8781373982	0.419868494	0.2891870482	1	2	3
0.0854060976	0.8671956567	0.3731680266	0.3227547282	1	2	3
0.8299758656	0.2695343496	0.7371860889	0.6930884246	1	2	3
0.8514505246	0.287993318	0.7251049671	0.5547578968	1	2	3
0.6177412205	0.6676132804	0.7209062822	0.889939598	1	2	3
0.5793232527	0.6953434955	0.6773746336	0.9316764036	1	2	3
0.6063143378	0.7109208603	0.8218331617	0.8254777701	1	2	3
0.6683741319	0.6207558989	0.7702210251	0.8682542826	1	2	3
0.5120425553	0.5358947588	0.810266973	0.9240518863	1	2	3
0.6196128651	0.4788473585	0.7389685495	0.9497474998	1	2	3
0.6375905039	0.642764669	0.8266260002	0.8300821864	1	2	3
0.5882381914	0.6798078931	0.7908183475	0.8876126349	1	2	3
0.5527754519	0.6737941115	0.7610710608	0.8891474403	1	2	3
0.5972023839	0.6798914178	0.7387308881	0.9125160907	1	2	3
0.5903068512	0.6653581123	0.7115186564	0.9232597287	1	2	3
0.5563217259	0.6594278555	0.674245425	0.9389048421	1	2	3
0.661035315	0.5743579035	0.7535055058	0.9117734429	1	2	3
0.6191695809	0.7050323658	0.7549710845	0.7807703733	1	2	3
0.6363591587	0.6063896429	0.8325675355	0.8496385781	1	2	3
0.5534650052	0.574190854	0.8108215163	0.9178631548	1	2	3
0.6530069448	0.6469826686	0.7906599065	0.8162689375	1	2	3
0.6420233463	0.632658175	0.7241543215	0.9022675512	1	2	3
0.5296261636	0.6575067864	0.7869365444	0.8923655808	1	2	3
0.5168201744	0.6361662142	0.8166046106	0.8838498861	1	2	3
0.6326158696	0.5744414283	0.7461380021	0.9191009011	1	2	3
0.5593754618	0.7140948006	0.7205894003	0.9260322804	1	2	3
0.5480963404	0.6860722489	0.7786580052	0.8897910684	1	2	3
0.5815889277	0.6950929213	0.7529113523	0.910733736	1	2	3
0.6039501551	0.6567968261	0.7655470173	0.8725616398	1	2	3
0.4760872777	0.642764669	0.8062663392	0.8991979404	1	2	3
0.6217800325	0.6938818125	0.7830151311	0.7921576394	1	2	3
0.6442397675	0.6103988307	0.7721619266	0.8915239133	1	2	3
0.6807860907	0.4679473794	0.9040243999	0.7870086147	1	2	3
0.7132443481	0.5219043642	0.8545908263	0.748985048	1	2	3
0.6673890558	0.5341825016	0.8469856611	0.8130012873	1	2	3
0.7164458454	0.5822927542	0.7432464549	0.7486879889	1	2	3
0.6545830665	0.4650657757	0.8900023766	0.8038419646	1	2	3
0.6780278777	0.5024848611	0.8798225461	0.7653728092	1	2	3
0.7681623405	0.4707872207	0.8302701418	0.7730963462	1	2	3
0.6461606659	0.5507621633	0.8345480472	0.7400237647	1	2	3
0.6891099837	0.5755690123	0.7898677018	0.8170610952	1	2	3
0.6248337684	0.4531217373	0.8918640577	0.8276066937	1	2	3
0.507067921	0.5621632909	0.9058068605	0.7782453708	1	2	3
0.5481455942	0.5681770725	0.9048562148	0.7486879889	1	2	3
0.5579963552	0.5815410315	0.8442525549	0.8271611051	1	2	3
0.6889129685	0.4317811652	0.8759803533	0.804040004	1	2	3
0.600699404	0.5555648361	0.8438168423	0.8441924943	1	2	3
0.5616903906	0.5255376905	0.8795452745	0.8466679869	1	2	3
0.7175294291	0.5557318856	0.7897488711	0.8173086444	1	2	3
0.6575382948	0.4989768219	0.8615622277	0.8276066937	1	2	3
0.6975323844	0.6036750887	0.7401964668	0.757055154	1	2	3
0.7245234694	0.4389642932	0.8611265151	0.8223586494	1	2	3
0.7306309412	0.5485069952	0.7502970768	0.7517080899	1	2	3
0.7285130276	0.4954687826	0.875584251	0.7722051688	1	2	3
0.7011771659	0.4624765087	0.8915075656	0.7672046737	1	2	3
0.6638427819	0.4771351013	0.9288600174	0.7581938806	1	2	3
0.6118800177	0.4396324911	0.913808128	0.8368650361	1	2	3
0.5303157169	0.5212779286	0.9091341203	0.8447866125	1	2	3
0.6879278924	0.5767801211	0.7717262141	0.8160213883	1	2	3
0.6066591144	0.5597410733	0.895785471	0.6934845034	1	2	3
0.596660592	0.4418876592	0.9116295651	0.8611248638	1	2	3
0.6616756144	0.5920651493	0.7818268241	0.820130706	1	2	3
0.7544697828	0.4400501148	0.8517784996	0.8304287553	1	2	3
0.5407082697	0.4263938192	0.9197496633	0.8906327359	1	2	3
0.7167906221	0.4522447275	0.8897647152	0.77517576	1	2	3
0.6710830912	0.4539987471	0.8211201775	0.8729082087	1	2	3
0.742796631	0.4757151806	0.877445932	0.7430438657	1	2	3
0.6402994631	0.4885779912	0.8613641765	0.8575601545	1	2	3
0.5905531202	0.5413238672	0.9029945338	0.6968511734	1	2	3
0.6737920504	0.5424514512	0.7629723521	0.8600851569	1	2	3
0.6775845934	0.4934641888	0.8876653727	0.7598772156	1	2	3
0.6434024528	0.5811651702	0.8438960627	0.7220021784	1	2	3
0.6363591587	0.4344957194	0.8979244237	0.831864541	1	2	3
0.5826232576	0.5673000626	0.9018062267	0.6610060402	1	2	3
0.5839038566	0.502359574	0.8985581874	0.8317655213	1	2	3
0.5362261735	0.5619127166	0.8801790383	0.7996831369	1	2	3
0.5608038221	0.542534976	0.8858036917	0.8097831468	1	2	3
0.3729990642	0.6318229275	0.8653252	0.8174076641	1	2	3
0.5113037482	0.4816871998	0.922720431	0.8383998416	1	2	3
0.6912771512	0.511338484	0.8717024479	0.7097732449	1	2	3
0.6820666897	0.5473376488	0.8178325279	0.8002772552	1	2	3
0.5181007733	0.5161411568	0.9235126357	0.8022081394	1	2	3
0.5574545634	0.5307162247	0.9151944863	0.7873056738	1	2	3
0.7160025612	0.4468573815	0.8915471758	0.69462323	1	2	3
0.6555188888	0.5757360618	0.8296759883	0.6420437667	1	2	3
0.7604294932	0.4087700981	0.8240513349	0.831864541	1	2	3
0.7057577698	0.4868239716	0.8411233463	0.8016140212	1	2	3
0.667586071	0.5369805805	0.8456785233	0.8043370631	1	2	3
0.5948382013	0.459594905	0.8800998178	0.8562233885	1	2	3
0.5426291681	0.4843599916	0.8989146796	0.883552827	1	2	3
0.619120327	0.4240968887	0.8977263725	0.8618180018	1	2	3
0.6166576368	0.5534767175	0.8788719005	0.6531339737	1	2	3
0.6219770477	0.5836291501	0.8669492197	0.6969006832	1	2	3
0.7022114958	0.5735644185	0.7902638042	0.7587879988	1	2	3
0.7134413633	0.5625809146	0.7688742771	0.7676502624	1	2	3
0.6655174112	0.494382961	0.8830309752	0.7637884939	1	2	3
0.642614392	0.5083315932	0.8938445694	0.7705713437	1	2	3
0.6829040043	0.4586343704	0.9148776044	0.7273987524	1	2	3
0.6790129538	0.5351847985	0.8176344767	0.8315179721	1	2	3
0.7373294587	0.4457715598	0.8911510734	0.7315080701	1	2	3
0.4999261193	0.5103361871	0.8993503921	0.8665214378	1	2	3
0.6502979855	0.5175193151	0.8429058069	0.8571640757	1	2	3
0.3098064325	0.6676968052	0.8404895825	0.898306763	1	2	3
0.292025809	0.5845479223	0.9230769231	0.8860778295	1	2	3
0.3352213959	0.6525788265	0.9096886636	0.8464204377	1	2	3
0.5029306014	0.469701399	0.8568486097	0.9302406179	1	2	3
0.450278284	0.6704948841	0.8124851462	0.8427567086	1	2	3
0.310693001	0.6871163082	0.92256199	0.7064065749	1	2	3
0.5644486037	0.5315514721	0.8672661016	0.8648876126	1	2	3
0.3998916416	0.5160158697	0.9161055217	0.9044954946	1	2	3
0.4483573856	0.6363750261	0.91919512	0.75839192	1	2	3
0.5019455253	0.6037586135	0.9283054741	0.7791365482	1	2	3
0.4045214993	0.6409271247	0.8420343817	0.8817209625	1	2	3
0.4310200463	0.6506995197	0.8372415432	0.8745420339	1	2	3
0.411663301	0.6299436208	0.9456943674	0.7613130013	1	2	3
0.5306604935	0.5543954897	0.8587102907	0.8941479354	1	2	3
0.4939171551	0.6740446857	0.863978452	0.6964055847	1	2	3
0.5598679998	0.5277093339	0.8475005942	0.8840479255	1	2	3
0.4792887751	0.5852578826	0.9624098867	0.728537479	1	2	3
0.3373885633	0.6815619127	0.8954685891	0.7210614912	1	2	3
0.4681574152	0.5064105241	0.9306820883	0.8766214477	1	2	3
0.5186918189	0.4001252871	0.973738414	0.7811169423	1	2	3
0.5007141802	0.5494675298	0.9537748554	0.7890880285	1	2	3
0.5332709452	0.5406974316	0.8489661729	0.8979601941	1	2	3
0.4788454908	0.5358112341	0.9076289313	0.8857312605	1	2	3
0.363443826	0.6911254959	0.8692862236	0.8415684721	1	2	3
0.5461261882	0.3717686365	0.9263249624	0.8347856223	1	2	3
0.379599074	0.6184589685	0.9653806544	0.6997227448	1	2	3
0.5219918239	0.4727500522	0.9242652301	0.8181008021	1	2	3
0.3894990888	0.655335143	0.9383664739	0.7131894247	1	2	3
0.5175589814	0.4692002506	0.8090786659	0.9473710268	1	2	3
0.4906171502	0.3865107538	0.9560326388	0.8450341618	1	2	3
0.3673841304	0.6595531426	0.9167788957	0.7624517279	1	2	3
0.2682854751	0.601127584	0.9342866197	0.8692939895	1	2	3
0.3338422893	0.6645228649	0.8896062743	0.8341419943	1	2	3
0.3946707383	0.6433075799	0.9160659114	0.7850777305	1	2	3
0.4671230853	0.5892670704	0.9040243999	0.8290919893	1	2	3
0.5211545092	0.5722697849	0.8689297314	0.8889494009	1	2	3
0.3045855292	0.5776571309	0.9420106155	0.8360233687	1	2	3
0.5296754174	0.5463771142	0.8747128258	0.8966729379	1	2	3
0.3600945673	0.672165379	0.8823972114	0.8459253391	1	2	3
0.35689307	0.612570474	0.9303652064	0.8299831667	1	2	3
0.3302960154	0.6588014199	0.8837835697	0.8694920289	1	2	3
0.3035019455	0.6516182919	0.8711875149	0.8807802753	1	2	3
0.4393931931	0.5735226561	0.9004198685	0.8525596594	1	2	3
0.3503915677	0.6318229275	0.8738017904	0.8585503515	1	2	3
0.3718662267	0.5575276676	0.9394755605	0.8490444598	1	2	3
0.555779934	0.4072248904	0.9245028915	0.8101297158	1	2	3
0.4894843127	0.6016704949	0.8358155747	0.8738488959	1	2	3
0.5267201891	0.3808728336	0.9566664026	0.8397861174	1	2	3
0.4702753288	0.5731467947	0.92929573	0.7854738093	1	2	3
0.4796828055	0.5618291919	0.9149964351	0.8212199228	1	2	3
0.4168349505	0.6803090416	0.8357363543	0.8246856124	1	2	3
0.4189036103	0.6458133222	0.9177691515	0.737251213	1	2	3
0.3394079693	0.5884735853	0.8810900737	0.9056837311	1	2	3
0.4716051815	0.6269784924	0.846629169	0.8229527676	1	2	3
0.4347633355	0.6818542493	0.820367583	0.8367165066	1	2	3
0.2907452101	0.6745458342	0.8584726293	0.8729082087	1	2	3
0.5325813919	0.4715807058	0.9268795057	0.8103772651	1	2	3
0.5070186672	0.6163290875	0.9118276163	0.6337261115	1	2	3
0.4216618234	0.6383378576	0.8517784996	0.8333003268	1	2	3
0.4296901936	0.623011067	0.9087776281	0.7952272502	1	2	3
0.2339063193	0.6645646273	0.9050146558	0.7989404892	1	2	3
0.4192483869	0.6269784924	0.8548680979	0.8453312209	1	2	3
0.7454070827	0.4684902902	0.7756872376	0.7759679176	1	2	3
0.4425946904	0.6073919399	0.9664105205	0.5804535102	1	2	3
0.6564547111	0.5773230319	0.9076685416	0.5988711754	1	2	3
0.5202679407	0.4865733974	0.8962607938	0.8483018121	1	2	3
0.5646456189	0.4617665483	0.9077873723	0.8231012972	1	2	3
0.6275427277	0.5358529965	0.9009744118	0.7819090999	1	2	3
0.5366202039	0.5433284611	0.9344054504	0.7405188633	1	2	3
0.6640890509	0.5509709752	0.8741186723	0.6490741658	1	2	3
0.6639412895	0.5053664648	0.885684861	0.7934944054	1	2	3
0.6501009703	0.4645646273	0.8750297077	0.8263194376	1	2	3
0.6643353199	0.6260179578	0.6637091024	0.8031488266	1	2	3
0.6059695611	0.5592816872	0.8827933138	0.8399841568	1	2	3
0.719844358	0.5400292337	0.769191159	0.8176057035	1	2	3
0.4777619071	0.6294424723	0.9480709815	0.5522824042	1	2	3
0.6453233512	0.5233660472	0.8881803058	0.8472621052	1	2	3
0.6331576614	0.5819586553	0.871385566	0.8238439449	1	2	3
0.5977934295	0.607517227	0.893606908	0.779186058	1	2	3
0.7190070433	0.6055543955	0.7417808762	0.7370531736	1	2	3
0.6795054918	0.4704113594	0.8178325279	0.8649371225	1	2	3
0.5269664582	0.5545625392	0.9170165571	0.7746311516	1	2	3
0.6300546717	0.4941741491	0.8573239325	0.8721655609	1	2	3
0.622666601	0.598538317	0.8791491721	0.5571838796	1	2	3
0.5056888145	0.6346210065	0.8768121683	0.7421031785	1	2	3
0.7039846328	0.5603675089	0.7826982492	0.7555698584	1	2	3
0.6928532729	0.5468365003	0.8923789907	0.6104564808	1	2	3
0.5732157809	0.6296095218	0.9234334152	0.5988216655	1	2	3
0.599960597	0.584172061	0.8698407669	0.8224081592	1	2	3
0.7268383983	0.6075589894	0.709419314	0.746658085	1	2	3
0.667586071	0.5401962831	0.87542581	0.7581443707	1	2	3
0.7386100576	0.5259135519	0.7559217302	0.811070403	1	2	3
0.6120277791	0.5832532888	0.8744751644	0.8184968809	1	2	3
0.545682904	0.6346627688	0.9262457419	0.6061986335	1	2	3
0.5145052455	0.6085612863	0.8614037867	0.8068620656	1	2	3
0.5789292223	0.5307579871	0.8854868098	0.8263689474	1	2	3
0.560065015	0.5782000418	0.8461142359	0.850331716	1	2	3
0.714278678	0.4754646064	0.8899231561	0.7364095455	1	2	3
0.6331576614	0.5493422426	0.8802582587	0.8229527676	1	2	3
0.7149189775	0.6180413447	0.6926641844	0.6652638875	1	2	3
0.6573412796	0.4928377532	0.8759407431	0.8175561937	1	2	3
0.6708860759	0.500229693	0.8454408619	0.8393900386	1	2	3
0.7078756834	0.6088953853	0.7306900103	0.7205663927	1	2	3
0.7510712703	0.6049697223	0.7419393171	0.6923457768	1	2	3
0.5722307048	0.6250574233	0.9127386517	0.6250123775	1	2	3
0.5995173127	0.5953226143	0.8456785233	0.8121596198	1	2	3
0.5299216865	0.4753393193	0.9136496871	0.8141895237	1	2	3
0.6435994681	0.5361870954	0.8800602076	0.7888899891	1	2	3
0.5877456534	0.5969095845	0.9061633526	0.6103079513	1	2	3
0.5711963749	0.6576738359	0.8939634001	0.648331518	1	2	3
0.6788651923	0.4866986845	0.8858433019	0.766115457	1	2	3
0.6897010294	0.5267487993	0.8544719956	0.8147836419	1	2	3
0.541644092	0.6243057006	0.9311574111	0.5858500842	1	2	3
0.5302664631	0.6317811652	0.9268002852	0.6084760867	1	2	3
0.604491947	0.5624556275	0.9054503684	0.6761560551	1	2	3
0.5969561149	0.4824389225	0.9029153133	0.8188929597	1	2	3
0.6369009506	0.5790770516	0.9040640101	0.6078324587	1	2	3
0.6619711373	0.4940906243	0.9050146558	0.7162095257	1	2	3
0.6990592523	0.5474211735	0.8381129684	0.7339835627	1	2	3
0.5537112742	0.537481729	0.869523885	0.8510743638	1	2	3
0.5742501108	0.568010023	0.890398479	0.7917120507	1	2	3
0.6757622026	0.4993109209	0.8190604452	0.841271413	1	2	3
0.4909619268	0.6117769889	0.9611819694	0.5577779978	1	2	3
0.7136383786	0.5825850908	0.7384932266	0.7833943955	1	2	3
0.5671575629	0.6473167676	0.8988750693	0.6279829686	1	2	3
0.5263261587	0.540070996	0.9304444268	0.7908208734	1	2	3
0.5155888292	0.5238254333	0.901172463	0.8136449153	1	2	3
0.666847264	0.5492587179	0.8918640577	0.6238736509	1	2	3
0.5778456386	0.6129463354	0.921373683	0.5921378354	1	2	3
0.7234398857	0.5834621006	0.6875544641	0.7549262303	1	2	3
0.6551741122	0.5421173523	0.8344292165	0.8034458857	1	2	3
0.5351918436	0.6054291084	0.8613641765	0.7985444103	1	2	3
0.6190218194	0.5453330549	0.9397132219	0.5973363699	1	2	3
0.59262178	0.6139903947	0.884338113	0.5681750668	1	2	3
0.588582968	0.519523909	0.9028757031	0.7922566591	1	2	3
0.6422203615	0.5475046983	0.8325279252	0.8133478562	1	2	3
0.5316455696	0.5173105032	0.9121048879	0.8092880483	1	2	3
0.6362606511	0.5393610357	0.8925374317	0.7686899693	1	2	3
0.5202186869	0.6123616621	0.882317991	0.7212595306	1	2	3
0.5062798601	0.6261850073	0.7672898677	0.9581146648	1	2	3
0.6373442348	0.5584464398	0.7672502575	0.9444004357	1	2	3
0.6360143821	0.6371685112	0.7329874039	0.9027626498	1	2	3
0.6633502438	0.6234704531	0.746296443	0.8807307654	1	2	3
0.5341575137	0.6692837753	0.7795294304	0.8881572433	1	2	3
0.6757129488	0.6211317603	0.8173175949	0.807703733	1	2	3
0.584051618	0.5289204427	0.8225857562	0.9032082384	1	2	3
0.6331084076	0.6839006056	0.7298581954	0.7736904644	1	2	3
0.6691621928	0.5766965964	0.8295967678	0.8542925042	1	2	3
0.6502487317	0.6400918772	0.7143309831	0.8945440143	1	2	3
0.6143919618	0.641971184	0.7117959281	0.9140508961	1	2	3
0.624932276	0.6410941741	0.7669729858	0.891622933	1	2	3
0.6505935083	0.4984756734	0.7775093084	0.9178631548	1	2	3
0.5841008718	0.6654833995	0.7657450685	0.9071690266	1	2	3



==> figures/chart5as.dat <==
A	B	C	D	ca	cb	cc
0.2119883761	1	0.2221738097	0.3000792158	1	2	3
0.5077574743	0.1220714137	1	0.3766214477	1	2	3
0.4855440083	0.5218626018	0.5194882358	1	1	2	3
0	0.8913760702	0.4233541947	0.3283988514	1	2	3
1	0.0701607851	0.7182920067	0.5145063868	1	2	3
0.443973797	0.8902484861	0	0.38256263	1	2	3
0.5053932916	0.7371058676	0.4109165808	0	1	2	3
0.903068512	0	0.7707359582	0.5124764828	1	2	3
0.8260238867	0.6	0.7091293423	0.7894924628	1	2	3
0.208758631	1	0.4491995618	0.3396499833	1	2	3
0.5402281597	0.2474500204	0.3090080221	1	1	2	3
0.2119483639	0.6261049912	1	0.1499647011	1	2	3
0.477484239	0.5756153951	0.8412199173	0	1	2	3
0	0.8250373997	0.6475951514	0.4817374503	1	2	3
1	0.4330545356	0.2318620348	0.5664548731	1	2	3
0.7057940558	0	0.4390924833	0.8511500019	1	2	3
0.7395301711	0.5930912553	0	0.6207780626	1	2	3
0.2570069859	0.3148899604	0.3720716198	1	1	2	3
1	0.2390318423	0.4637717537	0.2897464168	1	2	3
0.4619981483	0.2048503366	1	0.3254685777	1	2	3
0.2786802458	1	0.1843624498	0.5196030871	1	2	3
0.2885279017	0.8379720246	0	0.6503638368	1	2	3
0.4114552647	0.7500835442	0.6976656627	0	1	2	3
1	0.2593217163	0.1916094475	0.3188121446	1	2	3
0.2889384546	1	0.6369845778	0.2951015929	1	2	3
0.1574928172	0.5680344763	1	0.4114928004	1	2	3
0	0.6603335207	0.7789481252	0.6052342789	1	2	3
0.4825722063	0.138354881	0.2938850343	1	1	2	3
0.5778769091	0	0.4242729266	0.8819793156	1	2	3
0.6842960835	0.6989319843	0.5769493475	0	1	2	3
0.8120747013	0.3685216414	0	0.6125502976	1	2	3



==> figures/chart5b.dat <==
A	B	C	D	ca	cb	cc
0.9906735751	1	0	0	1	2	3
1	0.9667896679	0.0389972145	0.1149068323	1	2	3
0	0	1	1	1	2	3


==> figures/chart5bs.dat <==
A	B	C	D	ca	cb	cc
0.9906735751	1	0	0	1	2	3
1	0.9667896679	0.0389972145	0.1149068323	1	2	3
0	0	1	1	1	2	3
1	1	1	1	1	2	3
0	1	1	1	1	2	3
1	0	0	0	1	2	3
0	0.4516129032	1	1	1	2	3
0.8705035971	1	0.7397660819	0.9581749049	1	2	3
1	0	0	0	1	2	3
1	1	1	1	1	2	3



==> figures/chart5c.dat <==
A	B	C	D	ca	cb	cc
0.0846681306	0.9442182633	0.061894583	0.9618334628	1	2	3
0.085705433	0.9447647412	0.0612857839	0.9613390776	1	2	3
0.9652436314	0.0172003935	0.946155095	0.0199590367	1	2	3
0.9677493231	0.0145772993	0.9291628335	0.0161875839	1	2	3
0.7058371839	0.6006612383	0.7073975864	0.6057913694	1	2	3
0.7161563228	0.5875047817	0.7214270253	0.5934599901	1	2	3
0.7191469871	0.5842532379	0.723131663	0.5910445653	1	2	3
0.7430184155	0.5454259796	0.7467801288	0.5501800975	1	2	3
0.6397461977	0.6634242308	0.6410114184	0.6681545307	1	2	3
0.631919279	0.6723864692	0.6355728124	0.6778444805	1	2	3
0.629171101	0.6731652003	0.6407678987	0.6751465499	1	2	3
0.6449192386	0.6625362042	0.6458141674	0.6662052405	1	2	3
0.7536339265	0.5212443303	0.757210888	0.5309273254	1	2	3
0.690547076	0.6133805126	0.6928540505	0.6174729854	1	2	3
0.6611119344	0.6419339855	0.6663239353	0.6442827883	1	2	3
0.6584041708	0.6460872179	0.6640375561	0.6502577866	1	2	3
0.6641025986	0.6386824417	0.668028573	0.6418673635	1	2	3
0.6455389258	0.6591890267	0.6502381081	0.6615297691	1	2	3
0.6925677951	0.6123831903	0.6976973862	0.617840243	1	2	3
0.6440974795	0.659120717	0.6521997944	0.6599053605	1	2	3
0.6752434967	0.6274933056	0.6834785432	0.6288720955	1	2	3
0.6968786626	0.6064812285	0.7007278532	0.6090825623	1	2	3
0.6998423839	0.6061260178	0.7038530223	0.6112154813	1	2	3
0.6816693834	0.6228209192	0.6866578278	0.6251712692	1	2	3
0.6664196899	0.634583857	0.6750635857	0.6353132283	1	2	3
0.6896040738	0.6157713536	0.6901482764	0.618278127	1	2	3
0.7509261629	0.5217224985	0.7585231885	0.528144643	1	2	3
0.7008796864	0.6045958796	0.7048947454	0.6090543117	1	2	3
0.6539316458	0.6473441172	0.6640781428	0.64775761	1	2	3
0.6482736323	0.654571288	0.6569484279	0.6576311886	1	2	3
0.6787730194	0.6241461282	0.6852237675	0.6259764108	1	2	3
0.6740041223	0.6296245696	0.6812327507	0.6312451444	1	2	3
0.6542953752	0.650062845	0.6598977217	0.6550886362	1	2	3
0.7473831688	0.5268730532	0.7551544997	0.5311957059	1	2	3
0.6846331048	0.6191185311	0.6890794956	0.6213574405	1	2	3
0.0777168568	0.962689218	0.0541560691	1	1	2	3
1	0	1	0	1	2	3
0	1	0	0.9985168444	1	2	3
0.4535571392	0.8323132412	0.4211537421	0.8512324317	1	2	3
0.8430305398	0.4310754686	0.8186590183	0.4407514655	1	2	3
0.4567498754	0.8305918356	0.4233183614	0.8513030581	1	2	3
0.4542576552	0.8320263402	0.4203690676	0.8507239212	1	2	3
0.4701539788	0.8304552161	0.4362249039	0.8511194293	1	2	3
0.49940052	0.8033772337	0.4633773473	0.8270499329	1	2	3
0.5083859843	0.8048527242	0.477420315	0.8257786567	1	2	3
0.476270022	0.8265615607	0.4413929325	0.8453845611	1	2	3
0.6127224475	0.7231406088	0.5867606472	0.7457588813	1	2	3
0.6047203998	0.7227717362	0.5676037664	0.7539656755	1	2	3
0.6250892484	0.7132356959	0.5972590508	0.7334840031	1	2	3
0.8141881424	0.4745068037	0.7840521673	0.5005861996	1	2	3
0.5675661112	0.7606836439	0.5341333405	0.7854368246	1	2	3
0.5730355242	0.7529783048	0.5411277667	0.7787696871	1	2	3
0.5511444006	0.771845456	0.5226202717	0.7912423194	1	2	3
0.8147943582	0.4618148533	0.7916283349	0.4748499188	1	2	3
0.5387237138	0.7856440243	0.5107554521	0.8065965111	1	2	3
0.807829613	0.4783458112	0.7883002327	0.4881559432	1	2	3
0.488434751	0.8165883382	0.4496726013	0.8358923653	1	2	3
0.5298056068	0.7965599213	0.4959954543	0.8225157144	1	2	3
0.8109684633	0.4750259577	0.7915742194	0.4834380959	1	2	3
0.8198461559	0.4570604951	0.7973375183	0.467052758	1	2	3
0.5270709003	0.7970517515	0.4993912008	0.8184900064	1	2	3
0.4804057604	0.81877425	0.4515531143	0.8327848012	1	2	3
0.5462677318	0.782255861	0.5117565886	0.8119358712	1	2	3
0.5323517129	0.7944833051	0.4969018886	0.8217529487	1	2	3
0.8216243887	0.4672796328	0.7961334488	0.4735927679	1	2	3
0.5395858873	0.787037543	0.5089696412	0.8130658945	1	2	3
0.8382885856	0.4363353189	0.8144650685	0.4445652942	1	2	3
0.4721342835	0.8301409913	0.4402700363	0.8473903524	1	2	3
0.4960326548	0.8057544128	0.4594539748	0.8277985733	1	2	3
0.8414947933	0.4342860266	0.8165485145	0.4436754008	1	2	3
0.5922592987	0.7332231269	0.5579576817	0.7632742425	1	2	3
0.8058897226	0.4863653752	0.780007035	0.4965887421	1	2	3
0.5995743018	0.7334553801	0.5754369825	0.7562398474	1	2	3
0.8353248643	0.4392862998	0.8119081119	0.4479836147	1	2	3
0.5437620401	0.7766271381	0.5217950106	0.7934741154	1	2	3
0.8113591357	0.4669244221	0.7843362736	0.476121195	1	2	3
0.801659684	0.4912973387	0.7641782564	0.5195847164	1	2	3
0.5181662648	0.7971610471	0.4877834298	0.8197754079	1	2	3
0.5480190217	0.7791682606	0.5182098598	0.8036019493	1	2	3
0.5138015115	0.7973933002	0.4886898642	0.8109471008	1	2	3
0.5419433929	0.7834444505	0.5078061583	0.8111589802	1	2	3
0.690048632	0.6322749877	0.6623599762	0.6561197825	1	2	3
0.5666635233	0.7612301219	0.5356350452	0.7861995904	1	2	3
0.6914361924	0.6309361167	0.6615347151	0.6567554206	1	2	3
0.5560075979	0.771585879	0.5223091076	0.799321986	1	2	3
0.4859829451	0.8161511558	0.4520536826	0.8322480401	1	2	3
0.6996672549	0.6217689491	0.6736024677	0.6392400593	1	2	3
0.6035079684	0.7325127056	0.5725553331	0.7599971749	1	2	3
0.7877032507	0.5178151812	0.7570350127	0.5430468253	1	2	3
0.809176759	0.4802311602	0.7780047622	0.503128752	1	2	3
0.5664883943	0.7579102683	0.540045457	0.7797160816	1	2	3
0.5111880481	0.8023116017	0.4819795443	0.8200296631	1	2	3
0.5418086783	0.7823241707	0.5166946263	0.8019351649	1	2	3
0.7732618448	0.5338679709	0.7398262893	0.5602655555	1	2	3
0.7771685684	0.5407535931	0.753558093	0.556169221	1	2	3
0.7650307823	0.5465599213	0.7245521944	0.5786566848	1	2	3
0.7624307904	0.5547024428	0.7428161697	0.5692633661	1	2	3
0.588702833	0.7369255151	0.5627874885	0.7563245992	1	2	3
0.7527582816	0.5661511558	0.7288408464	0.585309697	1	2	3
0.6946424001	0.6258811957	0.669597922	0.6497492761	1	2	3
0.8061456804	0.4870074867	0.7681286866	0.5172116675	1	2	3
0.6770217295	0.6460872179	0.6472617566	0.6730136309	1	2	3
0.8129218251	0.478154544	0.7766518751	0.5086234904	1	2	3
0.7240775417	0.5976965954	0.6980491369	0.6138851614	1	2	3
0.7299645701	0.5911251981	0.7014178256	0.611540363	1	2	3
0.5737764546	0.7523361932	0.5438741274	0.7755491207	1	2	3
0.8334927456	0.4425651675	0.8080117972	0.4524754573	1	2	3
0.8292492355	0.4462812176	0.8039666649	0.4555123949	1	2	3
0.5919090407	0.7356549538	0.5564289193	0.7671163218	1	2	3
0.7938731797	0.5097956172	0.7633124087	0.5324246063	1	2	3
0.7748514771	0.535179518	0.7358488013	0.5642065118	1	2	3
0.5793805822	0.7436198699	0.5459440446	0.7700967582	1	2	3
0.4843663698	0.8174490409	0.4552870826	0.8331379335	1	2	3
0.6140695936	0.7250669435	0.5815655609	0.7481319302	1	2	3
0.5864935135	0.740942128	0.5592699821	0.7564517268	1	2	3
0.8039633037	0.4888655118	0.7665458088	0.5156155096	1	2	3
0.7963249855	0.4927591672	0.7769495103	0.5000211879	1	2	3
0.5996551306	0.7271298978	0.5607852157	0.7623843492	1	2	3
0.5604801229	0.7663943385	0.5301693815	0.7869199802	1	2	3
0.7791084587	0.5292502323	0.7462525028	0.5545448125	1	2	3
0.6535948593	0.6783977267	0.6318388441	0.6960237305	1	2	3
0.6040872412	0.7247390568	0.5663455815	0.7483720602	1	2	3
0.7264215759	0.5934887152	0.7006060934	0.6086023024	1	2	3
0.6425752044	0.6799825127	0.6113696629	0.7095840102	1	2	3
0.7281189799	0.5921908301	0.7110368526	0.6032346917	1	2	3
0.5845401517	0.7396579048	0.5576329888	0.7609435695	1	2	3
0.6409451577	0.6837668725	0.6173088371	0.7033830073	1	2	3
0.5133838962	0.7996611837	0.4838329996	0.8184052546	1	2	3
0.6957874742	0.6246652823	0.6675685914	0.6530687195	1	2	3
0.8078700273	0.482949888	0.7739190432	0.5096970125	1	2	3
0.7563821045	0.564511722	0.7311407544	0.584871813	1	2	3
0.7027791623	0.6249111973	0.6670680232	0.6485062504	1	2	3
0.7985208336	0.4903273403	0.7807240652	0.4997528074	1	2	3
0.489458582	0.8138286245	0.45232426	0.8350024719	1	2	3
0.8317953416	0.444286573	0.8055495427	0.4548626315	1	2	3
0.627797012	0.7079621837	0.5994236701	0.7323116039	1	2	3
0.6009618623	0.7345893218	0.5716488987	0.7607599407	1	2	3
0.7649364821	0.553035685	0.741111532	0.5745320997	1	2	3
0.7376028883	0.5816438057	0.7088857622	0.6098312028	1	2	3
0.7636297504	0.549838789	0.7220764111	0.5812416131	1	2	3
0.5607226092	0.7657522269	0.5251501705	0.7945335123	1	2	3
0.7328205197	0.5901688617	0.7076140484	0.6112296066	1	2	3
0.710282766	0.6107847423	0.6880242437	0.6232078537	1	2	3
0.8237932939	0.452565714	0.7970128254	0.463662688	1	2	3
0.7171127965	0.6070277064	0.691135884	0.6273889399	1	2	3
0.7408764532	0.5808514126	0.7148519942	0.6000565012	1	2	3
0.5768075332	0.7494808459	0.5444829266	0.776340137	1	2	3
0.7948970107	0.5100005465	0.7658693652	0.5265626104	1	2	3
0.4884078081	0.81344609	0.4532036366	0.8340278268	1	2	3
0.5795557112	0.7479643696	0.5403295633	0.7825835158	1	2	3
0.8247497676	0.4513361386	0.8015044104	0.4603432446	1	2	3
0.7662836281	0.5442647139	0.7287326154	0.572413306	1	2	3
0.7028465196	0.617793322	0.680258672	0.6361748711	1	2	3
0.6988454958	0.6220831739	0.6765923481	0.6378699061	1	2	3
0.7411189395	0.5769577573	0.7232263651	0.5877533724	1	2	3
0.6562891514	0.6789442046	0.6267925754	0.7059538103	1	2	3
0.7109024532	0.6153751571	0.6813950971	0.6372766438	1	2	3
0.7667416578	0.5531723045	0.7445343363	0.5692068649	1	2	3
0.5608977381	0.7660937756	0.5293170626	0.7901264214	1	2	3
0.771456669	0.5378162741	0.7406515504	0.5604915601	1	2	3
0.7330495346	0.5884337942	0.7026083663	0.6181651247	1	2	3
0.5807411998	0.7491666211	0.5411412955	0.7808884808	1	2	3
0.7513437782	0.5698672059	0.7277855945	0.5906208066	1	2	3
0.7991405208	0.5053964698	0.7669652037	0.527028745	1	2	3
0.6579596126	0.6634242308	0.6378321338	0.6788897521	1	2	3
0.7516401503	0.5669981966	0.7333459603	0.57915107	1	2	3
0.5577588878	0.7684982786	0.5287623789	0.7909880641	1	2	3
0.6787595479	0.6424668015	0.6510363115	0.6686489159	1	2	3
0.7208174482	0.6003743374	0.6965068456	0.616145208	1	2	3
0.5150947717	0.7986228756	0.4862952541	0.8147185536	1	2	3
0.6497420215	0.6750368873	0.6133178202	0.7089059962	1	2	3
0.705136668	0.6140226242	0.6789463716	0.6403418321	1	2	3
0.7527313387	0.5685283349	0.7269603334	0.5912564447	1	2	3
0.8296937937	0.4435488278	0.8066047946	0.4532523483	1	2	3
0.6987107812	0.6231624679	0.6710996266	0.6454693128	1	2	3
0.745429807	0.5753456473	0.7236051734	0.5890387739	1	2	3
0.6606000189	0.6656101426	0.6293224742	0.6898792288	1	2	3
0.8132316687	0.4645335811	0.7858109205	0.4741860301	1	2	3
0.4966388706	0.8071069457	0.4605362844	0.8238858676	1	2	3
0.5921111126	0.738018471	0.5522349694	0.771735292	1	2	3
0.7827861675	0.5234165801	0.7525569565	0.5468465287	1	2	3
0.8222979618	0.4550658506	0.7964310839	0.4625326647	1	2	3
0.6673626921	0.6567708618	0.6394014828	0.6805424112	1	2	3
0.5778717786	0.7418574786	0.5538719628	0.7576382513	1	2	3
0.8272689308	0.4486174108	0.8016261702	0.4577865668	1	2	3
0.6643450849	0.6588338161	0.6444071649	0.6748216682	1	2	3
0.8337352319	0.4407617903	0.80917528	0.4498340278	1	2	3
0.6367420619	0.6891086945	0.599437199	0.7214633802	1	2	3
0.8309466395	0.4427837587	0.807930624	0.4500882831	1	2	3
0.4918699735	0.8099076452	0.4603468802	0.8265131718	1	2	3
0.4979590737	0.8053035685	0.4623897397	0.8232078537	1	2	3
0.5793536393	0.7462156402	0.552803182	0.7654919133	1	2	3
0.6869771389	0.6364282201	0.6612776665	0.6583092026	1	2	3
0.6492166346	0.6841220832	0.6248038314	0.7015608447	1	2	3
0.8026296291	0.4859008689	0.7740543319	0.5047390352	1	2	3
0.5471568482	0.7777747418	0.5199956708	0.7971325659	1	2	3
0.6754994544	0.6479862288	0.6490340386	0.6645384561	1	2	3
0.7813581927	0.5219274277	0.7498782402	0.5503637263	1	2	3
0.5659630074	0.7590168862	0.539626062	0.7789815665	1	2	3
0.7889965109	0.5162303951	0.7607283944	0.534741154	1	2	3
0.6631326535	0.6653642276	0.6306888901	0.6866162865	1	2	3
0.8088130296	0.4823760861	0.7735672926	0.5078889752	1	2	3
0.6657326454	0.6599677578	0.6406190811	0.6793417614	1	2	3
0.6698010265	0.6543936827	0.6459088695	0.6671940109	1	2	3
0.7893063545	0.5162030712	0.7582931977	0.5397273819	1	2	3
0.4865083321	0.815044538	0.4524730775	0.8329825553	1	2	3
0.74730234	0.5744302967	0.7188159532	0.5925277209	1	2	3
0.7511551778	0.5679135472	0.7314519184	0.5828518963	1	2	3
0.7501717611	0.5716705831	0.7273932572	0.5880782541	1	2	3
0.7856151743	0.5180201104	0.7556550679	0.5416625468	1	2	3
0.744203904	0.5757964916	0.7190053574	0.5950137722	1	2	3
0.7157791219	0.6017405323	0.6930840413	0.6214139417	1	2	3
0.7394888928	0.5787064867	0.7171383733	0.595974292	1	2	3
0.6229742291	0.7085223236	0.6025353104	0.7276785084	1	2	3
0.8270533874	0.4469233291	0.8029519996	0.4540292394	1	2	3
0.623701688	0.7121017542	0.6010471346	0.7289639099	1	2	3
0.7361479705	0.5851139407	0.7117674117	0.6061868776	1	2	3
0.7235521548	0.5955380075	0.6991314465	0.6160887068	1	2	3
0.7785561288	0.5270506585	0.7543968829	0.5455187513	1	2	3
0.6942651992	0.6385594841	0.6749688836	0.654933258	1	2	3
0.8211663591	0.4551341603	0.7967828346	0.4638321915	1	2	3
0.6293058156	0.7069102137	0.6005195086	0.7292746663	1	2	3
0.7613396021	0.5566287775	0.7368364089	0.5805918497	1	2	3
0.710606081	0.6090633368	0.6894312463	0.6251006427	1	2	3
0.8045695195	0.486406361	0.76976568	0.5161522706	1	2	3
0.7132195444	0.6130799497	0.6786081498	0.634084328	1	2	3
0.7358381269	0.5827230996	0.7129579523	0.6023589237	1	2	3
0.6702186418	0.6540111482	0.6423778343	0.6764037008	1	2	3
0.5404345893	0.7816820591	0.5176416473	0.7985168444	1	2	3
0.7549945441	0.5658505929	0.7319660155	0.5842361749	1	2	3
0.6806186095	0.6408546915	0.6501704638	0.6714033477	1	2	3
0.6607616764	0.6683015465	0.6266572866	0.6943428208	1	2	3
0.7133407875	0.6089677032	0.6856431625	0.6315276503	1	2	3
0.7185542428	0.6027241926	0.7022295579	0.6148739318	1	2	3
0.4955476822	0.8082682114	0.4597921965	0.8263719189	1	2	3
0.7861809756	0.5194272911	0.7521240327	0.5489088212	1	2	3
0.7427894007	0.5786381769	0.7171789599	0.6010876474	1	2	3
0.8243995096	0.45148642	0.7976216245	0.4591708454	1	2	3
0.7422101278	0.5712743866	0.700024352	0.6056501165	1	2	3
0.6702186418	0.6520984753	0.6503733968	0.6681262801	1	2	3
0.7592649971	0.5589649708	0.7375399102	0.5774277844	1	2	3
0.7833384974	0.5207388382	0.7576167542	0.5366480684	1	2	3
0.7787582008	0.5258757309	0.7482818334	0.5521011371	1	2	3
0.8304077811	0.4458167113	0.8050219168	0.4548767568	1	2	3
0.5821961175	0.7433193071	0.5502191677	0.7675965817	1	2	3
0.6686963667	0.6582463523	0.6350722442	0.6880570662	1	2	3
0.755519931	0.5619705995	0.7345094432	0.5789674412	1	2	3
0.7199418033	0.599158424	0.6951539585	0.6171339784	1	2	3
0.7180019129	0.6029701077	0.6922587802	0.6242107493	1	2	3
0.7710390538	0.5359992349	0.7365658315	0.5645172682	1	2	3
0.6817771551	0.6418929996	0.6517668705	0.6658097323	1	2	3
0.7424391427	0.5784878955	0.7133232318	0.6045624691	1	2	3
0.6341959559	0.6910213673	0.6051599113	0.7081149799	1	2	3
0.7074672307	0.6135171321	0.6839791114	0.6225722156	1	2	3
0.7288599103	0.589021258	0.7140402619	0.6003672576	1	2	3
0.7795934313	0.5240723537	0.7538827859	0.5396708807	1	2	3
0.7573385782	0.5632411607	0.7319389577	0.587781623	1	2	3
0.7849820156	0.5041532324	0.7678310515	0.5119853097	1	2	3
0.7367407148	0.585291546	0.7099680719	0.6033618193	1	2	3
0.7488111436	0.5610142631	0.713093241	0.5930927325	1	2	3
0.8053778071	0.4852177715	0.7705909411	0.5130588318	1	2	3
0.5651547197	0.7605470244	0.5308999405	0.7890387739	1	2	3
0.7686950196	0.5372971201	0.7364711294	0.5643336394	1	2	3
0.7075076451	0.6125471337	0.6831673792	0.6311462674	1	2	3
0.7256537026	0.5945270233	0.6997808323	0.619055018	1	2	3
0.7763602807	0.5419695065	0.7519752151	0.5591355322	1	2	3
0.785197559	0.5194819389	0.7587396504	0.5377780917	1	2	3
0.717624712	0.6026558828	0.6907570756	0.6263719189	1	2	3
0.7948835392	0.5001502814	0.7556550679	0.5281728936	1	2	3
0.5154180868	0.8010137166	0.4831294983	0.8213715658	1	2	3
0.7953954547	0.4939750806	0.7779912333	0.4999646868	1	2	3
0.5779391359	0.7476638068	0.5476351534	0.7718200438	1	2	3
0.6711751155	0.6542024154	0.6411872937	0.6764037008	1	2	3
0.6865595236	0.6366604732	0.6552167325	0.665258846	1	2	3
0.6740041223	0.6500081972	0.6494669625	0.6677166467	1	2	3
0.7946545244	0.4971446527	0.774987824	0.5028321209	1	2	3
0.7347604101	0.5867123887	0.706815845	0.6119217459	1	2	3
0.7064568711	0.6142958632	0.678269928	0.6426866304	1	2	3
0.7837022268	0.5206295426	0.7499729423	0.550547355	1	2	3
0.7625924479	0.5543335701	0.7410168299	0.5743484709	1	2	3
0.6820869987	0.6391469479	0.6603847611	0.6554841444	1	2	3
0.5641713031	0.7653696923	0.5275177228	0.7946888905	1	2	3
0.7614339023	0.5597163779	0.7338735862	0.5837982908	1	2	3
0.6951812585	0.6269195038	0.6704096542	0.6434493961	1	2	3
0.6898465601	0.6379037106	0.6540261919	0.6609506321	1	2	3
0.7444733332	0.5768211378	0.7161913523	0.5978388304	1	2	3
0.7552639733	0.5635690475	0.7354835218	0.5768910234	1	2	3
0.709757379	0.6123285425	0.6809080578	0.642375874	1	2	3
0.784173728	0.5209847533	0.7546268737	0.5450243661	1	2	3
0.7789333297	0.5277474179	0.7463472049	0.5570449891	1	2	3
0.7017149169	0.6195420515	0.6680962173	0.6488170069	1	2	3
0.7175573547	0.6050330619	0.6848314303	0.6278691998	1	2	3
0.7794587167	0.5284715012	0.7484035933	0.5518892577	1	2	3
0.7014050734	0.6190912072	0.6755370962	0.6437601526	1	2	3
0.6834072018	0.6405404667	0.6555955409	0.6633519316	1	2	3
0.5883256321	0.7405322695	0.550922669	0.7736563317	1	2	3
0.801484555	0.5040985846	0.7670599058	0.5272123738	1	2	3
0.563524673	0.7636346248	0.5350803615	0.7870612331	1	2	3
0.7400008083	0.5820126783	0.7162048812	0.5987993502	1	2	3
0.7921757756	0.5140171594	0.765788192	0.5305459425	1	2	3
0.6779916746	0.6454314443	0.6527680069	0.6628434211	1	2	3
0.6348291145	0.6924695339	0.597759619	0.7245003178	1	2	3
0.684727405	0.6377534291	0.6570701878	0.6592132213	1	2	3
0.659347173	0.6675364774	0.6250879377	0.6972243803	1	2	3
0.4938906926	0.8089376469	0.4608339196	0.825015891	1	2	3
0.8266223007	0.4489452976	0.8029790573	0.4584080797	1	2	3
0.670488071	0.6587791683	0.6277125386	0.6918143937	1	2	3
0.6355700449	0.6902836221	0.5963796742	0.724895826	1	2	3
0.7900338134	0.4993988743	0.7735402349	0.5041881489	1	2	3
0.7005698428	0.6234630308	0.6679879864	0.6439720319	1	2	3
0.637765893	0.6867588393	0.6158747768	0.7003884455	1	2	3
0.6445959235	0.6775370239	0.6099761892	0.7098382654	1	2	3
0.7670245585	0.5386906388	0.7377428432	0.5623984745	1	2	3
0.821718689	0.4546696541	0.7988121652	0.4651175931	1	2	3
0.6830434724	0.6400349746	0.6585989502	0.6548061304	1	2	3
0.7251148442	0.5939532215	0.7071811245	0.6077971608	1	2	3
0.8023197855	0.5015574622	0.7728637913	0.5184829437	1	2	3
0.7993560642	0.505068583	0.767776936	0.5275231302	1	2	3
0.7036143929	0.6156210722	0.6786622653	0.6421639946	1	2	3
0.6692756396	0.6576862124	0.6329752692	0.6885514514	1	2	3
0.7917581603	0.5138122302	0.7613777802	0.5313087082	1	2	3
0.5903328798	0.7359828406	0.5610152065	0.7560420934	1	2	3
0.7136910455	0.6079020712	0.6852102386	0.6323610424	1	2	3
0.704436152	0.6162768457	0.6745765463	0.6459354474	1	2	3
0.7674825881	0.5361905022	0.7423426592	0.559855922	1	2	3
0.767711603	0.5369828952	0.7408950701	0.5624267251	1	2	3
0.8256927699	0.4499836057	0.7992315601	0.4582244509	1	2	3
0.6969460199	0.6240231707	0.6736295254	0.6427996327	1	2	3
0.7341811373	0.5896223837	0.704407706	0.6068648916	1	2	3
0.7228785817	0.5999098311	0.6935846096	0.6196482802	1	2	3
0.6621357654	0.6643395814	0.6214486715	0.6969277491	1	2	3
0.6950061295	0.6277392207	0.668650901	0.6484779999	1	2	3
0.6777896027	0.6483141155	0.646910006	0.6719259835	1	2	3
0.8043539761	0.4862834035	0.7721738189	0.5127339501	1	2	3
0.646333742	0.6783294169	0.6120596353	0.7087929939	1	2	3
0.7157656505	0.61139953	0.6821527139	0.6327989265	1	2	3
0.7483665854	0.5729274824	0.7198712052	0.59685006	1	2	3
0.7805094906	0.5250150281	0.7471859949	0.5538102973	1	2	3
0.4962616697	0.8046068091	0.46214622	0.827685571	1	2	3
0.5858738263	0.7370894584	0.5547242816	0.7596581679	1	2	3
0.6676725357	0.653778895	0.6485605282	0.6697789392	1	2	3
0.7207635624	0.6018908137	0.6888089182	0.6299879935	1	2	3
0.7144993332	0.6052243292	0.6822338871	0.6346775902	1	2	3
0.6893615875	0.6285452757	0.6592618648	0.6616427714	1	2	3
0.7048807102	0.6169052954	0.6825450511	0.6307790098	1	2	3
0.7245759858	0.5982703973	0.6922587802	0.6286178402	1	2	3
0.664143013	0.6623722608	0.6355457546	0.6839889823	1	2	3
0.6629036386	0.6617028253	0.637493912	0.6795818914	1	2	3
0.7944524525	0.4951500082	0.7754748634	0.5019563528	1	2	3
0.7865177621	0.5196868681	0.7547215758	0.5452079949	1	2	3
0.8256254126	0.4500109296	0.8005844472	0.4574899357	1	2	3
0.6697067263	0.6554729767	0.6394961849	0.68072604	1	2	3
0.6886610715	0.6342423083	0.6583554305	0.65963698	1	2	3
0.7765892956	0.529045303	0.7462525028	0.5568613603	1	2	3
0.5641174173	0.7633067381	0.5347286109	0.7869623561	1	2	3
0.7904110143	0.5143177223	0.7596731425	0.5417896744	1	2	3
0.7469790249	0.5739931144	0.7239975107	0.59418038	1	2	3
0.6680227937	0.6571670583	0.6363169003	0.6817995621	1	2	3
0.6657326454	0.6574949451	0.6435819038	0.6754573063	1	2	3
0.6748662958	0.6487376359	0.6470994101	0.6702591991	1	2	3
0.7218547507	0.5961664572	0.6952486606	0.6207783036	1	2	3
0.7062278563	0.6120962894	0.6849261324	0.6290133484	1	2	3
0.696366747	0.624460353	0.6710049245	0.645285684	1	2	3
0.788969568	0.5162713809	0.7617565886	0.5296842997	1	2	3
0.7450930204	0.5655090442	0.7080469722	0.5985168444	1	2	3
0.7927550484	0.5130198371	0.7597678446	0.5419733032	1	2	3
0.7390443346	0.582627466	0.7122138644	0.5984320927	1	2	3
0.6760248414	0.645513416	0.6523215542	0.6624620383	1	2	3
0.583731864	0.7423902946	0.5538178473	0.7684017233	1	2	3
0.6853875066	0.6393382152	0.6555955409	0.6619535278	1	2	3
0.6454042112	0.6808568774	0.6119649332	0.7077053464	1	2	3
0.7906265576	0.4975818351	0.7753260458	0.5029874991	1	2	3
0.684552276	0.6360866714	0.6542967693	0.6654283495	1	2	3
0.6799180935	0.6442565167	0.6512798312	0.6654566	1	2	3
0.715226792	0.6075878463	0.688619514	0.625015891	1	2	3
0.7373469305	0.5825864801	0.7098327832	0.6023165478	1	2	3
0.7485147715	0.5603448276	0.71466259	0.5916378275	1	2	3
0.722447495	0.6000327887	0.6949239677	0.6236033618	1	2	3
0.6911398203	0.6330947046	0.656529033	0.6566424182	1	2	3
0.6595761878	0.6667577463	0.6333405487	0.6846246204	1	2	3
0.7243739139	0.5989808186	0.693855187	0.6181368741	1	2	3
0.8007436246	0.4890021313	0.7752854592	0.5066742002	1	2	3
0.6711212297	0.653505656	0.6398208778	0.679468889	1	2	3
0.7031294203	0.6193507842	0.6741165647	0.6477293594	1	2	3
0.583933936	0.7405732554	0.5506250338	0.7698707536	1	2	3
0.6844579758	0.6399803268	0.6519292169	0.6703863267	1	2	3
0.5769826622	0.7524318269	0.5421830186	0.7822021329	1	2	3
0.7816815077	0.5227881305	0.7515287624	0.547637545	1	2	3
0.7021998895	0.6195283895	0.6739271606	0.6465852108	1	2	3
0.6629171101	0.6636291601	0.6333946642	0.684412741	1	2	3
0.7655696407	0.5461227389	0.7270550354	0.575563246	1	2	3
0.6797294931	0.6442838406	0.6470182369	0.6762906985	1	2	3
0.6612870634	0.663369583	0.6311624006	0.6847093721	1	2	3
0.6908703911	0.6334635772	0.6569890146	0.6551592627	1	2	3
0.6678476647	0.6592573365	0.6370339304	0.6814464298	1	2	3
0.7915022026	0.4996447893	0.7736619947	0.5039338936	1	2	3
0.6396788404	0.6841903929	0.6085691866	0.7103891518	1	2	3
0.5761204887	0.7510383081	0.5439688295	0.7757327495	1	2	3
0.5783971656	0.7504645063	0.5410465934	0.780704852	1	2	3
0.6280664412	0.7047652877	0.5906975486	0.7367045695	1	2	3
0.5857929975	0.7301355265	0.5577547486	0.7641358853	1	2	3
0.6165348709	0.7099021804	0.5838384112	0.7490359489	1	2	3
0.6123452466	0.714820482	0.5792250663	0.7535419168	1	2	3
0.6291037437	0.7000109296	0.5913334055	0.7394166255	1	2	3
0.6337109833	0.6944368545	0.6013582986	0.7248110742	1	2	3
0.5986447711	0.7232635663	0.5566183235	0.7633307437	1	2	3
0.6247389904	0.7049975408	0.5897775854	0.7380464722	1	2	3
0.6097587261	0.7150663971	0.5804426646	0.7521858888	1	2	3
0.6294674732	0.6970599486	0.6007494994	0.7239494315	1	2	3
0.6250892484	0.7030438822	0.5894393636	0.7410975351	1	2	3
0.6179897886	0.712156402	0.5823096488	0.7474539162	1	2	3
0.6345596853	0.6927974206	0.6044699388	0.720192104	1	2	3
0.6168851289	0.7115689382	0.5831619676	0.7497280881	1	2	3
0.6136654497	0.7156401989	0.5800367985	0.7494879582	1	2	3
0.6311648772	0.6971965681	0.5956355863	0.7328766156	1	2	3
0.6143659657	0.7112137275	0.5841901618	0.7474397909	1	2	3
0.6054343873	0.7170063938	0.56169165	0.7557878381	1	2	3
0.5985369994	0.725203563	0.553533741	0.7638957553	1	2	3
0.6318115073	0.6973468496	0.5933221495	0.7380747228	1	2	3
0.588379518	0.7298896115	0.5565371503	0.7654919133	1	2	3
0.6239711172	0.7062681021	0.5872747443	0.7407444029	1	2	3
0.615632283	0.7111317558	0.5840007576	0.7457730066	1	2	3
0.6167099999	0.7093830264	0.5876535527	0.7447418603	1	2	3
0.6341690129	0.6951882617	0.5969614157	0.7327071121	1	2	3
0.6407700287	0.6886441882	0.6061339899	0.7224521506	1	2	3
0.5933774299	0.7280998962	0.5538043184	0.7645313935	1	2	3
0.6448653528	0.6860074321	0.6078792142	0.7215763825	1	2	3
0.6216674974	0.7063364118	0.5855565777	0.7463380182	1	2	3
0.6043970848	0.7174709	0.5629768927	0.7555194576	1	2	3
0.6263016799	0.6898874255	0.6099356026	0.7110954163	1	2	3
0.6038716978	0.7090824635	0.5908057795	0.7340066389	1	2	3
0.6198757931	0.69510629	0.6061339899	0.7173529204	1	2	3
0.6211151675	0.6917181267	0.6093944478	0.7161663959	1	2	3
0.6250218911	0.6876605279	0.612194924	0.7115756762	1	2	3
0.6282819846	0.6853789825	0.6143460144	0.709428632	1	2	3
0.6227856286	0.6923465763	0.6088668218	0.7128469525	1	2	3
0.6269078956	0.6883436253	0.6101385356	0.7113072957	1	2	3
0.6221389985	0.6935215039	0.6064586828	0.7144289851	1	2	3
0.6259783648	0.6909667195	0.6105038151	0.7122113144	1	2	3
0.6229338147	0.6918000984	0.6111802587	0.7101913977	1	2	3
0.6249949482	0.6887671457	0.6139807349	0.706617699	1	2	3
0.6195524781	0.6929477021	0.6066075004	0.7168444099	1	2	3
0.626449866	0.6843543363	0.6150765734	0.7079878522	1	2	3
0.6141504223	0.6993005082	0.6033470426	0.7173246698	1	2	3
0.6195928925	0.695365867	0.6086503599	0.7122819408	1	2	3
0.6187576619	0.6950516422	0.6045781698	0.7175930504	1	2	3
0.6219908125	0.6940679819	0.604145246	0.7170845399	1	2	3
0.6172084439	0.6949969944	0.6042670058	0.7195705911	1	2	3
0.6165348709	0.6986720586	0.6036040911	0.7194434635	1	2	3
0.619929679	0.6938493907	0.6074598193	0.7163358994	1	2	3
0.6249141194	0.6877015137	0.6135207533	0.7100077689	1	2	3
0.6217887406	0.6952838953	0.604348179	0.7174235469	1	2	3
0.6156861689	0.6970326247	0.6053087288	0.7175506745	1	2	3
0.6219099837	0.6952429094	0.6063910385	0.7144289851	1	2	3
0.6180840889	0.6970599486	0.6046864008	0.7171127905	1	2	3
0.6217617976	0.6957893874	0.6040776016	0.7170845399	1	2	3
0.621276825	0.6945188262	0.6071080686	0.7148951197	1	2	3
0.6232301868	0.6896141866	0.6107473348	0.7113355463	1	2	3
0.6188923765	0.6948876988	0.6060934033	0.717480048	1	2	3
0.6219369266	0.6947374173	0.6066616159	0.7147679921	1	2	3
0.6256685212	0.6891633423	0.6106526327	0.711561551	1	2	3
0.5890396196	0.7255041259	0.5566453812	0.7649834028	1	2	3
0.6278104835	0.7029482485	0.5956355863	0.736874073	1	2	3
0.6027400951	0.7092600689	0.5730423724	0.7543611837	1	2	3
0.6384933518	0.6909393956	0.6095973808	0.7208559927	1	2	3
0.676833129	0.6429449697	0.6381027112	0.6773500953	1	2	3
0.6665274616	0.6616481775	0.6399967531	0.6833392189	1	2	3
0.6541337177	0.6777966009	0.618255858	0.7065470725	1	2	3
0.6525844997	0.673779988	0.6216380757	0.7080161028	1	2	3
0.6581886274	0.6702415433	0.6259131988	0.705162794	1	2	3
0.6522207703	0.6786026559	0.6173494237	0.7082703581	1	2	3
0.665341973	0.6629460626	0.6343146274	0.6948089554	1	2	3
0.6596435451	0.6605415596	0.6181882136	0.6997951833	1	2	3
0.6440435936	0.6852150391	0.6153336219	0.7079596017	1	2	3
0.6546591047	0.671635062	0.6331105579	0.6918002684	1	2	3
0.6405005995	0.6880977103	0.6140348504	0.7094851331	1	2	3
0.6526249141	0.6757199847	0.6277260674	0.6986227841	1	2	3
0.6635502688	0.6642985956	0.6307430056	0.6962497352	1	2	3
0.6656114022	0.6536832614	0.6247091293	0.6919132707	1	2	3
0.6592124584	0.6698043609	0.6292818875	0.696292111	1	2	3
0.6450404817	0.6834663096	0.6195411007	0.7033547567	1	2	3
0.6400425698	0.6860894038	0.6169570864	0.7072392118	1	2	3
0.6579057267	0.671648724	0.6243438498	0.6994985522	1	2	3
0.6459161267	0.6819088475	0.6210428053	0.7023236104	1	2	3
0.6438280503	0.6820591289	0.619716976	0.705162794	1	2	3
0.6444612089	0.6816492705	0.6197575626	0.7046825341	1	2	3
0.659023858	0.6685611236	0.6280237026	0.6995691786	1	2	3
0.645282968	0.6823187059	0.6210022187	0.7028038703	1	2	3
0.6458891838	0.6814033554	0.6226933276	0.7038350166	1	2	3
0.6575824117	0.6711568938	0.6242220899	0.7041316477	1	2	3
0.6538373456	0.675378436	0.6204610639	0.7075217176	1	2	3
0.6586062427	0.6707197115	0.6275907787	0.6952609648	1	2	3
0.6409182148	0.6845319416	0.6184587911	0.7062080655	1	2	3
0.6573399254	0.6714301328	0.6267519887	0.7005438237	1	2	3
0.6468456575	0.6746270288	0.604145246	0.7102761494	1	2	3
0.6593741159	0.6673452101	0.6321364792	0.693721308	1	2	3
0.6475461734	0.6798322313	0.6214351426	0.7025213645	1	2	3
0.6402850561	0.6849418001	0.6184182044	0.7066883254	1	2	3
0.6508870957	0.6764987158	0.619405812	0.7080019775	1	2	3



==> figures/chart5cs.dat <==
A	B	C	D	ca	cb	cc
0.0777168568	0.962689218	0.0541560691	1	1	2	3
1	0	1	0	1	2	3
0	1	0	0.9985168444	1	2	3
1	0.0135925604	0.9962087251	0.0167411459	1	2	3
0.9989788715	0	1	0	1	2	3
0.0036684988	0.9876784996	0	1	1	2	3
0	1	0.0047390937	0.9915027013	1	2	3
1	0	1	0	1	2	3
0.965876869	0.0324628244	0.9715683405	0.0387325929	1	2	3
0	1	0	1	1	2	3
0	0.9959808224	0.0109527514	1	1	2	3
1	0	1	0	1	2	3
0.0009151654	1	0.0052944571	0.9868076809	1	2	3
0.958667118	0.0691131571	0.9981682684	0.0548918946	1	2	3
0.0073338599	0.9696832363	0	0.991830388	1	2	3
1	0	1	0	1	2	3
0	1	0	0.9968058555	1	2	3
0.0116259967	0.9992511981	0.0112756881	0.9990042545	1	2	3
0.0009856823	0.9994009585	0.0003397808	0.9971162177	1	2	3
0.9456105544	0.0420327476	0.9740004782	0.0270791036	1	2	3
0.0691367697	0.9736047324	0.0557743856	1	1	2	3
0.0547879582	0.9613364288	0.0461357174	0.9983859134	1	2	3




==> figures/chart5d.dat <==
A	B	C	D	ca	cb	cc	cd
0.6879333504	0.6285925913	0.6965768119	0.6089066736	1	2	3	4
0.7040832965	0.6093172677	0.7119593943	0.592960716	1	2	3	4
0.9979424348	0.0012919118	1	0	1	2	3	4
1	0.0086644216	0.9987174704	0.0104470548	1	2	3	4
0.9999068272	0.007975402	0.998997295	0.01009423	1	2	3	4
0.9991769739	0.0006459559	0.9991605261	0.0008949701	1	2	3	4
0.9983850054	0	0.9998678606	3.44219267673917E-005	1	2	3	4
0.9989595708	0.0082165589	0.9992227093	0.0088808571	1	2	3	4
0.0083001405	1	0.0086356994	0.9964889635	1	2	3	4
0.0010326648	0.9973558872	0.0003109163	1	1	2	3	4
0.967956333	0.0614002601	0.949398377	0.0744116002	1	2	3	4
0.0010870156	0.9974678529	0.0013602587	0.9991996902	1	2	3	4
0.0010481936	0.9980190686	0.0014613065	0.9988554709	1	2	3	4
0.0092551614	0.9987597647	0.0088688866	0.9980809776	1	2	3	4
0.0089989363	0.9987769902	0.0082781457	0.997659309	1	2	3	4
0.0082768473	0.9998535833	0.0089854802	0.9968073663	1	2	3	4
0.0086107164	0.999491848	0.0093818985	0.9970311088	1	2	3	4
0.0080050934	0.9994832353	0.0083403289	0.9972806678	1	2	3	4
0	0.9984152549	0.0015701272	0.9982272708	1	2	3	4
0.0083389625	0.9991215	0.0087367472	0.9975044103	1	2	3	4
0.0003338691	0.999087049	0.0021919597	0.9976507035	1	2	3	4
0.001017136	0.9982602255	0.0018654976	0.9986575449	1	2	3	4
0.0004192774	0.9980362941	0.0010726611	0.9986747558	1	2	3	4
0.0012190103	0.9982688382	0	0.9984510133	1	2	3	4
0.0006289162	0.9983980294	0.0019587725	0.9984079859	1	2	3	4
0.9987654609	0.0093103775	0.9995569443	0.0095520847	1	2	3	4
0.9985480577	0.0090692206	0.9995880359	0.0086915365	1	2	3	4
0.9980433719	0.0004823137	0.9999222709	0.0001721096	1	2	3	4
0.716195756	0.5904553558	0.689643379	0.6156275548	1	2	3	4
0.7273066083	0.5792673999	0.7006187234	0.6023923239	1	2	3	4
0.1039186912	0.9456535782	0.0923887697	0.9680048191	1	2	3	4
0.0407553206	0.9767283626	0.0465286198	0.9524805301	1	2	3	4
0.9638489669	0.0532698287	0.9802101794	0.050075298	1	2	3	4
0.6325654345	0.7007329446	0.6294344433	0.6862269266	1	2	3	4
0.7023440715	0.6208583462	0.7030827348	0.6078998322	1	2	3	4
0.6856506177	0.6417442531	0.6854537823	0.6246030722	1	2	3	4
0.6969711087	0.627826057	0.6977427479	0.6126414526	1	2	3	4
0.7082294845	0.6151222579	0.7088735504	0.6012391894	1	2	3	4
0.6812404401	0.6460161747	0.68106209	0.6304720107	1	2	3	4
0.6756656029	0.6520709346	0.6761185213	0.6351533927	1	2	3	4
0.6811860893	0.6458697581	0.6817849703	0.629620068	1	2	3	4
0.6758053621	0.6502450326	0.6765538041	0.6337248828	1	2	3	4
0.7980713238	0.5066361201	0.7804542487	0.5081450884	1	2	3	4
0.7636828088	0.5603193606	0.7466187856	0.5651736156	1	2	3	4
0.7649251124	0.5501735468	0.7462068215	0.5584699454	1	2	3	4
0.7738619335	0.5426890713	0.7553011224	0.5467492793	1	2	3	4
0.7164830387	0.6151567089	0.7014348786	0.6132094144	1	2	3	4
0.7412126435	0.5871136107	0.7247613718	0.5871175939	1	2	3	4
0.7295116971	0.5974833559	0.7140580792	0.5979432899	1	2	3	4
0.7515936425	0.5727820028	0.7350138358	0.5770061529	1	2	3	4
0.7583564324	0.5615337577	0.7400351335	0.5626608149	1	2	3	4
0.7568501394	0.567571292	0.7396698069	0.5709392883	1	2	3	4
0.7472533445	0.5797497136	0.7303423188	0.5810765458	1	2	3	4
0.7815021003	0.5257736398	0.7615971769	0.533703369	1	2	3	4
0.7526728937	0.5745303901	0.7352392501	0.5751473689	1	2	3	4
0.7582166733	0.5659607087	0.7411000218	0.5704229594	1	2	3	4
0.7240610903	0.6051745373	0.7066971365	0.6045436943	1	2	3	4
0.7348070159	0.5937798755	0.7177035724	0.5929521105	1	2	3	4
0.7350477122	0.591936748	0.7179833971	0.5934856504	1	2	3	4
0.7457703447	0.5799908705	0.7284612754	0.5822985242	1	2	3	4
0.6557732175	0.6710620376	0.6558312346	0.6646874059	1	2	3	4
0.4472758613	0.8415168767	0.4430867767	0.8357901984	1	2	3	4
0.8685642853	0.3718208205	0.8616811243	0.373933996	1	2	3	4
0.7051314901	0.6211770178	0.701318285	0.6200765888	1	2	3	4
0.6684214204	0.6698820915	0.6595700028	0.654971817	1	2	3	4
0.6188535091	0.7068135427	0.6115023474	0.7154253259	1	2	3	4
0.6620313216	0.6673154935	0.6512063551	0.682733101	1	2	3	4
0.667924499	0.660606165	0.6583341106	0.6745578934	1	2	3	4
0.6466888728	0.6800623563	0.6291546187	0.6987995353	1	2	3	4
0.6729014776	0.6535695522	0.6634486833	0.6702465471	1	2	3	4
0.6955812816	0.630935258	0.6847853123	0.6463663354	1	2	3	4
0.6327051936	0.7034287338	0.6252526195	0.7012607031	1	2	3	4
0.6684990644	0.6697787386	0.6595078195	0.656167979	1	2	3	4
0.6701839386	0.6537159689	0.6519758729	0.6762703842	1	2	3	4
0.6590963795	0.6810097582	0.642461835	0.6811152704	1	2	3	4
0.6670238289	0.6732927386	0.652714299	0.6637924358	1	2	3	4
0.6579627775	0.6624837434	0.6450735317	0.6857966525	1	2	3	4
0.6660377505	0.6737061504	0.6522634704	0.6634482165	1	2	3	4
0.6918621354	0.6433634492	0.6843733483	0.6303773504	1	2	3	4
0.6448797683	0.6941700328	0.632792339	0.6904005852	1	2	3	4
0.665168138	0.6608128709	0.6454699499	0.6819500022	1	2	3	4
0.6756966605	0.6456372139	0.6834017349	0.6209715589	1	2	3	4
0.6531721444	0.6716821553	0.6616997792	0.6432081236	1	2	3	4
0.6720551583	0.6566959787	0.6603783851	0.6731379889	1	2	3	4
0.6363234027	0.6991051358	0.6294499891	0.6967858526	1	2	3	4
0.6668763054	0.6723367239	0.6524111557	0.6663396584	1	2	3	4
0.6655020071	0.6728621013	0.6553570873	0.6617615421	1	2	3	4
0.6725598441	0.6576606062	0.6661458819	0.6597392539	1	2	3	4
0.6581025366	0.6771943121	0.6536392749	0.667208812	1	2	3	4
0.6754404354	0.6482641012	0.6571526288	0.6701949142	1	2	3	4
0.6658591694	0.6622425866	0.6549528962	0.678714341	1	2	3	4
0.6816208955	0.6425366257	0.6628113049	0.6631384192	1	2	3	4
0.6783909063	0.6607009052	0.6649099897	0.6505313885	1	2	3	4
0.6620080284	0.6670312729	0.6516571837	0.6821135063	1	2	3	4
0.6598262328	0.6645335768	0.6418089109	0.6862871649	1	2	3	4
0.6493675899	0.6869008759	0.641630134	0.6830428983	1	2	3	4
0.6341726647	0.7024382681	0.6239156795	0.7033260187	1	2	3	4
0.6621089655	0.6790374396	0.6474831328	0.6699367497	1	2	3	4
0.6597097668	0.6651881454	0.6407828872	0.6873284282	1	2	3	4
0.613201028	0.7171229986	0.601117744	0.7212942644	1	2	3	4
0.6615344002	0.6753942484	0.6573780431	0.6591454757	1	2	3	4
0.6399183185	0.6880205328	0.6443972888	0.6644722688	1	2	3	4
0.6658203474	0.6691586209	0.6605804807	0.6544382772	1	2	3	4
0.6711001374	0.6673930082	0.6547896651	0.6683447356	1	2	3	4
0.6566971807	0.6792183073	0.6539035538	0.6654446883	1	2	3	4
0.679734147	0.6597104395	0.6646223922	0.6524331999	1	2	3	4
0.6661076301	0.6678667092	0.6593679072	0.6638612796	1	2	3	4
0.6487153805	0.6766947729	0.6569816248	0.6494815197	1	2	3	4
0.6605871437	0.6687710474	0.6498150048	0.6840669506	1	2	3	4
0.6566350656	0.6736975376	0.6448636632	0.6886192505	1	2	3	4
0.6712010746	0.6684437631	0.6586061624	0.6557979433	1	2	3	4
0.6541970449	0.6742745915	0.6463560613	0.6863732197	1	2	3	4
0.6536457727	0.6716046405	0.6352019401	0.6926552214	1	2	3	4
0.6707041532	0.6687624347	0.6542377888	0.6658835678	1	2	3	4
0.6718455196	0.6569285228	0.663806237	0.6672604449	1	2	3	4
0.6477215377	0.6780641994	0.6293878059	0.696613743	1	2	3	4
0.6646712166	0.6714668366	0.6497605945	0.6757024224	1	2	3	4
0.6598650548	0.6639392974	0.669223953	0.6355922723	1	2	3	4
0.6911555752	0.6375153953	0.6764061188	0.6544813046	1	2	3	4
0.6666977243	0.6629402189	0.6579765569	0.6745664989	1	2	3	4
0.6605483217	0.6793044347	0.6478717781	0.6693429715	1	2	3	4
0.6668918342	0.6616741454	0.6564841588	0.6777247106	1	2	3	4
0.6607501961	0.6749808366	0.6455399061	0.6816315993	1	2	3	4
0.677816341	0.6489100571	0.6666977583	0.6670194914	1	2	3	4
0.6612005311	0.6793474984	0.6469701209	0.6707886924	1	2	3	4
0.6573804477	0.6769014788	0.6540201474	0.6678972505	1	2	3	4
0.6482262235	0.6774268563	0.6562276529	0.6497568951	1	2	3	4
0.6758131265	0.6610281895	0.6672807263	0.6487586593	1	2	3	4
0.6425892712	0.6961165132	0.6326524267	0.6897465686	1	2	3	4
0.6583277041	0.6819571602	0.6418866399	0.6808485005	1	2	3	4
0.651207752	0.6853678073	0.6466047943	0.6725958436	1	2	3	4
0.6512698672	0.6830509788	0.6427805242	0.6854524332	1	2	3	4
0.6673111116	0.659796567	0.656966079	0.6768641625	1	2	3	4
0.6639646565	0.6614243758	0.6724574822	0.6296803064	1	2	3	4
0.6536768303	0.6689433023	0.664140472	0.642321759	1	2	3	4
0.6454465693	0.6940752926	0.6317818611	0.6919323609	1	2	3	4
0.6490647784	0.6807944396	0.6402076921	0.6931199174	1	2	3	4
0.6627378817	0.6781761651	0.6476385909	0.6710296459	1	2	3	4
0.6466500509	0.6768928661	0.6338183627	0.6962437072	1	2	3	4
0.6595389501	0.6775732729	0.6513540404	0.6686889549	1	2	3	4
0.6688251691	0.6652053709	0.6533205858	0.6759519814	1	2	3	4
0.613278672	0.7170196457	0.6010555607	0.7224904264	1	2	3	4
0.684229733	0.6433979002	0.671143861	0.6610128652	1	2	3	4
0.6355935493	0.6901478808	0.6179383142	0.7089195818	1	2	3	4
0.654336804	0.6702868905	0.6633942729	0.6412460737	1	2	3	4
0.6416575435	0.695212175	0.6348521593	0.688111527	1	2	3	4
0.6773271839	0.6501675179	0.6655162765	0.6677853793	1	2	3	4
0.664034536	0.6590730964	0.6455010416	0.6822597995	1	2	3	4
0.6613480546	0.667229366	0.6525666138	0.6805042812	1	2	3	4
0.6760150008	0.6458955963	0.6831063645	0.6218579235	1	2	3	4
0.6615266358	0.6676427778	0.6506233871	0.6837571533	1	2	3	4
0.6586615732	0.6812509151	0.6426250661	0.6796953659	1	2	3	4
0.6367349157	0.6992515524	0.6241955042	0.7046082354	1	2	3	4
0.6693919701	0.670846719	0.6526754345	0.666029861	1	2	3	4
0.6653001328	0.6591678366	0.6462239219	0.6808915279	1	2	3	4
0.6407335802	0.6916723367	0.6334919006	0.6959339099	1	2	3	4
0.6610995939	0.6693308758	0.6493952679	0.6839981068	1	2	3	4
0.664228646	0.6759971406	0.6477396387	0.6712878103	1	2	3	4
0.6814966652	0.6567993317	0.6688197618	0.6450583021	1	2	3	4
0.6721638598	0.6551456846	0.6616220502	0.672372101	1	2	3	4
0.671736818	0.6666006356	0.6554581351	0.6679919108	1	2	3	4
0.6889271932	0.6472994738	0.6758153779	0.6406953229	1	2	3	4
0.6491036004	0.6790288269	0.6542533346	0.6506690762	1	2	3	4
0.6842219686	0.6425796894	0.672473028	0.6609956542	1	2	3	4
0.6244594038	0.7002850819	0.6183425054	0.7076976034	1	2	3	4
0.6547560815	0.6735338955	0.6458275037	0.6878189407	1	2	3	4
0.6277204506	0.7013444495	0.611618941	0.7115528592	1	2	3	4
0.6642208816	0.6693222631	0.6584351584	0.6642657373	1	2	3	4
0.6508894117	0.6788307337	0.6438998228	0.6857794415	1	2	3	4
0.6505011918	0.6898550475	0.6365155614	0.6829396325	1	2	3	4
0.6486998517	0.6756870817	0.6577822342	0.6487414483	1	2	3	4
0.6688174047	0.6697442876	0.6537247769	0.6692052838	1	2	3	4
0.6579161911	0.673008518	0.6371607126	0.6854954606	1	2	3	4
0.6648342689	0.6744210082	0.6529474862	0.6621057614	1	2	3	4
0.6353062666	0.6976840328	0.6273202127	0.7037218708	1	2	3	4
0.694455444	0.6330281551	0.684482169	0.6458327955	1	2	3	4
0.6780725661	0.6470410914	0.667140814	0.6660126501	1	2	3	4
0.6537156522	0.6803121259	0.6492009452	0.6746009208	1	2	3	4
0.674415535	0.6651709199	0.6594767279	0.6586635687	1	2	3	4
0.6535603643	0.6705452729	0.6343080558	0.6933178435	1	2	3	4
0.6564797776	0.6839639298	0.6415679508	0.6759605869	1	2	3	4
0.6446934228	0.6924905475	0.6285172403	0.6991265436	1	2	3	4
0.6339474971	0.692912572	0.6384898797	0.6713824706	1	2	3	4
0.6848897067	0.646515714	0.6694027298	0.6604793253	1	2	3	4
0.6491501867	0.6798901014	0.6402387837	0.6932662106	1	2	3	4
0.6740894303	0.6547494983	0.662057333	0.6713566542	1	2	3	4
0.6420069414	0.6835160671	0.6232705282	0.7033690461	1	2	3	4
0.6528072178	0.6730688072	0.6605027516	0.6434404716	1	2	3	4
0.6633046827	0.6772373759	0.6482915151	0.6711673336	1	2	3	4
0.6751220951	0.6634914346	0.6590258993	0.6602297664	1	2	3	4
0.6848741779	0.6519417434	0.6747660355	0.6374338454	1	2	3	4
0.6536768303	0.6862204691	0.6378835929	0.6860117895	1	2	3	4
0.6636851382	0.6764450033	0.6484314274	0.6695753195	1	2	3	4
0.648373747	0.6920771357	0.6300795946	0.6940579149	1	2	3	4
0.6526829874	0.6880894347	0.6357849081	0.6880426832	1	2	3	4
0.645811496	0.6791494053	0.6297609054	0.6990404888	1	2	3	4
0.6680953157	0.6644991258	0.6531806734	0.6769157954	1	2	3	4
0.633730094	0.7023779789	0.6256179461	0.7026031582	1	2	3	4
0.6534594271	0.6709328464	0.662057333	0.6435609483	1	2	3	4
0.6404385332	0.6911641848	0.6334685819	0.6969751732	1	2	3	4
0.6703780485	0.6692878121	0.6537403227	0.6654791102	1	2	3	4
0.6782123252	0.6538365473	0.6658816031	0.6624585861	1	2	3	4
0.6484979774	0.6758851749	0.6574479993	0.6482853578	1	2	3	4
0.6659212845	0.6576089297	0.647965053	0.6800137688	1	2	3	4
0.6581724162	0.6827495328	0.6417778192	0.6782238286	1	2	3	4
0.6869550364	0.641038008	0.6732891832	0.659007788	1	2	3	4
0.6659135201	0.6569974248	0.6742763424	0.6321672906	1	2	3	4
0.6534594271	0.6868750377	0.6369741629	0.6875607762	1	2	3	4
0.6681108445	0.6723797876	0.6542688804	0.6638526742	1	2	3	4
0.6678934414	0.6596846013	0.6572847682	0.6769502173	1	2	3	4
0.6490647784	0.6743004298	0.6589792619	0.6485091003	1	2	3	4
0.7008533072	0.6244067972	0.6899232037	0.6410137257	1	2	3	4
0.6590886151	0.6654206895	0.6681124273	0.6355148229	1	2	3	4
0.6765740374	0.6616224689	0.6643270217	0.6514779915	1	2	3	4
0.6432880669	0.6807686014	0.6527687094	0.654309195	1	2	3	4
0.6661386877	0.6635172729	0.6546419799	0.6784905985	1	2	3	4
0.6514018619	0.6891401897	0.635878183	0.6863215869	1	2	3	4
0.6667986614	0.661114317	0.6557612785	0.6784045437	1	2	3	4
0.6557732175	0.6748516455	0.6443195597	0.6892818726	1	2	3	4
0.6580093639	0.6830768171	0.6419332774	0.6784045437	1	2	3	4
0.6755801946	0.6631124738	0.6639383764	0.6491975388	1	2	3	4
0.6611539447	0.6746104886	0.6510042596	0.6746353427	1	2	3	4
0.665851405	0.6640340376	0.6569971707	0.6735080246	1	2	3	4
0.6471547367	0.6839294788	0.6380312782	0.6937050901	1	2	3	4
0.6605327929	0.6784345474	0.6442029661	0.6800912181	1	2	3	4
0.652341354	0.6850663612	0.6459130056	0.674015748	1	2	3	4
0.6644771067	0.6753253464	0.6480039175	0.6718385612	1	2	3	4
0.6697568967	0.654827013	0.6768724932	0.6256529409	1	2	3	4
0.6661153945	0.6736027974	0.6522012872	0.6646443785	1	2	3	4
0.6793692204	0.6472305718	0.6678170569	0.6654877157	1	2	3	4
0.6886942613	0.6407882384	0.6762351149	0.6543522224	1	2	3	4
0.6672257033	0.6729137778	0.6531729005	0.6639301235	1	2	3	4
0.6489716056	0.6769445425	0.6564530672	0.6497052623	1	2	3	4
0.6536380083	0.6714668366	0.6338494543	0.6930080461	1	2	3	4
0.684641246	0.640702111	0.6729549482	0.6601351061	1	2	3	4
0.6549734846	0.6784087092	0.6499160526	0.6745664989	1	2	3	4
0.6435365276	0.6836366455	0.6502891521	0.6554451185	1	2	3	4
0.6593293114	0.6743521062	0.6524344744	0.6727163203	1	2	3	4
0.6610530075	0.6785723514	0.6489599851	0.6687491932	1	2	3	4
0.6695162004	0.6556366111	0.650296925	0.676872768	1	2	3	4
0.6922115332	0.6345870619	0.6786058514	0.6534744632	1	2	3	4
0.6618993268	0.6740075964	0.6585750707	0.6589131277	1	2	3	4
0.6738564984	0.6531733659	0.6632310419	0.6703670238	1	2	3	4
0.653319668	0.6712601307	0.633795044	0.6933350544	1	2	3	4
0.6502449667	0.687236773	0.6333442154	0.6935501915	1	2	3	4
0.6655563579	0.6670054346	0.6536625937	0.675444258	1	2	3	4
0.6395922139	0.6963748956	0.6313932158	0.6954520029	1	2	3	4
0.6578696047	0.6692275229	0.6391738955	0.6882492147	1	2	3	4
0.6762013463	0.6618291748	0.6651431769	0.6488447141	1	2	3	4
0.6791518173	0.6469291257	0.6679181047	0.6656340089	1	2	3	4
0.669096923	0.6657479739	0.6644591611	0.6558495762	1	2	3	4
0.6659445777	0.6686935327	0.6597643255	0.6629146766	1	2	3	4
0.6687708183	0.6697356749	0.6590025806	0.6555311734	1	2	3	4
0.6531876732	0.6696753856	0.6633865	0.6425971344	1	2	3	4
0.6622487247	0.6739645327	0.6587305289	0.6598683361	1	2	3	4
0.6707973259	0.6663250278	0.6621894724	0.6576739383	1	2	3	4
0.647395433	0.6781503269	0.6554892268	0.6490082182	1	2	3	4
0.6552530029	0.6836280328	0.6388318876	0.6856503593	1	2	3	4
0.6621167299	0.6685298905	0.654051239	0.6726991093	1	2	3	4
0.6900996172	0.6376359737	0.6779296086	0.654274773	1	2	3	4
0.6643295831	0.6600377238	0.6736545098	0.6294479583	1	2	3	4
0.6872345547	0.6493579198	0.6785514411	0.6363409492	1	2	3	4
0.6724433781	0.6564203709	0.6613111339	0.6721483585	1	2	3	4
0.6485135062	0.6768928661	0.6566473899	0.6490254292	1	2	3	4
0.6693220905	0.6659202288	0.663052265	0.6563142722	1	2	3	4
0.6647799182	0.6722075327	0.6577433697	0.6623897423	1	2	3	4
0.6583121754	0.6805877337	0.6483614713	0.668620111	1	2	3	4
0.6563943693	0.6832662975	0.6413891739	0.680375199	1	2	3	4
0.6713485981	0.6560155718	0.6599897398	0.6732154382	1	2	3	4
0.6589255627	0.6677289052	0.6395547679	0.6879394174	1	2	3	4
0.6647410962	0.6750152876	0.64838479	0.6706165828	1	2	3	4
0.6208179016	0.7101294496	0.6064810497	0.7178004389	1	2	3	4
0.6347472301	0.6984247289	0.6278487703	0.7022761499	1	2	3	4
0.672381263	0.6554471307	0.6615210024	0.6722258078	1	2	3	4
0.6507418881	0.6767981259	0.6319450922	0.6945570328	1	2	3	4
0.6711622526	0.6586596846	0.6607437117	0.6706251882	1	2	3	4
0.6477060089	0.6833782632	0.6384510151	0.6928789639	1	2	3	4
0.6728937132	0.666790116	0.6585983895	0.6576653328	1	2	3	4
0.6783909063	0.6473425375	0.6684855268	0.6647476442	1	2	3	4
0.6456872656	0.6861946308	0.6372462146	0.6936706682	1	2	3	4
0.6621167299	0.6705969494	0.6478406865	0.6819758186	1	2	3	4
0.6343590102	0.6922407779	0.6391505767	0.6708489308	1	2	3	4
0.6498023961	0.6876587975	0.6332664863	0.6936878792	1	2	3	4
0.6678313262	0.6617430474	0.6609380344	0.6686287165	1	2	3	4
0.6480942287	0.6874434789	0.641801138	0.6834989889	1	2	3	4
0.6445691924	0.6890454495	0.6376970432	0.690254292	1	2	3	4
0.6715427081	0.6522518022	0.6521391039	0.6749021126	1	2	3	4
0.6691590381	0.6669106944	0.6637129621	0.6550234499	1	2	3	4
0.6584131125	0.6662991895	0.6672418618	0.637141259	1	2	3	4
0.6756500741	0.6472822483	0.6819093368	0.6220902715	1	2	3	4
0.6857282616	0.652699665	0.6696747816	0.6473731767	1	2	3	4
0.6719619855	0.6675480376	0.6583341106	0.6569854998	1	2	3	4
0.680456236	0.6498143953	0.6665656189	0.6649713868	1	2	3	4
0.6703392265	0.6557485767	0.6504446103	0.674979562	1	2	3	4
0.6501052076	0.6842739886	0.6445061095	0.6794544125	1	2	3	4
0.6760926448	0.6469032875	0.6573780431	0.6697216127	1	2	3	4
0.6630872796	0.6759540768	0.6491076703	0.673086356	1	2	3	4
0.6685767084	0.671621866	0.6533516774	0.6647476442	1	2	3	4
0.6550511286	0.6740420474	0.6458508224	0.6867776774	1	2	3	4
0.6621244943	0.6674705229	0.6499005068	0.6831203477	1	2	3	4
0.6715504725	0.6564203709	0.6637829183	0.6683017082	1	2	3	4
0.6659368133	0.6697701258	0.6504446103	0.6770792995	1	2	3	4
0.6781424456	0.6586510719	0.6700789727	0.6421668603	1	2	3	4
0.676566273	0.6626990621	0.664389205	0.6495417581	1	2	3	4
0.6961869046	0.6311075129	0.6846531729	0.6470719849	1	2	3	4
0.6692599753	0.6649211503	0.6640627429	0.6567961792	1	2	3	4
0.6250184404	0.6995443858	0.6178139477	0.7091433243	1	2	3	4
0.6580481858	0.6676858415	0.6660448341	0.637373607	1	2	3	4
0.6493520611	0.6910091553	0.6366787924	0.6825609914	1	2	3	4
0.6415721351	0.6913019887	0.6330799366	0.6979303817	1	2	3	4
0.6716048232	0.6497368806	0.679896154	0.6268663138	1	2	3	4
0.6775212939	0.6500469395	0.6709262196	0.6548685513	1	2	3	4
0.6861397747	0.6412705522	0.6745483941	0.6569080504	1	2	3	4
0.6318045235	0.7039713368	0.6250194323	0.7027408459	1	2	3	4
0.6751997391	0.6468602238	0.6834095078	0.6199216901	1	2	3	4
0.6356789577	0.7007501701	0.6238146317	0.7049180328	1	2	3	4
0.6715427081	0.6649297631	0.6560177844	0.6696269524	1	2	3	4
0.6688329335	0.6689691405	0.6601685166	0.6550922938	1	2	3	4
0.680262126	0.6572816454	0.6690374032	0.6442838088	1	2	3	4
0.6696870172	0.6702266013	0.6528386655	0.6666494557	1	2	3	4
0.6642752323	0.6621909101	0.6454388583	0.6798588701	1	2	3	4
0.6402754808	0.6948848907	0.6307325187	0.6977066391	1	2	3	4
0.6596088297	0.6768928661	0.6443117868	0.6825609914	1	2	3	4
0.6720784515	0.6575572532	0.6594534092	0.672604449	1	2	3	4
0.6413702608	0.696495474	0.6335929484	0.689540037	1	2	3	4
0.6693220905	0.6707864298	0.6533594503	0.6657889075	1	2	3	4
0.6573183325	0.676083268	0.6472888101	0.6813992513	1	2	3	4
0.6725443153	0.6674532974	0.6583185648	0.6576997547	1	2	3	4
0.6734838073	0.6594003807	0.6696825545	0.6501097199	1	2	3	4
0.6738720272	0.6602272042	0.6630444921	0.6607116733	1	2	3	4
0.6663250332	0.6601927532	0.6576811865	0.6761929349	1	2	3	4
0.6562856677	0.6795283661	0.6460917825	0.6813476184	1	2	3	4
0.6582966466	0.6764277778	0.6442573765	0.6830773203	1	2	3	4
0.6559052122	0.670373018	0.6619640581	0.6427950605	1	2	3	4
0.6439325119	0.6920082338	0.636375649	0.6901252098	1	2	3	4
0.672303619	0.6548528512	0.6621117433	0.6718987995	1	2	3	4
0.6267731942	0.7018181505	0.6106317819	0.7138419173	1	2	3	4
0.6595855365	0.670777817	0.6509964866	0.6804956757	1	2	3	4
0.6866988113	0.6405298561	0.6740198365	0.6583537714	1	2	3	4
0.6631416304	0.6727931994	0.6592668594	0.6597392539	1	2	3	4
0.6656495306	0.6646024787	0.6561576967	0.6755044964	1	2	3	4
0.6588634475	0.6680820278	0.6654230016	0.6371584699	1	2	3	4
0.6394446903	0.6973998122	0.6286571526	0.6969923841	1	2	3	4
0.649390883	0.6857984445	0.6428660262	0.6802203003	1	2	3	4
0.6409820409	0.6892521553	0.6424385163	0.6653930554	1	2	3	4
0.6672257033	0.6681337043	0.6629978547	0.6538444989	1	2	3	4
0.6361758791	0.6999922485	0.6247240618	0.7031625145	1	2	3	4
0.654492092	0.6747827435	0.64637938	0.6853319565	1	2	3	4
0.6420224702	0.6962112534	0.6336629046	0.6882147928	1	2	3	4
0.6441033286	0.6820519004	0.6518204148	0.6556688611	1	2	3	4
0.6791285241	0.6466449051	0.6683689332	0.6650144142	1	2	3	4
0.6502449667	0.6836108073	0.6440630538	0.6830342928	1	2	3	4
0.6345298269	0.701904278	0.6239778628	0.7045393916	1	2	3	4
0.6015466679	0.7287932683	0.5910518297	0.7306570285	1	2	3	4
0.6903247847	0.6427261061	0.6783027081	0.6416419259	1	2	3	4
0.6593681334	0.6807513759	0.6445372011	0.6800998236	1	2	3	4
0.6183954097	0.7186819055	0.6073049778	0.7188330967	1	2	3	4
0.6495384066	0.6817849053	0.6384976526	0.6941611807	1	2	3	4
0.6554859348	0.6755492778	0.6440785996	0.6880168667	1	2	3	4
0.6431948941	0.6865305279	0.6208142897	0.7038251366	1	2	3	4
0.6610530075	0.6706314003	0.6478562323	0.683430145	1	2	3	4
0.675471493	0.6564203709	0.6647467587	0.6641194441	1	2	3	4
0.6277903302	0.7110337878	0.6183191866	0.7066391291	1	2	3	4
0.6617518033	0.6776163367	0.6485635668	0.6713996816	1	2	3	4
0.6648575621	0.6627249003	0.6402698753	0.6825868078	1	2	3	4
0.6515726786	0.6884942338	0.6379069117	0.6842476658	1	2	3	4
0.6548725474	0.6739645327	0.6304682399	0.6927240652	1	2	3	4
0.6391341144	0.7008793613	0.6271492087	0.6954089755	1	2	3	4
0.659243903	0.6690294298	0.6375882225	0.6880857106	1	2	3	4
0.668902813	0.6635086601	0.6648244878	0.6567187298	1	2	3	4
0.650524485	0.6860998906	0.6456254081	0.6741792522	1	2	3	4
0.6564331912	0.6749033219	0.6457109101	0.6863990362	1	2	3	4
0.6281552569	0.7096471358	0.6195162143	0.7064067811	1	2	3	4
0.6599737563	0.6799503906	0.6439697789	0.6809517663	1	2	3	4
0.6542203381	0.6780641994	0.6516960483	0.6737834	1	2	3	4
0.6531410869	0.686289371	0.6392438516	0.6852372962	1	2	3	4
0.6695006716	0.6582118219	0.6474753599	0.6769071899	1	2	3	4
0.6505943646	0.6814834592	0.6401610546	0.6912697388	1	2	3	4
0.675921828	0.6514766552	0.6522790163	0.6703670238	1	2	3	4
0.6695627868	0.6696926111	0.6549451233	0.6665634009	1	2	3	4
0.6477836528	0.6819743857	0.6390961664	0.6935760079	1	2	3	4
0.641393554	0.6977701603	0.6280664117	0.6969321458	1	2	3	4
0.6286910003	0.7101294496	0.6179694058	0.7070952197	1	2	3	4
0.6582500602	0.6728448758	0.6553415415	0.6684910288	1	2	3	4
0.6566661232	0.6782278416	0.6401766004	0.6899014672	1	2	3	4
0.6537777674	0.6861171161	0.6379069117	0.6864764855	1	2	3	4
0.6326586072	0.6944628661	0.6196949911	0.7081881158	1	2	3	4
0.6117024994	0.7248314055	0.6038848988	0.7231186266	1	2	3	4
0.6501440296	0.6883392044	0.6399822778	0.6831117422	1	2	3	4
0.6344832405	0.7006726554	0.6312222119	0.69164838	1	2	3	4
0.6642829967	0.6753942484	0.648213786	0.674032959	1	2	3	4
0.6412693236	0.6929297975	0.6381478718	0.685538488	1	2	3	4
0.6634366775	0.669391165	0.6456098623	0.6835592272	1	2	3	4
0.6716747028	0.6678236454	0.6583418835	0.65877544	1	2	3	4
0.6482728099	0.6846874004	0.6454155396	0.6798330537	1	2	3	4
0.645089407	0.6906129691	0.6411870783	0.6791187987	1	2	3	4
0.6498334537	0.6847390769	0.6359092746	0.6950217288	1	2	3	4
0.6523180608	0.6762555229	0.6317041321	0.6935501915	1	2	3	4
0.663623023	0.6757990474	0.6492320368	0.6725183942	1	2	3	4
0.6412693236	0.6909230279	0.6348288406	0.6955466632	1	2	3	4
0.6492977103	0.6791235671	0.6285016945	0.6978701433	1	2	3	4
0.656487542	0.6749291602	0.6440785996	0.687913601	1	2	3	4
0.6631571592	0.6761091063	0.6492242639	0.6723032572	1	2	3	4
0.6662939756	0.6701232484	0.6505612039	0.6770448776	1	2	3	4
0.6438160459	0.6902942975	0.629706495	0.7010369605	1	2	3	4
0.6563011965	0.6797436847	0.6521546498	0.6680005163	1	2	3	4
0.6823507489	0.6462142679	0.6584584771	0.6623381094	1	2	3	4
0.6527839246	0.6866769445	0.6397335448	0.6852631126	1	2	3	4
0.6614489918	0.6658943905	0.6366943382	0.6858827073	1	2	3	4
0.6553228825	0.6830337533	0.6381634176	0.6869325761	1	2	3	4
0.6555558144	0.6780555867	0.640876162	0.690469429	1	2	3	4
0.6593836622	0.6701060229	0.6504990206	0.6816402048	1	2	3	4
0.6533895476	0.6858759592	0.6391661226	0.6861150553	1	2	3	4
0.6518754901	0.6878052142	0.638466561	0.6845660686	1	2	3	4
0.6450195275	0.6912847632	0.6404097876	0.6794544125	1	2	3	4
0.6356246069	0.7027224887	0.6228974287	0.701777032	1	2	3	4
0.6480864643	0.6862979838	0.6445916115	0.679428596	1	2	3	4
0.6243739955	0.7141860525	0.612621646	0.7132911665	1	2	3	4
0.6359041252	0.6983041505	0.6326835183	0.6912525279	1	2	3	4
0.6388390673	0.6969088858	0.6308335665	0.6968719074	1	2	3	4
0.6621089655	0.6721816945	0.6457031371	0.6847898111	1	2	3	4
0.6567127095	0.67834842	0.6527687094	0.6676993245	1	2	3	4
0.6527062806	0.6828959494	0.6483226067	0.6750656168	1	2	3	4
0.6394369259	0.7001903417	0.627708858	0.6957273783	1	2	3	4
0.6544998564	0.6779694592	0.6424307434	0.6893507164	1	2	3	4
0.6354848478	0.6958667436	0.6289991605	0.7022933609	1	2	3	4
0.6559828562	0.684162023	0.6426095203	0.6773804914	1	2	3	4
0.6487930245	0.6820002239	0.6380623698	0.694255841	1	2	3	4
0.6385207271	0.6960648367	0.6253614402	0.7057699755	1	2	3	4
0.6537234166	0.6851352632	0.6391117122	0.6861838991	1	2	3	4
0.6625748294	0.6710878758	0.645298946	0.6838604191	1	2	3	4
0.6168658235	0.7128080133	0.599446569	0.7244438707	1	2	3	4
0.6692211533	0.662767964	0.6537714144	0.6761929349	1	2	3	4
0.6348559316	0.694669572	0.6143005939	0.7108213932	1	2	3	4
0.6514329195	0.6848510426	0.6467447067	0.6740415645	1	2	3	4
0.6304612828	0.7051943466	0.626371918	0.698455316	1	2	3	4
0.6615965153	0.670407469	0.6486024314	0.6821651392	1	2	3	4
0.6590653219	0.6679442239	0.6362435096	0.6885245902	1	2	3	4
0.654375626	0.6790374396	0.6412881261	0.6901079988	1	2	3	4
0.6479777628	0.6815179102	0.6397879551	0.69281012	1	2	3	4
0.6689105774	0.6647661209	0.6632465877	0.6571490039	1	2	3	4
0.6594535417	0.670407469	0.6510042596	0.6814078568	1	2	3	4
0.6509437625	0.6814145573	0.6388396605	0.6932317886	1	2	3	4
0.6325188481	0.7066154495	0.6228507913	0.7000559356	1	2	3	4
0.6620701436	0.6775388219	0.6484081087	0.6718643776	1	2	3	4
0.6603619762	0.667737518	0.6355050835	0.6872251624	1	2	3	4
0.633396225	0.700414273	0.6145726456	0.7065186524	1	2	3	4
0.6663095044	0.6606922925	0.6430758947	0.6813304075	1	2	3	4
0.6295528484	0.7046948074	0.6235503529	0.7061572222	1	2	3	4
0.6565574216	0.677435469	0.640876162	0.6903661632	1	2	3	4
0.6568912907	0.6830682043	0.6434334484	0.6775870229	1	2	3	4
0.6565807148	0.6779866847	0.6414047197	0.6899617056	1	2	3	4
0.6735071005	0.6647919591	0.6603706122	0.6589045222	1	2	3	4
0.6651526092	0.673990371	0.6506855704	0.6739210877	1	2	3	4
0.6802854192	0.6574108366	0.6656017784	0.6534486468	1	2	3	4
0.6412227373	0.6924560965	0.6387463856	0.6851856633	1	2	3	4
0.6255464194	0.7098710672	0.6162282747	0.7135407254	1	2	3	4
0.6431483077	0.6881238857	0.6332043031	0.6983606557	1	2	3	4
0.6490337208	0.6858673465	0.6433479464	0.6813476184	1	2	3	4
0.6401201929	0.6927575426	0.6329555701	0.6955896906	1	2	3	4
0.6431560721	0.6958667436	0.6330177533	0.688610645	1	2	3	4
0.6463627682	0.6886578759	0.6427649784	0.680142851	1	2	3	4
0.6640578292	0.67527367	0.6481749215	0.67405017	1	2	3	4
0.6518056106	0.6816384886	0.6306470168	0.6906243277	1	2	3	4
0.6575512644	0.6826634053	0.6424151976	0.6791015877	1	2	3	4
0.6239236604	0.7113869103	0.6177362186	0.7115012263	1	2	3	4
0.6706575668	0.6576433807	0.6632932251	0.6668990147	1	2	3	4
0.6412149729	0.6940580671	0.6368187047	0.6869325761	1	2	3	4
0.6602843322	0.6695031307	0.6382489196	0.6854954606	1	2	3	4
0.666790897	0.6729482288	0.6537014582	0.6651951293	1	2	3	4
0.6507651813	0.6848338171	0.6472577185	0.6729314573	1	2	3	4
0.6490026632	0.6798298122	0.6248795199	0.6982659954	1	2	3	4
0.6486532653	0.6904837779	0.6381556447	0.6818467364	1	2	3	4
0.6401201929	0.6975806799	0.6227963809	0.7044275203	1	2	3	4
0.6774203567	0.6481004591	0.6540279203	0.6686631384	1	2	3	4
0.6439325119	0.6892263171	0.6308491123	0.7006927413	1	2	3	4
0.6683670696	0.6588922287	0.6465115194	0.6777247106	1	2	3	4
0.6478147104	0.6881324985	0.6377514535	0.6904177961	1	2	3	4
0.6475662497	0.68669417	0.6443040139	0.6801084291	1	2	3	4
0.6683593052	0.6714496111	0.6535071355	0.6669162256	1	2	3	4
0.6439558051	0.6889765475	0.6377281348	0.6897982015	1	2	3	4
0.6402056012	0.6983902779	0.6283462364	0.6955724797	1	2	3	4
0.6578540759	0.6819743857	0.6429748469	0.6794199905	1	2	3	4
0.6592671962	0.6695806454	0.6381167802	0.687681253	1	2	3	4
0.646712166	0.6928695083	0.6340049125	0.6906243277	1	2	3	4
0.6562856677	0.6834730034	0.6431691695	0.6776988942	1	2	3	4
0.6419448262	0.6962198662	0.6276855393	0.6979303817	1	2	3	4
0.6448487107	0.6941872583	0.6331110282	0.6899617056	1	2	3	4
0.6511999876	0.6841361847	0.6473743121	0.673069145	1	2	3	4
0.6518910189	0.6828873367	0.6486801604	0.6746783701	1	2	3	4
0.6535060135	0.6808719543	0.6433712651	0.6851168194	1	2	3	4
0.6432725381	0.6856089641	0.6213117557	0.7043844929	1	2	3	4
0.6553073537	0.675678469	0.6459985076	0.6858827073	1	2	3	4
0.6498489825	0.6799245524	0.6266361969	0.6963211566	1	2	3	4
0.6359118896	0.6931709544	0.6146814663	0.7105115959	1	2	3	4
0.6713563625	0.6552490375	0.6478873239	0.6755905512	1	2	3	4
0.6591041439	0.6748947092	0.6502269689	0.6777591326	1	2	3	4
0.6455009201	0.6897000181	0.6417855921	0.6792392754	1	2	3	4
0.6610297143	0.6668073415	0.6366088362	0.6864248526	1	2	3	4
0.6503070819	0.6893038318	0.6386608836	0.6828449722	1	2	3	4
0.6802155397	0.6474200522	0.6574091347	0.6654274773	1	2	3	4
0.664228646	0.6726812337	0.6562820632	0.6641280496	1	2	3	4
0.6462307734	0.6932054054	0.633795044	0.690237081	1	2	3	4
0.6257638226	0.708493028	0.6221434568	0.7038079256	1	2	3	4
0.6563943693	0.6758593366	0.6427727513	0.6887913601	1	2	3	4
0.629506262	0.6988295279	0.6108571962	0.7152532163	1	2	3	4
0.6575667932	0.6767550621	0.6546264341	0.6681468095	1	2	3	4
0.6437073443	0.6881755622	0.6344790598	0.6971386773	1	2	3	4
0.6460599567	0.6879344053	0.6433557193	0.6781119573	1	2	3	4
0.6762401683	0.6515369444	0.6687653515	0.6605653801	1	2	3	4
0.6672024101	0.6668676307	0.6594534092	0.6641108386	1	2	3	4
0.6422864597	0.6970208515	0.6283306905	0.6973279979	1	2	3	4
0.6555946364	0.6808116651	0.6507866182	0.6689987522	1	2	3	4
0.669430792	0.6700629592	0.6538569163	0.6674669765	1	2	3	4
0.6403608892	0.6934982387	0.6377669993	0.6842820877	1	2	3	4
0.6448021243	0.6949021162	0.6326835183	0.6891527903	1	2	3	4
0.6557499243	0.6775991112	0.6415679508	0.6897035412	1	2	3	4
0.6547793747	0.68493717	0.6384898797	0.6872854008	1	2	3	4
0.6528460398	0.6874693171	0.6380934614	0.6855901209	1	2	3	4
0.6496393438	0.6851955524	0.6352174859	0.6957876167	1	2	3	4
0.6615732221	0.6712429053	0.6479572801	0.682965449	1	2	3	4
0.6500508568	0.6900100769	0.637378354	0.6832236134	1	2	3	4
0.6158331586	0.7186819055	0.6108494233	0.7158297836	1	2	3	4
0.6437849883	0.6892866063	0.6386453378	0.6884299299	1	2	3	4
0.6590109711	0.6722850474	0.6478329136	0.6827244955	1	2	3	4
0.6535681287	0.6806566357	0.6424229705	0.68646788	1	2	3	4
0.6352286227	0.6950915965	0.6287504275	0.7026633966	1	2	3	4
0.6541038721	0.6847218514	0.6391816684	0.6856847812	1	2	3	4
0.6238615453	0.7132644888	0.6154276653	0.7120089497	1	2	3	4
0.635546963	0.6971414299	0.6330954824	0.692362635	1	2	3	4
0.6772262468	0.6485569346	0.6533361316	0.6694290263	1	2	3	4
0.6608588976	0.6710878758	0.6471644436	0.6841960329	1	2	3	4
0.6619924996	0.6724831406	0.6577744613	0.6626995396	1	2	3	4
0.6554160552	0.6728965523	0.6328312036	0.6920356267	1	2	3	4
0.658304411	0.6812250769	0.6437055001	0.679179037	1	2	3	4
0.6723269122	0.6543446993	0.6474986786	0.6748246633	1	2	3	4
0.6640578292	0.6640598758	0.6579765569	0.6721139366	1	2	3	4
0.6642441748	0.6661441601	0.6543543824	0.6757884773	1	2	3	4
0.6468596896	0.6906474201	0.6366399279	0.6876382255	1	2	3	4
0.6247389221	0.7127994006	0.6138186736	0.7130588185	1	2	3	4
0.6407724022	0.6961337387	0.634129279	0.6865109074	1	2	3	4
0.6536768303	0.6851869396	0.6400755527	0.6848070221	1	2	3	4
0.6705178076	0.6596673758	0.6589792619	0.6705477389	1	2	3	4
0.6496781657	0.6868233612	0.6418710941	0.6812615636	1	2	3	4
0.6488939616	0.6790374396	0.6255790816	0.6987306915	1	2	3	4
0.6456872656	0.6893382828	0.6300795946	0.6977496665	1	2	3	4
0.6611151227	0.6789082484	0.6441796474	0.682233983	1	2	3	4
0.625771587	0.7078987486	0.6223533252	0.7045307861	1	2	3	4
0.6535991863	0.6738611798	0.6318673631	0.6939288327	1	2	3	4
0.6657582322	0.6731893857	0.6501181482	0.6747730304	1	2	3	4
0.6624273058	0.6710534249	0.6478095949	0.6829396325	1	2	3	4
0.6596476517	0.6699509935	0.6516960483	0.6806419689	1	2	3	4
0.6516503226	0.6821035769	0.6496595467	0.6728970354	1	2	3	4
0.6477448309	0.6850663612	0.6455321332	0.6792564864	1	2	3	4
0.6622021383	0.6774096308	0.6489288934	0.6710898843	1	2	3	4
0.6546163223	0.684532371	0.6431225321	0.6755044964	1	2	3	4
0.6558042751	0.6816126504	0.6458974598	0.6775009681	1	2	3	4
0.6416342503	0.6915431455	0.6393448994	0.68530614	1	2	3	4
0.6487774957	0.6890109985	0.6343391475	0.6903919797	1	2	3	4
0.6364942194	0.6967107926	0.6335540839	0.6901768426	1	2	3	4
0.654942427	0.6842567632	0.6431691695	0.6756680005	1	2	3	4
0.6470305063	0.6847132387	0.640876162	0.688825782	1	2	3	4
0.6708516767	0.6589783562	0.6612489507	0.6706079773	1	2	3	4
0.6616431017	0.6746966161	0.656554115	0.6630265479	1	2	3	4
0.6602532746	0.6669451454	0.6362046451	0.6876898584	1	2	3	4
0.6799437858	0.6574539003	0.6662469297	0.652648337	1	2	3	4
0.6636773738	0.6763244249	0.6477085471	0.6736543178	1	2	3	4
0.6506564798	0.6892090916	0.6368109318	0.6840755561	1	2	3	4
0.6547327883	0.682370572	0.6392904891	0.6879652339	1	2	3	4
0.6646479234	0.6648005719	0.6411248951	0.6814767007	1	2	3	4
0.6196454776	0.7149611996	0.6148446973	0.7102878534	1	2	3	4
0.6544610344	0.672164469	0.6321782794	0.6936276408	1	2	3	4
0.6195600693	0.7166062339	0.6089372882	0.7178176498	1	2	3	4
0.6261132204	0.7097160378	0.620036999	0.7057269481	1	2	3	4
0.6669384206	0.6596673758	0.6417311818	0.6803838045	1	2	3	4
0.6460211347	0.6824739249	0.62578895	0.7000387247	1	2	3	4
0.6342347798	0.6973309103	0.6281519137	0.7020007745	1	2	3	4
0.6590886151	0.67088117	0.6517660044	0.6785594424	1	2	3	4
0.6388468317	0.6954016554	0.6272658023	0.7035755776	1	2	3	4
0.6638016041	0.6626646111	0.6421198271	0.682948238	1	2	3	4
0.6567282383	0.6796231063	0.6401455088	0.6880857106	1	2	3	4
0.6594069553	0.6715443513	0.63854429	0.6853319565	1	2	3	4
0.6293432096	0.704470876	0.6272036191	0.6966911923	1	2	3	4
0.643994627	0.6913192142	0.6303594192	0.6998924315	1	2	3	4
0.6702227606	0.6692878121	0.6539268725	0.6680779657	1	2	3	4
0.6479078832	0.6812164641	0.6392827162	0.6930424681	1	2	3	4
0.6521239508	0.6787015425	0.6457031371	0.6839550794	1	2	3	4
0.6375734706	0.6985797583	0.630126232	0.6941353642	1	2	3	4
0.6314628901	0.7006382044	0.6279731368	0.6992298094	1	2	3	4
0.6653001328	0.6615018905	0.6410160744	0.6819500022	1	2	3	4
0.657170809	0.6801484837	0.645967416	0.6768039241	1	2	3	4
0.6477060089	0.6883994936	0.6416068153	0.6810636375	1	2	3	4
0.6282096077	0.7002506309	0.6149068806	0.7127662321	1	2	3	4
0.6470227419	0.6818538073	0.62578895	0.6999354589	1	2	3	4
0.6539408198	0.678822121	0.6421120542	0.6896174863	1	2	3	4
0.6714417709	0.6652914984	0.6625081616	0.6578804699	1	2	3	4
0.6649429705	0.6750066749	0.6496673196	0.6743513618	1	2	3	4
0.6745087078	0.6532164297	0.6526132513	0.6710468568	1	2	3	4
0.6643916983	0.6660752582	0.6424929267	0.6811927198	1	2	3	4
0.6484979774	0.6899325622	0.6341370519	0.6920012048	1	2	3	4
0.6484979774	0.6821294151	0.6398890029	0.692345424	1	2	3	4
0.6367892665	0.6974859397	0.6326912912	0.6913471882	1	2	3	4
0.6698655983	0.6577295081	0.6454077667	0.6767264748	1	2	3	4
0.6421389361	0.6880980475	0.6342380997	0.6976808227	1	2	3	4
0.6589333271	0.6707261405	0.6488667102	0.6820618734	1	2	3	4
0.657054343	0.6712084543	0.6362435096	0.6892130287	1	2	3	4
0.6580404215	0.6722161455	0.6485247023	0.6825179639	1	2	3	4
0.643583114	0.6939977779	0.6288592482	0.6967256142	1	2	3	4
0.6616042797	0.6740764984	0.6454388583	0.6832924573	1	2	3	4
0.669135745	0.6702782778	0.6537325498	0.6671571791	1	2	3	4
0.6566894164	0.6787790572	0.6407051581	0.6894970096	1	2	3	4
0.6873044342	0.6409863316	0.6638140099	0.656383116	1	2	3	4
0.6470770927	0.6809753073	0.6261698225	0.6997289273	1	2	3	4
0.6519919561	0.68274092	0.6487267979	0.673817822	1	2	3	4
0.6427600879	0.6953844299	0.6279498181	0.6993244697	1	2	3	4
0.6805028224	0.6562050522	0.6667988061	0.6539563702	1	2	3	4
0.6304069321	0.702644974	0.6234415322	0.7071038251	1	2	3	4
0.6279844401	0.7078556848	0.6193529832	0.7074480444	1	2	3	4
0.6649895569	0.6693222631	0.6605027516	0.6628888602	1	2	3	4
0.668530122	0.6631469248	0.6521391039	0.6773977023	1	2	3	4
0.6618760336	0.6702782778	0.65421447	0.6722860462	1	2	3	4
0.6633279759	0.6685987925	0.6463094239	0.6840239232	1	2	3	4
0.6496781657	0.688046371	0.6346578366	0.690237081	1	2	3	4
0.671853284	0.6638962336	0.6631222212	0.657579278	1	2	3	4
0.6302283509	0.7076317535	0.6183191866	0.7074480444	1	2	3	4
0.6485212706	0.6825083759	0.6396713615	0.6923282131	1	2	3	4
0.6453844541	0.6898981112	0.6416068153	0.6792220645	1	2	3	4
0.6652302532	0.674326268	0.6493952679	0.6748849017	1	2	3	4
0.6731266451	0.6659891307	0.6592668594	0.6597650703	1	2	3	4
0.6586460444	0.6720266651	0.6360180953	0.6869583925	1	2	3	4
0.6710846086	0.6542327336	0.6472343998	0.6761068801	1	2	3	4
0.6295761416	0.7065551603	0.6215760346	0.7063035153	1	2	3	4
0.6500042704	0.6899928514	0.6381012343	0.6825265694	1	2	3	4
0.653925291	0.6762985866	0.6451978982	0.6868981541	1	2	3	4
0.6344754762	0.6911641848	0.6206743774	0.7078008692	1	2	3	4
0.6356090781	0.7037043417	0.6228274726	0.7027666624	1	2	3	4
0.640298774	0.6915173073	0.6347355657	0.6949873069	1	2	3	4
0.6596398873	0.6697959641	0.6359870037	0.6873370337	1	2	3	4
0.6669694782	0.6722936602	0.6538102789	0.6650660471	1	2	3	4
0.6566971807	0.6784603857	0.6479184156	0.6768125296	1	2	3	4
0.6548570186	0.6751530915	0.6430992134	0.6887569382	1	2	3	4
0.6506098934	0.6856606406	0.6340826415	0.6933006325	1	2	3	4
0.6466966372	0.6828873367	0.6404486522	0.6895830644	1	2	3	4
0.6546784375	0.6839036406	0.6450113484	0.6753065703	1	2	3	4
0.6326042564	0.7035062485	0.6258977707	0.6994105245	1	2	3	4
0.6247001002	0.7046086799	0.6055638467	0.720321845	1	2	3	4
0.6578928979	0.6698045768	0.6369974816	0.6889892862	1	2	3	4
0.6547017307	0.6810614347	0.6410938034	0.6874402995	1	2	3	4
0.6756966605	0.662836866	0.6606582097	0.6600920787	1	2	3	4
0.6536069507	0.6819916112	0.6479728259	0.6755217073	1	2	3	4
0.6431017214	0.6954188809	0.6331343469	0.6870960802	1	2	3	4
0.6459823127	0.6843773416	0.6396014053	0.6906329332	1	2	3	4
0.650602129	0.6853075181	0.6465659298	0.6741706467	1	2	3	4
0.6309970262	0.7068393809	0.6180004975	0.7070435868	1	2	3	4
0.655392762	0.6764794543	0.6427727513	0.6888946259	1	2	3	4
0.6656650594	0.6726898464	0.6495895905	0.6756507896	1	2	3	4
0.6399493761	0.6944111897	0.6371684855	0.6841616109	1	2	3	4
0.6395844495	0.6957978416	0.6359714579	0.684393959	1	2	3	4
0.6406248787	0.6949365671	0.6316030843	0.6957187729	1	2	3	4
0.6298168379	0.7083810623	0.6184513261	0.7069058991	1	2	3	4
0.686341649	0.6370589198	0.6647778503	0.6591712921	1	2	3	4
0.6752307967	0.6499349738	0.6530951715	0.6706423992	1	2	3	4
0.6805028224	0.643406513	0.6582330628	0.6652897896	1	2	3	4
0.6573649189	0.6654895915	0.6660292883	0.6381222839	1	2	3	4
0.6882516907	0.6357583953	0.6662080652	0.657114582	1	2	3	4
0.6934072504	0.6306251992	0.6715091876	0.6510649284	1	2	3	4
0.6825060368	0.6414600326	0.6603395206	0.6637494084	1	2	3	4
0.6903403135	0.641916508	0.6731259522	0.6379759907	1	2	3	4
0.6714805929	0.6547581111	0.6496206822	0.6745062605	1	2	3	4
0.6699820642	0.6567218169	0.6482915151	0.6750225894	1	2	3	4
0.6834998797	0.6482554885	0.6645368902	0.6515812573	1	2	3	4
0.6626369446	0.6592453513	0.6726595778	0.6297491502	1	2	3	4
0.7021266684	0.6202123903	0.6801526599	0.6398864076	1	2	3	4
0.6824827436	0.6409088169	0.6598109629	0.664153866	1	2	3	4
0.6727306608	0.6609162238	0.6523101079	0.6649369648	1	2	3	4
0.6577997251	0.6657393611	0.6656017784	0.6388537498	1	2	3	4
0.681962529	0.6407882384	0.6612878152	0.6633621617	1	2	3	4
0.6576910236	0.6640426503	0.6674284115	0.6360311518	1	2	3	4
0.6534283696	0.6742745915	0.6328078848	0.6909943634	1	2	3	4
0.6774048279	0.6498402336	0.6561032864	0.6669506476	1	2	3	4
0.6723967918	0.6576175424	0.6540201474	0.6643776085	1	2	3	4
0.68033977	0.6434151257	0.6581941983	0.6651434964	1	2	3	4
0.6768846133	0.64769566	0.6550772627	0.6688438535	1	2	3	4
0.677210718	0.6570060375	0.6585206604	0.656882234	1	2	3	4
0.6981435326	0.6255522923	0.6767325809	0.6447657158	1	2	3	4
0.6508738829	0.6719922141	0.6597410067	0.6437846908	1	2	3	4
0.6702072318	0.6555849346	0.6477785032	0.6755044964	1	2	3	4
0.697211805	0.6253111354	0.6756910114	0.6460221161	1	2	3	4
0.6882283975	0.6352071796	0.6656795075	0.6575190396	1	2	3	4
0.6597175312	0.6663939297	0.6387075211	0.6858999182	1	2	3	4
0.6859146072	0.6483157777	0.6693483195	0.6434318661	1	2	3	4
0.6810696233	0.6435873806	0.659639959	0.6645239017	1	2	3	4
0.6986093965	0.6238469687	0.6760174735	0.6451357515	1	2	3	4
0.7030428672	0.6218918756	0.6842956192	0.6351619982	1	2	3	4
0.6627922325	0.6596673758	0.6701955663	0.6310227615	1	2	3	4
0.6513086891	0.6722419837	0.6593134969	0.6445161568	1	2	3	4
0.681356906	0.6430275522	0.6605338432	0.6640506002	1	2	3	4
0.6267964874	0.6974170377	0.6327767932	0.6779914806	1	2	3	4
0.6720939803	0.6611832189	0.6512918571	0.6651521019	1	2	3	4
0.6705721584	0.6514508169	0.6785203495	0.6253001162	1	2	3	4
0.6765973306	0.6482554885	0.6541833784	0.669317155	1	2	3	4
0.6924755227	0.6303840423	0.6704676181	0.6523213287	1	2	3	4
0.6827933195	0.6409002041	0.6612334048	0.6632761069	1	2	3	4
0.6773427127	0.6576261552	0.6579610111	0.6579148918	1	2	3	4
0.6769622573	0.6542844101	0.6567095731	0.660186739	1	2	3	4
0.6515027991	0.6711309396	0.6598964649	0.644877587	1	2	3	4
0.6655718867	0.661553567	0.64346454	0.6800740071	1	2	3	4
0.6616741593	0.6605286503	0.669635917	0.6310657889	1	2	3	4
0.6823973353	0.643372062	0.6599741939	0.6628458328	1	2	3	4
0.6762789903	0.6455252483	0.6820958866	0.6204035971	1	2	3	4
0.6881818111	0.635801459	0.665889376	0.6565810421	1	2	3	4
0.6627689393	0.6601841405	0.6701022915	0.6316165397	1	2	3	4
0.6745941161	0.6514938806	0.6558312346	0.6667182996	1	2	3	4
0.6748425768	0.6518814542	0.654968442	0.6677165354	1	2	3	4
0.6767603829	0.6492976306	0.6545953425	0.6687061658	1	2	3	4
0.7078723223	0.614510753	0.6860212045	0.6332515813	1	2	3	4
0.6755180794	0.6493751453	0.6539890557	0.6701690977	1	2	3	4
0.6721638598	0.6538279346	0.6496828654	0.6736457123	1	2	3	4
0.6658591694	0.6609937385	0.6443584243	0.6796007056	1	2	3	4
0.6621089655	0.6607784199	0.6692084072	0.6317972549	1	2	3	4
0.6758674773	0.6493751453	0.6539190996	0.6698593004	1	2	3	4
0.6530479141	0.6689260768	0.6611168112	0.6438277183	1	2	3	4
0.6770476656	0.6487378022	0.6554892268	0.6682328643	1	2	3	4
0.6403531248	0.6809236308	0.6506855704	0.6559614474	1	2	3	4
0.6724200849	0.6581687581	0.654548705	0.6639731509	1	2	3	4
0.6722803258	0.6586941356	0.6549451233	0.662062734	1	2	3	4
0.68800323	0.6352760815	0.6906771756	0.6203175423	1	2	3	4
0.6783909063	0.6527082777	0.6595933215	0.6576395164	1	2	3	4
0.6297624871	0.6976495819	0.6072272487	0.7076803924	1	2	3	4
0.6779250425	0.6445175571	0.6804091658	0.6320037864	1	2	3	4
0.8675782069	0.3724323254	0.8608882878	0.3737360699	1	2	3	4
0.4471283377	0.841336009	0.4446569039	0.8350587324	1	2	3	4
0.8217372062	0.4832869681	0.8161163449	0.48039241	1	2	3	4
0.8680440707	0.3721222665	0.8607561484	0.3740028398	1	2	3	4
0.4584022424	0.8342132688	0.4589590523	0.827744073	1	2	3	4
0.8640919926	0.3844040411	0.8583154556	0.3865324212	1	2	3	4
0.5693321842	0.7576029008	0.5624863974	0.7588399811	1	2	3	4
0.8633466105	0.3844815558	0.8585253241	0.3864205499	1	2	3	4
0.7566948514	0.5743667479	0.7471007058	0.5722215051	1	2	3	4
0.8599380401	0.3900195509	0.8519960825	0.3942171163	1	2	3	4
0.4917270349	0.8189342589	0.4864051861	0.813149176	1	2	3	4
0.6108406513	0.7224456751	0.604864285	0.713747257	1	2	3	4
0.6419681194	0.6971069789	0.633546311	0.6922851857	1	2	3	4
0.8590140769	0.3977537961	0.8522525884	0.4017124909	1	2	3	4
0.7872943405	0.5281421447	0.7830892641	0.5275590551	1	2	3	4
0.7376410209	0.5932803362	0.7273031123	0.5905942085	1	2	3	4
0.4923637154	0.8174184158	0.4867782856	0.8146895572	1	2	3	4
0.8536721716	0.4067627275	0.8444019526	0.407039284	1	2	3	4
0.5289961411	0.7874288372	0.5176989087	0.7905942085	1	2	3	4
0.6077581856	0.7241509986	0.6026800982	0.7234284239	1	2	3	4
0.7476260356	0.583013944	0.7390324286	0.5780904436	1	2	3	4
0.8569720404	0.3908894382	0.8533252495	0.3923411213	1	2	3	4
0.8223117716	0.4751048602	0.8152768709	0.4734133643	1	2	3	4
0.8415208901	0.440912262	0.8385023163	0.4393184459	1	2	3	4
0.7411738216	0.5854082872	0.7368637876	0.5814810034	1	2	3	4
0.4738533927	0.8279345776	0.4697089824	0.8259024999	1	2	3	4
0.6476050717	0.6904751651	0.6396247241	0.6859429457	1	2	3	4
0.7118632224	0.6205827383	0.7039999378	0.6200421669	1	2	3	4
0.5555037929	0.7666204449	0.5460544725	0.7641323523	1	2	3	4
0.452314955	0.8360908472	0.4492506918	0.8282345854	1	2	3	4
0.7635119921	0.5575116057	0.7555265367	0.554158599	1	2	3	4
0.4958887517	0.8112689157	0.4919783602	0.8106019534	1	2	3	4
0.7007368413	0.6339497188	0.6919130678	0.6318833097	1	2	3	4
0.82329785	0.4733047964	0.8160308429	0.4752893593	1	2	3	4
0.5252692305	0.7947841215	0.5232720828	0.7919710856	1	2	3	4
0.6821022882	0.6499521993	0.6763828001	0.6489135579	1	2	3	4
0.730800587	0.5960967039	0.7269300127	0.5932619078	1	2	3	4
0.7838081262	0.5322848752	0.7768553928	0.5298222968	1	2	3	4
0.6591817878	0.6780814249	0.6493874949	0.6752979648	1	2	3	4
0.7076704479	0.6236833266	0.7020023008	0.6186136569	1	2	3	4
0.7521060927	0.5680880567	0.7472794826	0.5651736156	1	2	3	4
0.7451957793	0.5762012626	0.7351148836	0.5795361645	1	2	3	4
0.8626322859	0.3865400019	0.8555638467	0.3878834818	1	2	3	4
0.8551396427	0.40360185	0.8458554861	0.4092422873	1	2	3	4
0.8171562119	0.4842429828	0.813605696	0.4854610387	1	2	3	4
0.464691404	0.8311040678	0.4615474303	0.8238027624	1	2	3	4
0.5955059669	0.7359935232	0.5930106022	0.7317757411	1	2	3	4
0.6975379097	0.6347851551	0.6913534185	0.6287337034	1	2	3	4
0.602858851	0.731979984	0.5954202033	0.730450497	1	2	3	4
0.8403562305	0.4368125953	0.8313434692	0.4422959425	1	2	3	4
0.6831970682	0.6524929591	0.6737400118	0.6499376103	1	2	3	4
0.7502581662	0.5796721989	0.7410145198	0.5791919453	1	2	3	4
0.5423586686	0.7776275332	0.5395330038	0.7736328041	1	2	3	4
0.5412405954	0.7752331901	0.5299645555	0.7787358547	1	2	3	4
0.7038581289	0.6284978511	0.6973618754	0.6238113678	1	2	3	4
0.5024186097	0.8066094206	0.4954450766	0.8048534917	1	2	3	4
0.589837957	0.7422033125	0.587530703	0.7386084936	1	2	3	4
0.7109547879	0.6218488119	0.6999502534	0.62420722	1	2	3	4
0.5892944492	0.7436933174	0.5857351615	0.7394088034	1	2	3	4
0.522815681	0.7921572343	0.5161909648	0.7938556861	1	2	3	4
0.6064071805	0.726640082	0.6007757361	0.721750355	1	2	3	4
0.5876949834	0.7375610428	0.5793302864	0.7422486124	1	2	3	4
0.6915748527	0.6437596355	0.6847619936	0.6349640721	1	2	3	4
0.8511953289	0.4138596295	0.8478842148	0.4122714169	1	2	3	4
0.7236495772	0.6106005667	0.7102571278	0.6113248139	1	2	3	4
0.6686388235	0.6641029395	0.6566629357	0.6643517921	1	2	3	4
0.5436941449	0.7775758568	0.5368824426	0.7755862484	1	2	3	4
0.849533748	0.425736605	0.8426608214	0.4294479583	1	2	3	4
0.5731755608	0.7525816704	0.5689301371	0.7507852502	1	2	3	4
0.7391939003	0.5919539735	0.7310341075	0.5893722301	1	2	3	4
0.7128958872	0.6198075913	0.7021655318	0.6226152059	1	2	3	4
0.8396729636	0.4386729482	0.8290426888	0.4431478852	1	2	3	4
0.6966372396	0.6387728561	0.686231073	0.6395507939	1	2	3	4
0.7795842942	0.5369099193	0.7734508597	0.5353900435	1	2	3	4
0.8572360299	0.3991490608	0.8527267357	0.4000086055	1	2	3	4
0.8407056284	0.4419716296	0.8391552405	0.4398950131	1	2	3	4
0.6564720132	0.6803638024	0.6483148338	0.6787401575	1	2	3	4
0.5676317812	0.7597733125	0.5604809875	0.7583322576	1	2	3	4
0.671053551	0.6635172729	0.6644047508	0.6603502431	1	2	3	4
0.615918567	0.7142291162	0.6100799055	0.7164149563	1	2	3	4
0.6743456554	0.6596759885	0.6683611603	0.6538186825	1	2	3	4
0.8504111248	0.4175975609	0.8419146224	0.423492965	1	2	3	4
0.7971784181	0.5161618163	0.7907144856	0.5181876856	1	2	3	4
0.5111224989	0.7992455235	0.4996813108	0.8010756852	1	2	3	4
0.5571731383	0.7637524008	0.54767901	0.7654575965	1	2	3	4
0.8343388228	0.4518332228	0.8248841837	0.4560044749	1	2	3	4
0.6991218467	0.6358617482	0.6895967416	0.6322275289	1	2	3	4
0.7297135714	0.600825101	0.7226082766	0.5949055548	1	2	3	4
0.4605607448	0.835996107	0.4548782763	0.8323394002	1	2	3	4
0.7069328302	0.6257331599	0.6981547119	0.6260746095	1	2	3	4
0.585008502	0.7474312488	0.5813434692	0.7451314487	1	2	3	4
0.5597509181	0.7690750773	0.5555374188	0.7631771438	1	2	3	4
0.8572437943	0.4014314382	0.8502394055	0.4017469128	1	2	3	4
0.5625228079	0.7664740283	0.5564546218	0.7614904694	1	2	3	4
0.8137476416	0.4897809779	0.8070764543	0.4932576051	1	2	3	4
0.7086642908	0.6222105472	0.7024686752	0.6191816187	1	2	3	4
0.6955968104	0.637119209	0.6887728135	0.6371498645	1	2	3	4
0.4991420341	0.8122335432	0.4885893729	0.8116604277	1	2	3	4
0.4677893985	0.8291489747	0.4600861238	0.8278731552	1	2	3	4
0.7222442213	0.6092914295	0.7137860274	0.6085624543	1	2	3	4
0.4921851343	0.8196146658	0.4834359357	0.8161008562	1	2	3	4
0.4879845954	0.8156011265	0.4790286976	0.8163590207	1	2	3	4
0.7619746415	0.5533688753	0.7578661816	0.5514478723	1	2	3	4
0.5614901431	0.7643639057	0.5572940957	0.7634439138	1	2	3	4
0.4806938265	0.8198385972	0.4803656375	0.8102835506	1	2	3	4
0.8504887688	0.421748904	0.8484360912	0.4199302956	1	2	3	4
0.5980449248	0.734210685	0.5918291204	0.7341422486	1	2	3	4
0.7137111489	0.6158112775	0.7080029848	0.6137171378	1	2	3	4
0.8522512869	0.4144797471	0.8468970556	0.4158599028	1	2	3	4
0.7814943359	0.5346189291	0.7752464011	0.5342713308	1	2	3	4
0.6621244943	0.6732496749	0.6540356932	0.6730261176	1	2	3	4
0.578967801	0.7464235576	0.5747598172	0.7455531173	1	2	3	4
0.6436762868	0.6941786456	0.6351164381	0.6929478078	1	2	3	4
0.7187036563	0.6121077971	0.7109255977	0.6067294867	1	2	3	4
0.6103592587	0.7196293074	0.6075925753	0.7135923583	1	2	3	4
0.6762945191	0.6581343071	0.6686487579	0.6572092423	1	2	3	4
0.7025614746	0.6324597139	0.6904983988	0.6355062175	1	2	3	4
0.5162702942	0.7986598569	0.5113795355	0.7982702982	1	2	3	4
0.7265224042	0.6019189196	0.7185896838	0.6027365432	1	2	3	4
0.7761757238	0.5405531105	0.7716553182	0.5375758358	1	2	3	4
0.7402964447	0.585279096	0.7295572552	0.5861709909	1	2	3	4
0.8121093538	0.4906422524	0.8080713864	0.4909255196	1	2	3	4
0.8543088522	0.4064957324	0.8454202033	0.406824147	1	2	3	4
0.8347658646	0.4496025218	0.8290660075	0.4531732714	1	2	3	4
0.608899552	0.7234533663	0.6015996642	0.7234112129	1	2	3	4
0.7141071332	0.6172926697	0.7065572241	0.6124091046	1	2	3	4
0.5457827677	0.7765767783	0.5380561515	0.7743556646	1	2	3	4
0.7965495019	0.5198739094	0.7887557131	0.5188675186	1	2	3	4
0.7196897347	0.606604253	0.7171672419	0.6054558754	1	2	3	4
0.5701707391	0.7571636508	0.5609240432	0.7609569296	1	2	3	4
0.5526775524	0.7679381949	0.5430385847	0.7722645325	1	2	3	4
0.4488287407	0.8398201659	0.4465923577	0.8332687922	1	2	3	4
0.7780236504	0.5390631056	0.7705826571	0.5365689944	1	2	3	4
0.8329179381	0.4580860758	0.8295557006	0.4581214233	1	2	3	4
0.8367768435	0.4470876002	0.8330146442	0.4466847382	1	2	3	4
0.6072302066	0.7259510624	0.6005814134	0.7199173874	1	2	3	4
0.4610421374	0.8350831561	0.4556167024	0.8317542274	1	2	3	4
0.6500120348	0.6876329593	0.6407051581	0.6878189407	1	2	3	4
0.549796961	0.7710818469	0.5429686285	0.7705176197	1	2	3	4
0.7888006336	0.5232501055	0.7880250599	0.518927757	1	2	3	4
0.6660455149	0.669830415	0.6582797003	0.6648164881	1	2	3	4
0.8098110922	0.4941907034	0.8063924385	0.490254292	1	2	3	4
0.8479342821	0.428949159	0.840360041	0.429852416	1	2	3	4
0.716723735	0.6113154246	0.7057177502	0.6114280797	1	2	3	4
0.5517846467	0.7686616655	0.5422690669	0.7724538531	1	2	3	4
0.5585862586	0.761142739	0.5491947269	0.7666967859	1	2	3	4
0.7901516387	0.52279363	0.7867192115	0.5214319522	1	2	3	4
0.7603596469	0.5553842576	0.7559540466	0.5564476572	1	2	3	4
0.5378242606	0.7804439009	0.5336022759	0.7817994062	1	2	3	4
0.6878789996	0.6431653561	0.682313528	0.6429413536	1	2	3	4
0.8454419107	0.4281481737	0.8429017816	0.4253947765	1	2	3	4
0.7667419813	0.5517066154	0.7599493206	0.5480228906	1	2	3	4
0.513451818	0.8044648471	0.5058219072	0.7973581171	1	2	3	4
0.856475119	0.4001912029	0.8518328514	0.4003442193	1	2	3	4
0.8010916742	0.5050427623	0.7940568355	0.5054343617	1	2	3	4
0.7157221278	0.6144935275	0.7065261325	0.6165999742	1	2	3	4
0.7323534664	0.5974661304	0.7251811087	0.5958177359	1	2	3	4
0.5477471602	0.7721153763	0.5407533501	0.7716793598	1	2	3	4
0.4747851203	0.8296140629	0.4679212138	0.8265048836	1	2	3	4
0.8519484755	0.4040927765	0.8488247365	0.4045006669	1	2	3	4
0.5229476757	0.7955506559	0.5129341168	0.7929865324	1	2	3	4
0.7434332611	0.5891462186	0.7332182943	0.5845961878	1	2	3	4
0.5825860101	0.744821587	0.5738503871	0.7482208167	1	2	3	4
0.7693818763	0.5476500125	0.7660199608	0.5427735467	1	2	3	4
0.4638140272	0.8306648178	0.4626667288	0.8214448604	1	2	3	4
0.6875761881	0.6475836944	0.6766082144	0.647020352	1	2	3	4
0.8111698617	0.4939753848	0.8047212636	0.4936190353	1	2	3	4
0.8431824711	0.4349091786	0.8347324565	0.4357988038	1	2	3	4
0.8273586297	0.4687055905	0.8208111805	0.4679488834	1	2	3	4
0.7249772891	0.6034003118	0.7198178031	0.5996041478	1	2	3	4
0.6011351549	0.7301971457	0.5969048285	0.7287466116	1	2	3	4
0.5929126583	0.7344949056	0.5829835525	0.7370595069	1	2	3	4
0.5068676093	0.8078754942	0.5036377204	0.8028312035	1	2	3	4
0.7280131684	0.5986030127	0.7188850543	0.5968676047	1	2	3	4
0.7049218513	0.6276710276	0.695317601	0.6271933221	1	2	3	4
0.5656440956	0.7634337292	0.5600379318	0.7563185749	1	2	3	4
0.7949345073	0.5170230908	0.7925022541	0.5147885203	1	2	3	4
0.8435163402	0.4312746002	0.8376628424	0.4346714857	1	2	3	4
0.7600180134	0.5600868165	0.7523240991	0.5595370251	1	2	3	4
0.8115891392	0.4923906397	0.807185275	0.4883696915	1	2	3	4
0.501191835	0.8052399941	0.4974815782	0.804483456	1	2	3	4
0.5813204134	0.7471987046	0.5708267264	0.7471967643	1	2	3	4
0.4520742587	0.836133911	0.4501756677	0.8280968977	1	2	3	4
0.6142103996	0.719138381	0.6062944999	0.7197969106	1	2	3	4
0.690115146	0.6467827091	0.678807947	0.6449636418	1	2	3	4
0.8166359973	0.48599137	0.8127195846	0.4829052106	1	2	3	4
0.5261077854	0.7950425039	0.5220361907	0.7932705133	1	2	3	4
0.5750234873	0.7510486017	0.5683471691	0.7528935932	1	2	3	4
0.792581895	0.5249209781	0.7858408731	0.5219482811	1	2	3	4
0.6711467238	0.6660580327	0.6617775083	0.6626134848	1	2	3	4
0.852623978	0.4121973697	0.8484283183	0.4133384966	1	2	3	4
0.8153859294	0.4884546151	0.8113360072	0.4843681425	1	2	3	4
0.5866623186	0.7464407831	0.5817476604	0.7449163117	1	2	3	4
0.8045778885	0.5019680123	0.7986039859	0.4979734091	1	2	3	4
0.7976365175	0.5106410466	0.7875664584	0.5138247063	1	2	3	4
0.5984952598	0.7278200281	0.5889686907	0.7317155028	1	2	3	4
0.5355648211	0.7840009646	0.5356854149	0.779097285	1	2	3	4
0.6653544836	0.6666350866	0.6595855486	0.6681984424	1	2	3	4
0.5312633451	0.79182995	0.5277725958	0.7851555441	1	2	3	4
0.7808188333	0.5335337232	0.7765367037	0.5333849662	1	2	3	4
0.7745452004	0.5411473899	0.7720284177	0.5366206273	1	2	3	4
0.6778706917	0.6576003169	0.6695504151	0.6556086227	1	2	3	4
0.7791727811	0.5361175467	0.7766455244	0.5316380534	1	2	3	4
0.6722725614	0.6642579689	0.6628579424	0.6615894325	1	2	3	4
0.6931432609	0.6418906698	0.6834405994	0.6402220214	1	2	3	4
0.6866056385	0.6437510228	0.6808055841	0.6423131535	1	2	3	4
0.8528879675	0.4031023108	0.8493999316	0.4045264834	1	2	3	4
0.7010551816	0.6333037629	0.6909958648	0.6332773977	1	2	3	4
0.6708283835	0.6684523758	0.6606737556	0.6616840928	1	2	3	4
0.8292919646	0.4582324924	0.8193498741	0.4614689557	1	2	3	4
0.7345430264	0.5893959882	0.7234322047	0.5921173788	1	2	3	4
0.6844393717	0.654017415	0.6731337251	0.6514435696	1	2	3	4
0.5643163837	0.7563196017	0.554184933	0.7613441762	1	2	3	4
0.7951674392	0.5174795663	0.7921913379	0.5153048492	1	2	3	4
0.6864348218	0.6499435865	0.6785436682	0.6414698163	1	2	3	4
0.554781704	0.7735623175	0.5508581289	0.7693300633	1	2	3	4
0.7272211999	0.6048730912	0.719071604	0.6023062691	1	2	3	4
0.57750033	0.7484389399	0.5718294313	0.7464739039	1	2	3	4
0.6925454023	0.641072459	0.6869306346	0.6358332258	1	2	3	4
0.8302935719	0.4560104042	0.8205080372	0.4612193968	1	2	3	4
0.5150435194	0.8025872686	0.5073298511	0.7982186653	1	2	3	4
0.7544664695	0.5747887724	0.744916519	0.574846177	1	2	3	4
0.4520276723	0.8367712541	0.4479137518	0.8295942515	1	2	3	4
0.5392684385	0.7840870921	0.5323897025	0.7801643647	1	2	3	4
0.8385238328	0.4463555169	0.8317942978	0.4481476701	1	2	3	4
0.5539276203	0.7720636999	0.5523194354	0.7677380491	1	2	3	4
0.5643163837	0.7645361606	0.5600767963	0.7557936405	1	2	3	4
0.784312812	0.528538331	0.7821021049	0.525734693	1	2	3	4
0.7561513436	0.5761151352	0.745584989	0.5727722559	1	2	3	4
0.664034536	0.6755492778	0.6550383982	0.6668818037	1	2	3	4
0.767184552	0.5495275909	0.7631051208	0.5447528075	1	2	3	4
0.8358140582	0.4489737914	0.8319264372	0.446538445	1	2	3	4
0.7700340857	0.5482098409	0.763758045	0.5461813175	1	2	3	4
0.6936712399	0.6377221012	0.6869617262	0.6377780646	1	2	3	4
0.6786005451	0.6605544885	0.6672418618	0.6568478121	1	2	3	4
0.5094531535	0.8090812785	0.5016012188	0.8033389269	1	2	3	4
0.5970277888	0.7362605183	0.591028511	0.7346327611	1	2	3	4
0.6042875001	0.7281817634	0.5987314616	0.7284023923	1	2	3	4
0.8583308099	0.3898386833	0.8527889189	0.3914719676	1	2	3	4
0.4797310413	0.8244119648	0.4734399776	0.8195430489	1	2	3	4
0.6495151134	0.6904062632	0.6399511861	0.6852631126	1	2	3	4
0.6597796464	0.6772718268	0.652053602	0.6707972979	1	2	3	4
0.6515882074	0.6847046259	0.6464882007	0.6794199905	1	2	3	4
0.8087007834	0.4961802475	0.8015421447	0.498722086	1	2	3	4
0.4716871259	0.8286924992	0.4707505519	0.8242932748	1	2	3	4
0.5761803825	0.753236239	0.5705702204	0.7432898757	1	2	3	4
0.478279099	0.8257124893	0.4732301091	0.8177272923	1	2	3	4
0.7056051183	0.6268442041	0.6983645804	0.6245256228	1	2	3	4
0.5087155358	0.808659254	0.5012669838	0.8034077707	1	2	3	4
0.8035840457	0.502820674	0.7943832976	0.5064928359	1	2	3	4
0.8436638637	0.4324114825	0.8368466872	0.4338109376	1	2	3	4
0.7277569433	0.5985168853	0.716739732	0.599518093	1	2	3	4
0.4962769716	0.8141886363	0.4901050897	0.8085452433	1	2	3	4
0.7327805083	0.5911788264	0.723991854	0.5911191429	1	2	3	4
0.7723789336	0.5438517919	0.7680720082	0.5404242502	1	2	3	4
0.7983974284	0.5074887819	0.7948263533	0.5015705004	1	2	3	4
0.8381744349	0.4440645267	0.8355952492	0.445376705	1	2	3	4
0.8480196905	0.4262964335	0.8424820446	0.4277526785	1	2	3	4
0.8124587516	0.4913571103	0.8061747971	0.4938944107	1	2	3	4
0.7308471734	0.6003772382	0.7216677549	0.5957919195	1	2	3	4
0.6611461803	0.6769876063	0.6508410285	0.6748504798	1	2	3	4
0.8070547312	0.5005641348	0.7999176072	0.4974226582	1	2	3	4
0.7570442493	0.5608533508	0.7533501228	0.5557936405	1	2	3	4
0.757937155	0.5625500616	0.7489662034	0.5620842477	1	2	3	4
0.7713385044	0.5499926792	0.7610219818	0.5490985758	1	2	3	4
0.8000357162	0.5034924682	0.7969250381	0.5020351964	1	2	3	4
0.482013774	0.8227669305	0.4731290613	0.8220386386	1	2	3	4
0.6620468504	0.6743090425	0.6532584025	0.6740587754	1	2	3	4
0.5719254928	0.7544936998	0.5668858626	0.7511552859	1	2	3	4
0.531985434	0.7895389598	0.5256272736	0.7870745665	1	2	3	4
0.5322494235	0.7884365284	0.5270341697	0.7870573555	1	2	3	4
0.6557887463	0.6824739249	0.6454077667	0.6811066649	1	2	3	4
0.7980092086	0.5088754339	0.7894397289	0.511174218	1	2	3	4
0.6548958406	0.6827150818	0.6449880297	0.6817520761	1	2	3	4
0.8067208622	0.4996425711	0.8014100053	0.4963986059	1	2	3	4
0.7602664741	0.5580800469	0.7529925691	0.557910589	1	2	3	4
0.516736158	0.8010283618	0.507749588	0.7997934684	1	2	3	4
0.7764862997	0.5386927575	0.7696654541	0.5418527602	1	2	3	4
0.6534749559	0.6856175769	0.6445216553	0.6789208726	1	2	3	4
0.8063636999	0.4980664387	0.8030112241	0.4947893808	1	2	3	4
0.5188170165	0.7967995039	0.515584678	0.7896045781	1	2	3	4
0.6805649375	0.6554729689	0.6726207132	0.6497741061	1	2	3	4
0.6019970029	0.7303091114	0.5964617728	0.729237124	1	2	3	4
0.5046314629	0.8040255971	0.4967120604	0.8059549933	1	2	3	4
0.5124113888	0.8033021265	0.5094363088	0.7966094402	1	2	3	4
0.5268143455	0.7884020774	0.519509996	0.7885461039	1	2	3	4
0.5715916238	0.7555789057	0.5667070858	0.752514952	1	2	3	4
0.8025902029	0.5021661054	0.7968939465	0.5031453036	1	2	3	4
0.4982103065	0.809537754	0.4929033361	0.8095692956	1	2	3	4
0.8331275768	0.4504637963	0.8300609396	0.4508411858	1	2	3	4
0.8390518118	0.4454597914	0.8325482698	0.4471408287	1	2	3	4
0.8261240906	0.4654585856	0.8239669807	0.4640850222	1	2	3	4
0.663700667	0.675678469	0.6556990952	0.6660126501	1	2	3	4
0.6947039047	0.6416495129	0.6846220813	0.638552558	1	2	3	4
0.7974967584	0.5083414437	0.7921058359	0.5090142421	1	2	3	4
0.5919032867	0.7343398761	0.5836675683	0.7373693042	1	2	3	4
0.7738308759	0.5447302919	0.7671237136	0.5406738092	1	2	3	4
0.7921626175	0.52147588	0.7852423592	0.5243147885	1	2	3	4
0.7539151973	0.5654870077	0.7495491714	0.5616109462	1	2	3	4
0.783862477	0.5310790908	0.7791406274	0.5286261348	1	2	3	4
0.5999083801	0.7320230477	0.596034263	0.7272148359	1	2	3	4
0.6792139324	0.6546289199	0.6705453471	0.6545157265	1	2	3	4
0.826621012	0.4669485905	0.8226378136	0.4650488361	1	2	3	4
0.613201028	0.71954318	0.6064110935	0.716552644	1	2	3	4
0.5333442035	0.7868862342	0.5273528589	0.7875392625	1	2	3	4
0.7559572337	0.5627826057	0.7506606971	0.5587883482	1	2	3	4
0.8081728044	0.4958357377	0.8021328856	0.4979389871	1	2	3	4
0.4999107094	0.8120957393	0.4895376675	0.8113334194	1	2	3	4
0.8210772325	0.4718578553	0.8184326711	0.469549503	1	2	3	4
0.5466213226	0.7743460773	0.5377219165	0.7771094187	1	2	3	4
0.6880964028	0.6482899395	0.6779062898	0.6456865023	1	2	3	4
0.5771198745	0.748774837	0.5718061126	0.7469644163	1	2	3	4
0.7660431856	0.5552464537	0.7556042658	0.5555526871	1	2	3	4
0.7212426141	0.6074913657	0.7151773777	0.6076072458	1	2	3	4
0.828399059	0.4640805464	0.8236016541	0.4643087647	1	2	3	4
0.5592617611	0.7606431998	0.5496455555	0.7653285143	1	2	3	4
0.5956146685	0.7391199497	0.5897226627	0.7355621531	1	2	3	4
0.5741616392	0.7533912684	0.5661707552	0.7539778839	1	2	3	4
0.5536636308	0.7731661312	0.5509125393	0.7677552601	1	2	3	4
0.7538453177	0.5621797135	0.7471939807	0.5670323996	1	2	3	4
0.8036694541	0.5031910221	0.7953082735	0.5049438492	1	2	3	4
0.7139363164	0.6162419148	0.7082283991	0.6126328471	1	2	3	4
0.667318876	0.6677805817	0.6583962939	0.6687061658	1	2	3	4
0.7857414611	0.5309671252	0.7793971334	0.5289703541	1	2	3	4
0.7212115565	0.6085765716	0.7151151945	0.6069446237	1	2	3	4
0.8016895328	0.5049910858	0.7965441657	0.5009164838	1	2	3	4
0.5917635275	0.7409458517	0.5867456394	0.7400283981	1	2	3	4
0.5139875614	0.8014331608	0.5087911575	0.7985198571	1	2	3	4
0.8341602416	0.4586459042	0.8291281908	0.4593692182	1	2	3	4
0.4783334498	0.8214922442	0.4759583994	0.8201626436	1	2	3	4
0.645283517	0.6908799642	0.6404952896	0.6841185835	1	2	3	4
0.6834222357	0.6537590326	0.6724963467	0.6518652382	1	2	3	4
0.6726840744	0.6615707925	0.6638373286	0.6616668818	1	2	3	4
0.4660812311	0.8297088031	0.4610110997	0.8245944667	1	2	3	4
0.7636284581	0.5548588802	0.75783509	0.5511811024	1	2	3	4
0.7249617603	0.6072071451	0.7168796443	0.6008261262	1	2	3	4
0.8303712158	0.4624355121	0.8270761434	0.4607116733	1	2	3	4
0.5126443207	0.8044390088	0.5086823368	0.7960242675	1	2	3	4
0.5761337961	0.7514706262	0.5674532848	0.7535303989	1	2	3	4
0.68252933	0.653982964	0.6710739048	0.6524848328	1	2	3	4
0.7057215842	0.6303151403	0.6948589995	0.6274600921	1	2	3	4
0.5214025607	0.7966358617	0.5134393558	0.7915666279	1	2	3	4
0.4768504499	0.825014857	0.4726860057	0.8205757067	1	2	3	4
0.8167912852	0.4851559338	0.8134968753	0.4824491201	1	2	3	4
0.7426257638	0.5882849441	0.733746852	0.5855083688	1	2	3	4
0.7710745149	0.5460738801	0.765584678	0.5415773848	1	2	3	4
0.7805936658	0.535299336	0.7754407238	0.5347532378	1	2	3	4
0.8449139317	0.4278036639	0.8434925225	0.4246116776	1	2	3	4
0.7336501207	0.599981052	0.7236032087	0.5959382126	1	2	3	4
0.5938676791	0.7376299448	0.5901579455	0.7343745966	1	2	3	4
0.5035366829	0.8035174451	0.4987174704	0.8043113463	1	2	3	4
0.7896547173	0.5244558898	0.784760439	0.5226711415	1	2	3	4
0.5388258679	0.7817616509	0.5314414078	0.7831074394	1	2	3	4
0.8200445676	0.473993816	0.8165671735	0.4701346758	1	2	3	4
0.8316678701	0.4605493209	0.8281721232	0.4595843552	1	2	3	4
0.7915414658	0.5248434634	0.7840064671	0.5244524762	1	2	3	4
0.6632270387	0.6678494837	0.6516183192	0.6715545803	1	2	3	4
0.8063947575	0.4969812328	0.8030734073	0.4954520029	1	2	3	4
0.5469551917	0.7751126116	0.5384681155	0.7769373091	1	2	3	4
0.4620204514	0.8345233276	0.457738706	0.8304117723	1	2	3	4
0.7687840178	0.5506644733	0.7597394522	0.5498214363	1	2	3	4
0.8262638497	0.467844316	0.8221170289	0.4662019707	1	2	3	4
0.6432181873	0.6947298612	0.6350698007	0.6930166516	1	2	3	4
0.8052068047	0.5002713015	0.8001585673	0.4952712878	1	2	3	4
0.4824408159	0.8200625285	0.4781037217	0.8137945872	1	2	3	4
0.7593968616	0.5604485518	0.7504430557	0.5608020309	1	2	3	4
0.5656596244	0.7619351116	0.5606597643	0.7571360957	1	2	3	4
0.4841256901	0.819743857	0.4776684389	0.8157824534	1	2	3	4
0.5364577267	0.7849139156	0.5341308336	0.7789682027	1	2	3	4
0.6773194195	0.6560758611	0.6706308491	0.6543694333	1	2	3	4
0.7990962242	0.5044829338	0.796349843	0.50200938	1	2	3	4
0.744955083	0.584874297	0.7363041383	0.5850867002	1	2	3	4
0.7728603263	0.5427062968	0.7689969841	0.5392194828	1	2	3	4
0.7363754241	0.5900419441	0.7318735814	0.5885805258	1	2	3	4
0.8199436305	0.4728827719	0.8187202686	0.4685770836	1	2	3	4
0.7729767922	0.5454623752	0.7650483475	0.5420334753	1	2	3	4
0.7567336734	0.5646257332	0.7467664708	0.5662751172	1	2	3	4
0.8164185942	0.4884718406	0.809773653	0.4873112172	1	2	3	4
0.7971861825	0.5097108701	0.7900460156	0.5105288068	1	2	3	4
0.8432601151	0.4344182521	0.8349500979	0.4360311518	1	2	3	4
0.76695162	0.5506989243	0.7619625035	0.545690805	1	2	3	4
0.6758752417	0.6620531062	0.6662080652	0.6562196119	1	2	3	4
0.5315428634	0.7871790676	0.5285187949	0.7876855557	1	2	3	4
0.5344312191	0.7830191117	0.5253629947	0.7810765458	1	2	3	4
0.8449216961	0.4277089237	0.8428551441	0.4274342756	1	2	3	4
0.667280054	0.6668073415	0.6617153251	0.6618562024	1	2	3	4
0.822963981	0.4703420121	0.8167070858	0.4722774407	1	2	3	4
0.7614311337	0.5634888508	0.7501243665	0.5610343789	1	2	3	4
0.8247109703	0.4644595072	0.8130615925	0.4686889549	1	2	3	4
0.8577717733	0.3905363156	0.8535817554	0.3911019319	1	2	3	4
0.4665315662	0.8288303031	0.4607779125	0.8266597823	1	2	3	4
0.8271800486	0.4658375464	0.8222491683	0.4663912913	1	2	3	4
0.5376612083	0.7848708519	0.5330348537	0.7807753539	1	2	3	4
0.7970386589	0.5092113309	0.791017629	0.5094703326	1	2	3	4
0.7739783994	0.5424306889	0.7687404782	0.5395550966	1	2	3	4
0.5961038255	0.7384653811	0.5900180331	0.7355535476	1	2	3	4
0.7620367567	0.5550655861	0.7577651338	0.5512929736	1	2	3	4
0.7198372582	0.6119269295	0.7114619283	0.606806936	1	2	3	4
0.7577508094	0.5638247479	0.7483132792	0.5590034852	1	2	3	4
0.7422996591	0.5873117039	0.7344230949	0.5851125167	1	2	3	4
0.74434946	0.5864676548	0.7348583776	0.5847596919	1	2	3	4
0.4793039994	0.8214491805	0.4757174393	0.8193795448	1	2	3	4
0.7916035809	0.5222165761	0.7857709169	0.5228690676	1	2	3	4
0.553686924	0.7707804008	0.5429064453	0.7716019104	1	2	3	4
0.8205492535	0.4715133454	0.819023412	0.4687664042	1	2	3	4
0.8219701381	0.4728310955	0.8168780897	0.470048621	1	2	3	4
0.477339607	0.8231114403	0.4754997979	0.8186911062	1	2	3	4



==> figures/chart5ds.dat <==
A	B	C	D	ca	cb	cc	cd
0.0000481	1.0000000	0.0007655	0.9980386	1	2	3
0.0020858	0.9982556	0.0010844	0.9999527	1	2	3
0.0006819	0.9990087	0.0015708	0.9993462	1	2	3
0.0006498	0.9991470	0.0003429	0.9992280	1	2	3
0.0008343	0.9991317	0.0008771	0.9992438	1	2	3
0.9961418	0.0126046	0.9938018	0.0233751	1	2	3
0.9949092	0.0050294	0.9939450	0.0160203	1	2	3
0.9996116	0.0126742	0.9887574	0.0273941	1	2	3
0.9971633	0.0127670	0.9927829	0.0248048	1	2	3
0.9966652	0.0124266	0.9933387	0.0233593	1	2	3
0.9976783	0.0121712	0.9917975	0.0246539	1	2	3
0.9987843	0.0124808	0.9899701	0.0260677	1	2	3
0.9980413	0.0115522	0.9913007	0.0245109	1	2	3
0.9964541	0.0119314	0.9936166	0.0233672	1	2	3
0.9987336	0.0122022	0.9902564	0.0265840	1	2	3
0.9974335	0.0127516	0.9923534	0.0245586	1	2	3
0.9985226	0.0125117	0.9906607	0.0261868	1	2	3
0.9986408	0.0119314	0.9905259	0.0262504	1	2	3
0.9989616	0.0057877	0.9898775	0.0188637	1	2	3
0.9999831	0.0129914	0.9881427	0.0283710	1	2	3
0.9972731	0.0117457	0.9924881	0.0243997	1	2	3
0.9993330	0.0123415	0.9896669	0.0267428	1	2	3
0.9978134	0.0117379	0.9917386	0.0249239	1	2	3
0.9993077	0.0046271	0.9897259	0.0183713	1	2	3
0.9991642	0.0050449	0.9897764	0.0183872	1	2	3
0.9991051	0.0053699	0.9898269	0.0188478	1	2	3
0.9963528	0.0114981	0.9936334	0.0237167	1	2	3
0.9963444	0.0118617	0.9937008	0.0228986	1	2	3
0.9986154	0.0128135	0.9905680	0.0261153	1	2	3
0.9962515	0.0126742	0.9937176	0.0238438	1	2	3
0.9885435	0.0000000	1.0000000	0.0000000	1	2	3
0.9981389	0.0080840	1.0000000	0.0066404	1	2	3
0.0016716	0.9984370	0.0008674	1.0000000	1	2	3
0.0014521	0.9986382	0.0006400	0.9992852	1	2	3
0.9991916	0.0007495	1.0000000	0.0000000	1	2	3
0.0561954	0.9930594	0.0401642	0.9959709	1	2	3
0.0564214	0.9915604	0.0405536	0.9973730	1	2	3
0.0566474	0.9917712	0.0401023	0.9970185	1	2	3
0.0559694	0.9928486	0.0406155	0.9963255	1	2	3
0.0560911	0.9927783	0.0396245	0.9966317	1	2	3
0.6641575	0.6870174	0.6838449	0.6808787	1	2	3
0.6731366	0.6861508	0.6533877	0.7136675	1	2	3
0.6785606	0.6801549	0.6600596	0.7075836	1	2	3
0.6738320	0.6788901	0.6513260	0.7087762	1	2	3
0.6743970	0.6785544	0.6514056	0.7084619	1	2	3
0.0000000	1.0000000	0.0000000	0.9807731	1	2	3
0.0016210	0.9988935	0.0018106	0.9992375	1	2	3
0.0013592	0.9992804	0.0011706	0.9984115	1	2	3
0.0004390	0.9990096	0.0003116	0.9986021	1	2	3
0.0001773	0.9995435	0.0006990	0.9979905	1	2	3
1.0000000	0.0133551	0.9879237	0.0291415	1	2	3
0.9990454	0.0079765	0.9989315	0.0072075	1	2	3
0.9984196	0.0085144	0.9994020	0.0069791	1	2	3
0.9986603	0.0005610	0.9990591	0.0000000	1	2	3
0.9993261	0.0084068	0.9983335	0.0075462	1	2	3
0.9998155	0.0079765	0.9976637	0.0077668	1	2	3
0.9999840	0.0004457	0.9974166	0.0015203	1	2	3
0.6714532	0.6481446	0.6889821	0.6334885	1	2	3
0.6724560	0.6456471	0.6903775	0.6327244	1	2	3
0.0350006	0.9778150	0.0329867	0.9936984	1	2	3
0.3821106	0.8497153	0.3831151	0.8488236	1	2	3
0.3828166	0.8489776	0.3829955	0.8496743	1	2	3
0.4094100	0.8401558	0.4079289	0.8413719	1	2	3
0.3962857	0.8451968	0.3961998	0.8455073	1	2	3
0.3908227	0.8413469	0.3882182	0.8457200	1	2	3
0.4004573	0.8409166	0.4016856	0.8388433	1	2	3
0.4226866	0.8279299	0.4203837	0.8304700	1	2	3
0.4191087	0.8312880	0.4190282	0.8276737	1	2	3
0.4087040	0.8408935	0.4080485	0.8405211	1	2	3
0.7068790	0.6221174	0.7178385	0.6159936	1	2	3
0.7178212	0.6107213	0.7306999	0.6042489	1	2	3
0.6235691	0.7028655	0.6342992	0.6967964	1	2	3
0.6190847	0.7063466	0.6322819	0.6960087	1	2	3
0.6547351	0.6740104	0.6638573	0.6675725	1	2	3
0.6695199	0.6587568	0.6816544	0.6499279	1	2	3
0.6294252	0.6967871	0.6402874	0.6917866	1	2	3
0.6456861	0.6810648	0.6558518	0.6749061	1	2	3
0.7416149	0.5817663	0.7513515	0.5770494	1	2	3
0.7398339	0.5806290	0.7545968	0.5746233	1	2	3
0.7791505	0.5291433	0.7901351	0.5234461	1	2	3
0.6338133	0.6921765	0.6461320	0.6849178	1	2	3
0.6925514	0.6346123	0.7063964	0.6268875	1	2	3
0.6722233	0.6565898	0.6820451	0.6505423	1	2	3
0.7163050	0.6126655	0.7294002	0.6046742	1	2	3
0.7354779	0.5864539	0.7489196	0.5788611	1	2	3
0.7359833	0.5872300	0.7475880	0.5795071	1	2	3
0.6401829	0.6857292	0.6514265	0.6795772	1	2	3
0.6995307	0.6286568	0.7127593	0.6211137	1	2	3
0.6648670	0.6627604	0.6759532	0.6560799	1	2	3
0.7110986	0.6177296	0.7230772	0.6103615	1	2	3
0.6586258	0.6683163	0.6707465	0.6614914	1	2	3


==> figures/chart5x.dat <==
A	B	C	D	ca	cb	cc
0.0477128889	0.7628163654	0.5392871265	0.0415996631	1	2	3
0.0948762648	0.406717412	0.8437929541	0.0983804273	1	2	3
0.0813279266	0.4264319696	0.8365813704	0.0876789953	1	2	3
0.0332171145	0.7581541389	0.5568735996	0.0376177349	1	2	3
0.0268124455	0.5047002854	0.7995255042	0.0480702963	1	2	3
0.0601622011	0.4703710752	0.8122352144	0.0698943258	1	2	3
0.0718535643	0.451018078	0.8226477621	0.0752354698	1	2	3
0.0166559291	0.6925975262	0.6358432657	0.0244275978	1	2	3
0.0164853905	0.6780970504	0.6467453727	0.0290987059	1	2	3
0.0063478228	0.6737012369	0.6590596697	0.0214794395	1	2	3
0.0216204949	0.7136631779	0.6134365174	0.0242935906	1	2	3
0.0570735589	0.4780780209	0.8092790299	0.0632131097	1	2	3
0.0400386554	0.7509990485	0.5587376904	0.0411593537	1	2	3
0.0075415925	0.6541198858	0.6780395037	0.0210391301	1	2	3
0.005779361	0.6538915319	0.6863808394	0.0138027414	1	2	3
0.0143631334	0.5408753568	0.7797925022	0.0299410368	1	2	3
0.0053245917	0.6313035205	0.699128208	0.0207711157	1	2	3
0.0310001137	0.7488487155	0.5691878966	0.0325254614	1	2	3
0.0094743624	0.5626831589	0.7640701199	0.0230300942	1	2	3
0.023818547	0.5409324453	0.7715076541	0.0405276055	1	2	3
0.0206920074	0.5711893435	0.7534881094	0.0250402022	1	2	3
0.051218403	0.4858991437	0.8021992506	0.0618921816	1	2	3
0.014457877	0.6254043768	0.7009546405	0.0191247416	1	2	3
0.0905749043	0.4270599429	0.8292191531	0.0944750747	1	2	3
0	0.6412940057	0.6968875332	0.0149322306	1	2	3
0.0301474211	0.7305613701	0.5820482404	0.0421931235	1	2	3
0.0193276992	0.7006279734	0.6214389275	0.0193353243	1	2	3
0.037310039	0.7407611798	0.5703929654	0.0443180948	1	2	3
0.0021980521	0.6214652712	0.7069611554	0.0232598208	1	2	3
0.0053245917	0.5965366318	0.7348660302	0.0201393675	1	2	3
0.0424261947	0.5140627973	0.7868534523	0.0494869439	1	2	3
0.0168454163	0.5876117983	0.7352614434	0.0283138066	1	2	3
0.0187402888	0.6810846813	0.6452390367	0.0180909717	1	2	3
0.0281009588	0.7147098002	0.5978835979	0.0256336626	1	2	3
0.0573009436	0.4615033302	0.8171119773	0.0722873114	1	2	3
0.0586273544	0.4808182683	0.8024440302	0.0628493759	1	2	3
0.008053208	0.6466222645	0.6896571203	0.0171337775	1	2	3
0.0261681889	0.5070409134	0.7976614133	0.0462133395	1	2	3
0.0198393148	0.586450999	0.7401946939	0.0255570871	1	2	3
0.0052677455	0.6613891532	0.6747632228	0.017708094	1	2	3
0.0130556714	0.5969552807	0.7279745429	0.0235086913	1	2	3
0.023818547	0.6857469077	0.639345497	0.0155831228	1	2	3
0.0291241899	0.7288867745	0.5879794385	0.0375220155	1	2	3
0.0350551408	0.5179828735	0.7848198987	0.0453710085	1	2	3
0.0271156251	0.7018839201	0.6200267375	0.0285626771	1	2	3
0.0340698071	0.7199429115	0.5953228266	0.0372157133	1	2	3
0.0098722856	0.6025118934	0.7279368845	0.0196033387	1	2	3
0.0021222572	0.6163653663	0.7080344198	0.0138793169	1	2	3
0.0159927237	0.6028734539	0.721968028	0.0288306915	1	2	3
0.0306590366	0.7230637488	0.593665857	0.0382877709	1	2	3
0.0304695494	0.7255756422	0.5894669453	0.0357033464	1	2	3
0.0220563156	0.6144053283	0.711913235	0.0270885979	1	2	3
0.0086216698	0.5779448145	0.7507767045	0.0235469791	1	2	3
0.0782961307	0.4441103711	0.8227042498	0.0837353549	1	2	3
0.0797930799	0.4355280685	0.8284094974	0.0868749521	1	2	3
0.0112744912	0.5646241675	0.7579318006	0.0231832453	1	2	3
0.012600902	0.5324262607	0.7820896647	0.0385174975	1	2	3
0.0070678743	0.6633301618	0.6686249035	0.0178612451	1	2	3
0.0030886421	0.6130161751	0.7157167335	0.017554943	1	2	3
0.0165043393	0.5470409134	0.7680995688	0.0241021518	1	2	3
0.0281957024	0.7141960038	0.6043231844	0.0323340225	1	2	3
0.0098912343	0.6700475737	0.6594550829	0.0076766981	1	2	3
0.0207299049	0.5780019029	0.7489502721	0.0198522092	1	2	3
0.0178686474	0.5816365366	0.744713702	0.0194310437	1	2	3
0.007712131	0.5542340628	0.7663672824	0.0316065549	1	2	3
0.0070489256	0.5825118934	0.743678096	0.0200245042	1	2	3
0.0343161405	0.5249666984	0.7846504359	0.0431694617	1	2	3
0.0796604389	0.4362702188	0.826959649	0.0840990888	1	2	3
0.0304884981	0.7563463368	0.55757028	0.036430814	1	2	3
0.0074089514	0.6675547098	0.6630702894	0.011869209	1	2	3
0.031739114	0.7353758325	0.5779623039	0.0420591163	1	2	3
0.0247280858	0.564643197	0.7559170762	0.0324680297	1	2	3
0.0030507447	0.6062036156	0.7202545708	0.0227429359	1	2	3
0.0250123167	0.737621313	0.5744600727	0.0254230799	1	2	3
0.806211392	0.1031779258	0.093053908	0.4242093575	1	2	3
0.4413536969	0.1055566127	0.1030898718	0.7926717207	1	2	3
0.7738848675	0.0614081827	0.0564687718	0.4950991653	1	2	3
0.7137605639	0.0364034253	0.0348905082	0.5863197795	1	2	3
0.7891575397	0.0891722169	0.079139129	0.457060265	1	2	3
0.4727896313	0.088981922	0.0753544597	0.7776054828	1	2	3
0.7162238981	0.0350523311	0.0319531529	0.5746228655	1	2	3
0.6394815629	0.0283539486	0.02331055	0.6702082855	1	2	3
0.4043847349	0.1325023787	0.8047600218	0.1126234781	1	2	3
0.7743964831	0.12905804	0.444030202	0.10829696	1	2	3
0.7515632698	0.0923311132	0.500517803	0.0751588942	1	2	3
0.7181377193	0.0864319696	0.5303244271	0.0748334482	1	2	3
0.7138174101	0.0808753568	0.5467811482	0.0632322536	1	2	3
0.5777087202	0.0697811608	0.6957012936	0.0514013324	1	2	3
0.7550498351	0.1014652712	0.4815379691	0.0929435638	1	2	3
0.4477204684	0.1122359657	0.7847069235	0.0913546213	1	2	3
0.4903740478	0.0962702188	0.7575552166	0.0719427215	1	2	3
0.469435707	0.0982683159	0.7737859873	0.0837927866	1	2	3
0.6818319627	0.0812749762	0.5768137227	0.0600735125	1	2	3
0.7375791109	0.0927687916	0.5169745241	0.0719810093	1	2	3
0.6793686285	0.0766508088	0.5861341769	0.0610881384	1	2	3
0.5793383105	0.0671360609	0.688508539	0.0465004977	1	2	3
0.5427104256	0.0816745956	0.7201227664	0.0635768436	1	2	3
0.58722098	0.0680494767	0.6835941178	0.0468450877	1	2	3
0.5183992117	0.0860323501	0.7394980135	0.0663144192	1	2	3
0.5612991246	0.0626831589	0.7100679734	0.0550769584	1	2	3
0.7012733543	0.0807802093	0.5577962304	0.0583697067	1	2	3
0.739019214	0.0922359657	0.5115328852	0.0702963473	1	2	3
0.6050138326	0.0638058991	0.6645954546	0.0484148863	1	2	3
0.6449008982	0.0810656518	0.6102355533	0.0704877862	1	2	3
0.5668511009	0.0679543292	0.7005027396	0.0538900375	1	2	3
0.4608708834	0.1074785918	0.7745579845	0.0917757868	1	2	3
0.602645242	0.071170314	0.6718258676	0.0512864691	1	2	3
0.6723197029	0.0830066603	0.5889208985	0.0646297573	1	2	3
0.6575586463	0.0906184586	0.5972057467	0.0712726855	1	2	3
0.5220942131	0.0916460514	0.731552091	0.0605903974	1	2	3
0.6430060257	0.0821693625	0.617823721	0.0669461674	1	2	3
0.4289043847	0.1172216936	0.7952136173	0.101271154	1	2	3
0.7071664077	0.0795623216	0.5517332279	0.068018225	1	2	3
0.7591806571	0.1107326356	0.4763411098	0.0906271537	1	2	3
0.5260544965	0.0904471931	0.7289536613	0.0641128723	1	2	3
0.5028423087	0.0899143673	0.7483289085	0.069186002	1	2	3
0.5948383674	0.0647002854	0.6735016664	0.0586760089	1	2	3
0.5447568879	0.0726165557	0.7160556591	0.0604755341	1	2	3
0.6557774662	0.0850237869	0.605415278	0.0585611456	1	2	3
0.652556183	0.0843577545	0.6080325369	0.0640937285	1	2	3
0.699776405	0.0829305423	0.5644052797	0.063500268	1	2	3
0.6199264789	0.0610466223	0.6469148355	0.0587142967	1	2	3
0.5665100239	0.0714367269	0.7038731665	0.0488360518	1	2	3
0.6383446394	0.0707516651	0.6217590239	0.0543494908	1	2	3
0.5034107705	0.0923311132	0.7449208232	0.0688031243	1	2	3
0.4929321257	0.0963843958	0.7511156301	0.0649934911	1	2	3
0.611247963	0.0730732636	0.660773127	0.0517459224	1	2	3
0.6254405579	0.0736822074	0.6459357171	0.0517076346	1	2	3
0.6290029181	0.073434824	0.6412849046	0.057489088	1	2	3
0.6677909577	0.0792959087	0.5931198102	0.0609732751	1	2	3
0.761189222	0.1141769743	0.4690918677	0.0994524849	1	2	3
0.4224239209	0.1141389153	0.7981321433	0.1010222835	1	2	3
0.4113010194	0.1319314938	0.8021615922	0.1085458305	1	2	3
0.4819039679	0.0919124643	0.7645596792	0.0810360671	1	2	3
0.6332284837	0.0827212179	0.628819974	0.0619687572	1	2	3
0.5334444992	0.0828734539	0.7260916229	0.0595374837	1	2	3
0.7295069542	0.0939676499	0.523640061	0.0748525921	1	2	3
0.4755182476	0.1026641294	0.7668945	0.0704877862	1	2	3
0.5521468905	0.0650428164	0.7131936207	0.0559001455	1	2	3
0.4544662144	0.0982302569	0.7782485078	0.0920055134	1	2	3
0.6379846136	0.0743101808	0.6277090512	0.0618921816	1	2	3
0.55349225	0.0562131304	0.7117437722	0.0624664982	1	2	3
0.6164588623	0.0733396765	0.6522999868	0.0526265411	1	2	3
0.7458786524	0.0960418649	0.5053380783	0.075867218	1	2	3
0.4321446167	0.1130161751	0.7871358903	0.1059614059	1	2	3
0.6876492212	0.0814462417	0.5725959818	0.0646297573	1	2	3
0.5105923371	0.0795623216	0.7411738123	0.073703959	1	2	3
0.4301360518	0.1030827783	0.7882844716	0.1077417873	1	2	3
0.5896843142	0.075661275	0.6777382365	0.0572785052	1	2	3
0.770890969	0.1067364415	0.4541226534	0.0937858948	1	2	3
0.6948118392	0.0849666984	0.566871905	0.0657783904	1	2	3
0.631902073	0.0779448145	0.6349582933	0.0579293974	1	2	3
0.7679728654	0.1107706946	0.4622945264	0.0951068229	1	2	3
0.7083601774	0.0906755471	0.547515487	0.0662569875	1	2	3
0.7228370031	0.0936060894	0.5284791655	0.0679990811	1	2	3
0.5918823663	0.0672312084	0.6774934569	0.0513630446	1	2	3
0.4399135938	0.1057659372	0.7863827223	0.0987441611	1	2	3
0.7564899382	0.1036917222	0.4813685063	0.0906462976	1	2	3
0.6292113541	0.0631208373	0.6351842437	0.0599395053	1	2	3
0.4908098685	0.0943101808	0.7512286053	0.0669844552	1	2	3
0.7703983022	0.1026260704	0.4589052703	0.099605636	1	2	3
0.0700344867	0.775775452	0.0935811256	0.4912512444	1	2	3
0.0505741464	0.5281446242	0.0741305617	0.7616777701	1	2	3
0.0471065297	0.549096099	0.0623623115	0.745482043	1	2	3
0.0387501421	0.7679352997	0.070684818	0.5234129719	1	2	3
0.0236669572	0.5717031399	0.043985012	0.7451757409	1	2	3
0.0565998408	0.7704471931	0.0843359883	0.5039244965	1	2	3
0.0084511312	0.6716841104	0.0337795854	0.6588368175	1	2	3
0.017622314	0.7104091342	0.0431376979	0.6094455931	1	2	3
0.0104786448	0.6492483349	0.0309175469	0.6815414657	1	2	3
0.0289536514	0.7383063749	0.0506505489	0.5726319014	1	2	3
0.0158411339	0.6155661275	0.0317083733	0.7108124665	1	2	3
0.0468222989	0.5369362512	0.0675591708	0.7583275902	1	2	3
0.0153674158	0.6822454805	0.0303715001	0.6410712918	1	2	3
0.0356804487	0.748753568	0.0559980418	0.5572593614	1	2	3
0.0166938265	0.7000951475	0.0294676985	0.6250861475	1	2	3
0.0373479365	0.7495337774	0.0613643639	0.5528179799	1	2	3
0.0383332702	0.7632159848	0.061006609	0.5357799219	1	2	3
0.0507636336	0.7650237869	0.0614396807	0.5248870511	1	2	3
0.0252775988	0.7185537583	0.0471106592	0.595413125	1	2	3
0.0152916209	0.626450999	0.0355495302	0.7000727468	1	2	3
0.0226247774	0.6169552807	0.0379220095	0.7024274447	1	2	3
0.0149315951	0.608905804	0.0397296127	0.7119228119	1	2	3
0.0126198507	0.6787630828	0.0407463895	0.6431771192	1	2	3
0.0254291886	0.7305613701	0.0537573669	0.5784133548	1	2	3
0.0112744912	0.689096099	0.0330640758	0.6391951911	1	2	3
0.018929776	0.6196003806	0.0402380011	0.7014128187	1	2	3
0.0268124455	0.7269457659	0.0494643093	0.5830844628	1	2	3
0.0240838292	0.5787059943	0.0441544748	0.736465273	1	2	3
0.0134725433	0.6446241675	0.0343821198	0.6817329045	1	2	3
0.0240648804	0.7192388202	0.0490124084	0.5937667509	1	2	3
0.0101754652	0.7010085633	0.0419137999	0.6192664063	1	2	3
0.0125440558	0.6568220742	0.034495095	0.6718738035	1	2	3
0.0115966195	0.6784395814	0.0330264174	0.6501263496	1	2	3
0.0245385986	0.7258610847	0.0396919543	0.591239758	1	2	3
0.01783075	0.5928829686	0.0373759626	0.7321770427	1	2	3
0.0110660553	0.6740818268	0.0353235798	0.6520024504	1	2	3
0.0158221852	0.7140247383	0.0420267751	0.6057508232	1	2	3
0.0064425664	0.6370123692	0.0318025193	0.6870549047	1	2	3
0.0152726721	0.6363653663	0.0340431942	0.6909602573	1	2	3
0.0554060712	0.7746146527	0.0864636879	0.4981430431	1	2	3
0.0166748778	0.6265080875	0.0399743923	0.6951336243	1	2	3
0.0081669004	0.6948810657	0.0398049295	0.6273834137	1	2	3
0.0357562436	0.7557564225	0.0531171741	0.5501761237	1	2	3
0.0342592943	0.759809705	0.0602346118	0.5397044184	1	2	3
0.0184560579	0.5995813511	0.0328192962	0.7231985604	1	2	3
0.0240648804	0.6004567079	0.0408781939	0.7189294739	1	2	3
0.017281237	0.6084871551	0.0394471747	0.7166513516	1	2	3
0.0210141357	0.5875737393	0.0430435519	0.7327130714	1	2	3
0.0155758517	0.7045099905	0.0406522435	0.6178689027	1	2	3
0.0289915489	0.7435775452	0.0529100529	0.5615093039	1	2	3
0.0270966764	0.7415223597	0.0540962925	0.5653955127	1	2	3
0.0101944139	0.6572407231	0.034777533	0.6671452638	1	2	3
0.0272672149	0.726565176	0.0475249016	0.5867218011	1	2	3
0.0226816235	0.5737202664	0.0428364307	0.7398728846	1	2	3
0.0113313374	0.7151855376	0.0419514583	0.6032621181	1	2	3
0.0102133626	0.6321788773	0.0291852605	0.6929703653	1	2	3
0.0067078486	0.6540818268	0.0335348058	0.6756260051	1	2	3
0.0357751923	0.757887726	0.0549436065	0.5466345049	1	2	3
0.019896161	0.5765366318	0.0466022708	0.7392602803	1	2	3
0.0155948005	0.6638439581	0.0379596679	0.6611149399	1	2	3
0.0482245045	0.5441674596	0.0648477659	0.749157669	1	2	3
0.0430515026	0.5417697431	0.0701764296	0.7524121296	1	2	3
0.0135483382	0.6933396765	0.0302208665	0.6337966154	1	2	3
0.0161443135	0.706641294	0.0420079459	0.6155142048	1	2	3
0.0163906469	0.6314367269	0.0365286486	0.6946358833	1	2	3
0.0140599538	0.5977164605	0.0399932215	0.7262615821	1	2	3
0.0570167128	0.7751665081	0.0940141972	0.4915575465	1	2	3
0.0078068746	0.6945956232	0.0365286486	0.6299104066	1	2	3
0.0115018759	0.6411988582	0.036660453	0.6850447967	1	2	3
0.0139273127	0.5729971456	0.0447758384	0.7447162876	1	2	3
0.0064236177	0.662074215	0.0373947918	0.6612298032	1	2	3
0.0087732596	0.6616555661	0.0371123538	0.6659583429	1	2	3
0.0060067457	0.6745956232	0.0393153703	0.6504135079	1	2	3
0.0098533369	0.6608372978	0.0327816378	0.6669155372	1	2	3
0.0146852617	0.604414843	0.035436555	0.7172830998	1	2	3
0.0187023913	0.6040723121	0.0371123538	0.7178382725	1	2	3
0.0317201652	0.7560418649	0.0441921332	0.5491423539	1	2	3
0.7726721492	0.5003805899	0.0725865672	0.0610881384	1	2	3
0.4694736044	0.7759847764	0.107156979	0.0838310744	1	2	3
0.7368969568	0.5781160799	0.0311623265	0.012692396	1	2	3
0.5913328533	0.7204757374	0.0391835659	0.020215943	1	2	3
0.6655550081	0.6550523311	0.0180195447	0.0105099931	1	2	3
0.7375222648	0.5617316841	0.0512907417	0.0349758787	1	2	3
0.7404024709	0.5504091342	0.0537385377	0.0351290298	1	2	3
0.5778413613	0.7282588011	0.0440038412	0.0293092886	1	2	3
0.5274567022	0.7543292103	0.0708919392	0.0517842101	1	2	3
0.4867927388	0.7697431018	0.0950498032	0.0757140669	1	2	3
0.6304619699	0.6943672693	0.0258901504	0.003177885	1	2	3
0.7271573123	0.5857849667	0.0370182078	0.0208094035	1	2	3
0.6183916322	0.6991817317	0.0339867066	0.0178612451	1	2	3
0.7661916853	0.5130922931	0.0646029863	0.0552301095	1	2	3
0.6477811043	0.6708087536	0.0301267205	0.0035416188	1	2	3
0.684427938	0.6374500476	0.0282814589	0.0078681369	1	2	3
0.5627960738	0.735394862	0.0500668437	0.0316831304	1	2	3
0.5809110547	0.7209514748	0.0421962379	0.0109120147	1	2	3
0.6908894531	0.6338534729	0.0245909356	0.0060686117	1	2	3
0.709553947	0.6141769743	0.026040784	0.0114480435	1	2	3
0.6613483913	0.6658420552	0.0227080156	0.0061451872	1	2	3
0.4764846326	0.7731493815	0.1024120206	0.0751014626	1	2	3
0.4958123318	0.7617507136	0.0876875859	0.0766904051	1	2	3
0.4781521204	0.771018078	0.103579431	0.0746611532	1	2	3
0.6182779399	0.7053472883	0.0279048749	0.0024887051	1	2	3
0.4896918937	0.7642816365	0.0924513736	0.0724021747	1	2	3
0.6736082162	0.6528068506	0.0264738557	0	1	2	3
0.7440027286	0.549019981	0.0592743226	0.0408339076	1	2	3
0.5031833858	0.7592959087	0.0865954923	0.0743165633	1	2	3
0.7248645166	0.5920456708	0.0271140485	0.0036373382	1	2	3
0.5520900443	0.7411037108	0.0518932761	0.043782066	1	2	3
0.7009701747	0.6241864891	0.0274906325	0.0069683743	1	2	3
0.6306893546	0.6839391056	0.0352294338	0.02138372	1	2	3
0.6078182438	0.7087725975	0.0311999849	0.0076958419	1	2	3
0.7173987191	0.6051950523	0.0287521889	0.0067386477	1	2	3
0.6563269792	0.6691722169	0.0222561148	0.0087296118	1	2	3
0.7554667071	0.5263177926	0.0613831931	0.0530477066	1	2	3
0.5667563573	0.7295908658	0.049163042	0.0373497205	1	2	3
0.6020009853	0.7120837298	0.0385998607	0.0141664752	1	2	3
0.5295600106	0.7486584206	0.0689337024	0.0500229727	1	2	3
0.6370182287	0.6817126546	0.0341749986	0.0171720652	1	2	3
0.5093796188	0.7549191246	0.0849196935	0.0702580596	1	2	3
0.7050252018	0.6180780209	0.0285827261	0.0112374608	1	2	3
0.6433092053	0.6759086584	0.0259842964	0.007178957	1	2	3
0.7120930761	0.6085061846	0.0304844753	0.0104717053	1	2	3
0.6771705764	0.6411227402	0.0297501365	0.0071023815	1	2	3
0.5966384962	0.7150142721	0.0375830838	0.0085381729	1	2	3
0.6820403987	0.6404186489	0.0268692689	0.0092082089	1	2	3
0.720980028	0.5920647003	0.032988759	0.0192396049	1	2	3
0.5167696214	0.7543862988	0.0733209061	0.0623133471	1	2	3
0.5792056695	0.7233301618	0.046056224	0.0327360441	1	2	3
0.6961761473	0.624643197	0.0308610593	0.014377058	1	2	3
0.6637359306	0.6628734539	0.0241202056	0.0048051152	1	2	3
0.7020123546	0.6181731684	0.0275847785	0.0095719427	1	2	3
0.6949444802	0.628753568	0.0271705361	0.0042882303	1	2	3
0.7631788381	0.5177164605	0.0688395564	0.0534880159	1	2	3
0.6746314473	0.6478782112	0.024063718	0.0106057125	1	2	3
0.5307537803	0.7460323501	0.0672579036	0.0534114404	1	2	3
0.7440216773	0.5415033302	0.0603099286	0.0493529367	1	2	3
0.7206768484	0.5984966698	0.0290346269	0.0149513745	1	2	3
0.5645204078	0.7309609895	0.0566570638	0.0206179646	1	2	3
0.7485314738	0.5378686965	0.0493889924	0.0408530515	1	2	3
0.7529086292	0.531056137	0.0632472839	0.0507695842	1	2	3
0.6767537045	0.6460133206	0.0278672165	0.0127689716	1	2	3
0.5384659112	0.7447383444	0.0615526559	0.0447392603	1	2	3
0.6921211202	0.6307516651	0.0297689657	0.0101079715	1	2	3
0.6245120703	0.6959086584	0.0278295581	0.0140707558	1	2	3
0.6049380377	0.711132255	0.032329737	0.0171529214	1	2	3
0.5452874522	0.7427212179	0.0643205483	0.0476491309	1	2	3
0.7573047334	0.5235394862	0.0616656311	0.053813462	1	2	3
0.4928752795	0.7627021884	0.0939577096	0.073703959	1	2	3
0.6309925342	0.6831969553	0.035813139	0.0199287847	1	2	3
0.7110508963	0.6101427212	0.0279801917	0.0086721801	1	2	3
0.7459354985	0.5411607992	0.0565252594	0.0358947852	1	2	3
0.7637283511	0.513282588	0.0639251351	0.0541197641	1	2	3
0.6131996817	0.7070599429	0.0312941309	0.0086147484	1	2	3
0.5047750786	0.7580019029	0.0900224067	0.0677119228	1	2	3
0.6533899269	0.6701236917	0.0285262385	0.0057431656	1	2	3
0.507712131	0.7570504282	0.083752283	0.0706983689	1	2	3
1	0.171018078	0.173322789	0.1581667815	1	2	3
0.4863948156	0.0786108468	0.0575420362	0.774063864	1	2	3
0.6134270664	0.0262226451	0.0392588827	0.6789570411	1	2	3
0.8032932884	0.0905042816	0.0849008643	0.4430469408	1	2	3
0.7031871755	0.0426831589	0.0299384285	0.5883873191	1	2	3
0.7733922007	0.0505613701	0.0478638272	0.5141664752	1	2	3
0.5271724713	0.0661655566	0.0665235647	0.7436633739	1	2	3
0.7617576837	0.0526926736	0.0450959348	0.5231449575	1	2	3
0.5825027476	0.042112274	0.037225329	0.7130523011	1	2	3
0.7589911699	0.044414843	0.0407275603	0.53108967	1	2	3
0.7863720772	0.0661845861	0.0655256171	0.4836511218	1	2	3
0.6115890401	0.0329019981	0.0247603984	0.6895436098	1	2	3
0.795126388	0.086831589	0.0836016494	0.4549927253	1	2	3
0.8040891348	0.1003805899	0.0967444313	0.4272149475	1	2	3
0.6570849282	0.0431398668	0.0305033045	0.640037522	1	2	3
0.6287186872	0.0359276879	0.0268316105	0.6721035301	1	2	3
0.5110660553	0.0734157945	0.0615903143	0.7561643311	1	2	3
0.7876605904	0.0754900095	0.0618162647	0.4734857187	1	2	3
0.595899496	0.0410275928	0.0361520646	0.7006087756	1	2	3
0.6679235987	0.0333777355	0.0296936489	0.6382571407	1	2	3
0.6234130443	0.0346336822	0.0305597921	0.6787847462	1	2	3
0.5486792739	0.0564414843	0.0535502457	0.7322727621	1	2	3
0.7655663774	0.0499143673	0.0449829596	0.5182058351	1	2	3
0.7230643878	0.0430066603	0.0356060178	0.5721150165	1	2	3
0.5416682457	0.0667364415	0.0581633998	0.7323301937	1	2	3
0.5346761663	0.0657278782	0.0609312922	0.7395282947	1	2	3
0.60222837	0.0410085633	0.0279990209	0.6965885596	1	2	3
0.4866032516	0.0840723121	0.0689337024	0.7685695689	1	2	3
0.4627089097	0.0849096099	0.0777081097	0.7892449652	1	2	3
0.7432826771	0.0366888677	0.0429494059	0.5489317712	1	2	3
0.5068973358	0.0591627022	0.0497844057	0.7632284248	1	2	3
0.5038465911	0.0717411989	0.0688207272	0.7643004824	1	2	3
0.6877818623	0.0383634634	0.0348151914	0.6132360824	1	2	3
0.7530223216	0.046755471	0.0362650398	0.5331572096	1	2	3
0.4705915792	0.0829115128	0.0717769116	0.7826594686	1	2	3
0.7304543904	0.0476498573	0.0285827261	0.5592311816	1	2	3
0.0423882973	0.0655946717	0.7723549681	0.5146259285	1	2	3
0.0562019176	0.0807421503	0.5123237116	0.7625583889	1	2	3
0.0252207526	0.0452521408	0.6208175639	0.6879355234	1	2	3
0.0376132186	0.0650999049	0.547138903	0.7452906042	1	2	3
0.02719142	0.0623977165	0.7333973526	0.5609158435	1	2	3
0.0115966195	0.0358515699	0.7089382214	0.6105367945	1	2	3
0.0333308068	0.0590865842	0.7714888249	0.5251359216	1	2	3
0.024917573	0.0463368221	0.5979024271	0.7111953442	1	2	3
0.0305453443	0.0557564225	0.7420022972	0.5580251168	1	2	3
0.0455148369	0.0670789724	0.5368393304	0.7474155755	1	2	3
0.0401523477	0.0723501427	0.549021823	0.7370204457	1	2	3
0.0365899875	0.0556803045	0.7428684404	0.5529902749	1	2	3
0.0220184182	0.0415413892	0.709277147	0.599605636	1	2	3
0.0090006443	0.0293244529	0.6782654541	0.636859637	1	2	3
0.0278735741	0.0542150333	0.6016870963	0.7024465886	1	2	3
0.014798954	0.0447383444	0.7310060442	0.5739911172	1	2	3
0.0169780574	0.0318934348	0.6338285413	0.6764109044	1	2	3
0.0312653958	0.0497431018	0.5774350863	0.7258212727	1	2	3
0.018588699	0.0296289248	0.6976595304	0.6157630753	1	2	3
0.003789745	0.0307516651	0.6722589392	0.6398077954	1	2	3
0.0208056998	0.040152236	0.629478996	0.6810437246	1	2	3
0.0270398302	0.05132255	0.7527161121	0.5452561452	1	2	3
0.0398681169	0.0566698382	0.5642546461	0.7302435102	1	2	3
0.0276840869	0.048981922	0.7604549135	0.5375794471	1	2	3
0.0543638913	0.0803044719	0.5270293171	0.7511486331	1	2	3
0.0187592375	0.0433301618	0.7141915683	0.5905122904	1	2	3
0.0252397014	0.0443958135	0.6621288294	0.645550961	1	2	3
0.0151021336	0.0437107517	0.6502287748	0.659430278	1	2	3
0.0161443135	0.0377164605	0.6930087179	0.6239375144	1	2	3
0.030223216	0.0514938154	0.6099154569	0.6945018761	1	2	3
0.0343350892	0.0636917222	0.5586435444	0.7366184241	1	2	3
0.0292947285	0.0571455756	0.7553898586	0.5398958573	1	2	3
0.0182286732	0.0391627022	0.7117626014	0.5939581898	1	2	3
0.0179444423	0.0372216936	0.6806755917	0.633681752	1	2	3
0.0279872665	0.0483349191	0.5889397277	0.7171490926	1	2	3
0.018039186	0.0370694577	0.6613568322	0.6518301554	1	2	3
0.0559176867	0.079961941	0.5177088629	0.7606440003	1	2	3
0.0115966195	0.0361560419	0.6592479617	0.6581284938	1	2	3
0.0538522757	0.0716270219	0.5309269615	0.7493682518	1	2	3
0.0270208815	0.0516650809	0.6071663936	0.6995175741	1	2	3
0.0231363929	0.0291912464	0.6437327007	0.6669729688	1	2	3
0.0169401599	0.0375261656	0.6692462671	0.6445937668	1	2	3
0.008261644	0.0375642245	0.6584947937	0.6593919902	1	2	3
0.0151021336	0.0392959087	0.6896759495	0.6282257447	1	2	3
0.0551976352	0.0800190295	0.5238660114	0.755015698	1	2	3
0.015215826	0.0415223597	0.7027245853	0.611972586	1	2	3
0.037177398	0.0661274976	0.5535784895	0.7367332874	1	2	3
0.0197256225	0.0342530923	0.7253007965	0.5863772111	1	2	3
0.0119187479	0.0468506185	0.7204428628	0.5898805422	1	2	3
0.0217910335	0.0490770695	0.6164303602	0.69117084	1	2	3
0.0308295752	0.0507706946	0.5838746728	0.7172639559	1	2	3
0.0160306211	0.035699334	0.7256773805	0.5814763764	1	2	3
0.0318149089	0.0596955281	0.570826037	0.7273910713	1	2	3
0.0297116004	0.0515128449	0.5791108852	0.7220116395	1	2	3
0.7017281237	0.0391627022	0.0263985389	0.5946282257	1	2	3
0.4546935991	0.0906945766	0.0723417876	0.7905084616	1	2	3
0.695512942	0.0393910561	0.0256265416	0.5969446359	1	2	3
0.4647364232	0.0803044719	0.0727936885	0.7844398499	1	2	3
0.5361162694	0.0683158896	0.0629083583	0.7362355464	1	2	3
0.654754235	0.0348810657	0.0228021616	0.6485374072	1	2	3
0.6920832228	0.0389724072	0.0284132633	0.6067463052	1	2	3
0.5253154963	0.0594481446	0.057429061	0.7503637338	1	2	3
0.5941562133	0.0386108468	0.0378843511	0.7061605023	1	2	3
0.6798991928	0.0385156993	0.0336854394	0.6206256222	1	2	3
0.7433205745	0.0436536632	0.0376207422	0.5435331955	1	2	3
0.6729639595	0.0343862988	0.033553635	0.6260624856	1	2	3
0.650831849	0.0297621313	0.021051046	0.6530936519	1	2	3
0.7492894228	0.0413130352	0.0420832627	0.5414656559	1	2	3
0.6450714367	0.0324833492	0.0099983054	0.6563672563	1	2	3
0.7282752871	0.0358705994	0.0368299158	0.5645531817	1	2	3
0.7249592602	0.0451760228	0.0287333597	0.5666207213	1	2	3
0.556865123	0.0588201713	0.0607053418	0.7208630064	1	2	3
0.7781104332	0.0694196004	0.0628895291	0.4907726472	1	2	3
0.6689089324	0.0410846813	0.0274529741	0.6289149246	1	2	3
0.7342820328	0.046679353	0.0316895441	0.5557661383	1	2	3
0.571323	0.0454234063	0.0371123538	0.7162110422	1	2	3
0.6756357297	0.040190295	0.0371876706	0.6222145647	1	2	3
0.75141168	0.0441103711	0.0383927395	0.5384600659	1	2	3
0.6284155076	0.0271360609	0.0025984296	0.6768895015	1	2	3
0.7721415849	0.049096099	0.0478261688	0.5166360364	1	2	3
0.7982150301	0.0912654615	0.0893633847	0.4480817827	1	2	3
0.6826657066	0.0374881066	0.0321979326	0.6156864997	1	2	3
0.6434607951	0.0296479543	0.0305974505	0.6634696378	1	2	3
0.5522416341	0.0618268316	0.0518367885	0.7259744238	1	2	3
0.4952059726	0.0752426261	0.0617597771	0.7665211731	1	2	3
0.654962671	0.0403425309	0.0341938278	0.643043112	1	2	3
0.5162201084	0.0676308278	0.0562616506	0.754843403	1	2	3
0.6040853451	0.0260704091	0.0255323956	0.6924343365	1	2	3
0.6058665252	0.0356803045	0.0407275603	0.6897350486	1	2	3
0.6687004965	0.035623216	0.0160613079	0.6344092197	1	2	3
0.7986129533	0.0803805899	0.0829237982	0.4470480129	1	2	3
0.5571304051	0.0381921979	0.045020618	0.7182020063	1	2	3
0.5859514155	0.0429305423	0.0342691446	0.7115207903	1	2	3
0.5220184182	0.0648715509	0.0643017191	0.7523929857	1	2	3
0.646701027	0.0385918173	0	0.653744544	1	2	3
0.7379770341	0.0389724072	0.0354742134	0.5541771958	1	2	3
0.563402433	0.053168411	0.0575420362	0.7175319703	1	2	3
0.6967446091	0.0456898192	0.0404451223	0.5967340531	1	2	3
0.5195550839	0.0642435775	0.0596697358	0.7539436404	1	2	3
0.0367794747	0.062112274	0.7664802576	0.5264377058	1	2	3
0.0209762383	0.0306374881	0.6363516541	0.6742859331	1	2	3
0.0132830561	0.0321408183	0.6430736787	0.6688682135	1	2	3
0.0347709099	0.0529210276	0.7617164699	0.5335400873	1	2	3
0.021203623	0.0245861085	0.711442505	0.5987441611	1	2	3
0.0130367226	0.0380970504	0.6497392156	0.6650777242	1	2	3
0.0268124455	0.0581731684	0.7534127926	0.541944253	1	2	3
0.0144768257	0.0385918173	0.6838765558	0.6314227736	1	2	3
0.0178118013	0.0354900095	0.6693969007	0.6413201623	1	2	3
0.0367226286	0.0747098002	0.534918752	0.7484110575	1	2	3
0.0170159548	0.0425309229	0.661714587	0.6497051842	1	2	3
0.0126956456	0.0483920076	0.7301587302	0.5765181101	1	2	3
0.0354720127	0.055394862	0.7661225028	0.5286201087	1	2	3
0.0172433395	0.0364224548	0.6498333616	0.6628187457	1	2	3
0.0295600106	0.0527497621	0.5801841496	0.7182211502	1	2	3
0.0362678592	0.0558896289	0.5796945904	0.71891033	1	2	3
0.1679804449	1	0.1833022652	0.1697105445	1	2	3
0.1521203623	0.1876498573	1	0.1589516808	1	2	3
0.2660021981	0.7263177926	0.2866745749	0.3453748373	1	2	3
0.3712244666	0.2499333968	0.243066147	0.7130140133	1	2	3
0.1760526017	0.5695718363	0.2515016287	0.530075044	1	2	3
0.6121575018	0.1579067555	0.1905326781	0.5314916916	1	2	3
0.818944935	0.2655946717	0.2481500311	0.2431082012	1	2	3
0.76359571	0.3345004757	0.2453821386	0.1971245884	1	2	3
0.5829954144	0.4083349191	0.2764879776	0.3278581821	1	2	3
0.3327206579	0.3543862988	0.2115084072	0.6208936366	1	2	3
0.667355137	0.1923120837	0.1962379258	0.4558159124	1	2	3
0.6292113541	0.1803044719	0.2024139035	0.4982196187	1	2	3
0.535244628	0.2039010466	0.2075542752	0.5636917069	1	2	3
0.750653731	0.3411988582	0.1871810804	0.235967532	1	2	3
0.4183309963	0.2818648906	0.2799337212	0.6086798377	1	2	3
0.3906279607	0.2520647003	0.2080438344	0.6976797611	1	2	3
0.4595823701	0.1727687916	0.2138055697	0.650566659	1	2	3
0.7192177966	0.2227212179	0.2339716432	0.3707596294	1	2	3
0.3535832039	0.4388011418	0.3508068312	0.5390918141	1	2	3
0.3971652708	0.242416746	0.2515016287	0.6774638181	1	2	3
0.2358168795	0.4900856327	0.2279462991	0.5769967073	1	2	3
0.4112820707	0.2537202664	0.2307330208	0.6634887817	1	2	3
0.5282525486	0.4741769743	0.1748667834	0.3337353549	1	2	3
0.5164664418	0.2706755471	0.1878777608	0.5277012022	1	2	3
0.4338878993	0.5226070409	0.25359167	0.3710467877	1	2	3
0.3654451055	0.5416365366	0.2876536933	0.4285358756	1	2	3
0.2673665062	0.7130922931	0.2791240656	0.3576652117	1	2	3
0.7641831205	0.2879543292	0.230186974	0.2763419864	1	2	3
0.7863910259	0.2725214082	0.2781072888	0.2657745616	1	2	3
0.1921779664	0.5891341579	0.2350260784	0.5237001302	1	2	3
0.6251942244	0.3056707897	0.2241239715	0.3844283636	1	2	3
0.3136203434	0.5718363463	0.2222787098	0.4495175741	1	2	3
0.3363777618	0.4054995243	0.2185505282	0.5967914848	1	2	3
0.1989237124	0.5523120837	0.2751887627	0.4800329275	1	2	3
0.2523022701	0.6959086584	0.2599935981	0.3822268168	1	2	3
0.451188085	0.5318553758	0.2155566853	0.2975725553	1	2	3
0.7733353545	0.3240723121	0.2344988608	0.2109273298	1	2	3
0.2582900671	0.6507326356	0.2836054153	0.4100620262	1	2	3
0.378633418	0.2457849667	0.2365135853	0.7086874952	1	2	3
0.7628946072	0.3353758325	0.2215632002	0.2089172218	1	2	3
0.3499071512	0.5587630828	0.2927564066	0.4226778467	1	2	3
0.5575851745	0.1739105614	0.2040520439	0.5531051382	1	2	3
0.6840489635	0.3556803045	0.1856935736	0.2878857493	1	2	3
0.2143669231	0.6788962892	0.2390931857	0.4244007964	1	2	3
0.298499261	0.6726546147	0.2962586379	0.3660885213	1	2	3
0.273373252	0.6676117983	0.2986122879	0.3792020829	1	2	3
0.2503884489	0.6454614653	0.2547967388	0.4166666667	1	2	3
0.2178345397	0.5485252141	0.2514074827	0.5031204533	1	2	3
0.2922461818	0.6363463368	0.2632887081	0.4104449039	1	2	3
0.7387918293	0.2588201713	0.1943738349	0.3382915997	1	2	3
0.1787622693	0.555737393	0.243631023	0.5413125048	1	2	3
0.4988630765	0.195547098	0.1778041387	0.6399226587	1	2	3
0.6536362603	0.3125784967	0.2385471389	0.3561911326	1	2	3
0.284590897	0.5460894386	0.1990999642	0.4704992725	1	2	3
0.4769772994	0.2725404377	0.2682219586	0.587238686	1	2	3
0.4054458635	0.5878972407	0.2760549059	0.3221533042	1	2	3
0.2764239967	0.4574500476	0.3005705248	0.5709472395	1	2	3
0.2704172509	0.6571455756	0.3011165716	0.3976759323	1	2	3
0.6969719938	0.2936251189	0.233387938	0.3283942109	1	2	3
0.6441808466	0.3176403425	0.2533845488	0.3410483192	1	2	3
0.6938454542	0.3580019029	0.2700860494	0.2687035761	1	2	3
0.227801569	0.5157944814	0.2122050876	0.5819166858	1	2	3
0.7729753288	0.3294005709	0.2399028413	0.2196377977	1	2	3
0.8079925721	0.2775451951	0.2505789979	0.2507848993	1	2	3
0.2382233676	0.6085061846	0.2080814928	0.4679914235	1	2	3
0.2655663774	0.6905233111	0.277090512	0.3800635577	1	2	3
0.5996323947	0.4217126546	0.2155943437	0.3052109656	1	2	3
0.8174479858	0.2613510942	0.2397898661	0.2495596906	1	2	3
0.342005533	0.4714176974	0.2620459809	0.5163488782	1	2	3
0.4483647251	0.2283349191	0.2273437647	0.6411287235	1	2	3
0.17637473	0.5986679353	0.2453068218	0.5152768206	1	2	3
0.3995717588	0.2683158896	0.2345553484	0.6719312352	1	2	3
0.7224580286	0.3674595623	0.2021502947	0.2245769201	1	2	3
0.3030848524	0.419847764	0.2249524563	0.5877747148	1	2	3
0.2957706446	0.6235014272	0.2676382534	0.4010644	1	2	3
0.2426952666	0.6808372978	0.2333314504	0.4110000766	1	2	3
0.6240573009	0.4253472883	0.2227870982	0.2841526916	1	2	3
0.6859817334	0.3404947669	0.1918695513	0.307316793	1	2	3
0.250862167	0.6135680304	0.2933024534	0.4492495597	1	2	3
0.5478834274	0.2003805899	0.2093618784	0.5673673329	1	2	3
0.4451813393	0.5837107517	0.25829897	0.2971513898	1	2	3
0.3659567211	0.3835014272	0.2307895084	0.5894785206	1	2	3
0.634725433	0.359961941	0.1655463292	0.3350754269	1	2	3
0.6074582181	0.4091341579	0.2499199759	0.3138257141	1	2	3
0.2881343086	0.431246432	0.2363441225	0.6048319167	1	2	3
0.1576533899	0.1848334919	0.176523753	1	1	2	3
0.7712509948	0.2812749762	0.2926246022	0.263707022	1	2	3
0.3109675219	0.3043958135	0.7291796117	0.288268627	1	2	3
0.2685792246	0.7636536632	0.3019827148	0.2886132169	1	2	3
0.2014438928	0.5634823977	0.5326027604	0.2436633739	1	2	3
0.6001250616	0.1677259753	0.533224124	0.1958036603	1	2	3
0.4016561185	0.6645480495	0.2038637519	0.2674400796	1	2	3
0.4117747376	0.4783444339	0.4520702706	0.2543073742	1	2	3
0.7189525145	0.3439581351	0.2583554576	0.260701432	1	2	3
0.3820441884	0.6825309229	0.2156131729	0.266214871	1	2	3
0.7316292114	0.3361941009	0.2686738594	0.2658894249	1	2	3
0.4307992572	0.6404757374	0.2749063247	0.2581361513	1	2	3
0.2513358851	0.6943482398	0.3763768853	0.282582893	1	2	3
0.5503657104	0.2018839201	0.5538420983	0.2044949843	1	2	3
0.3922954485	0.4681255947	0.4857180516	0.2991614978	1	2	3
0.2591617084	0.5603044719	0.4868666328	0.2787732598	1	2	3
0.5029938985	0.5954138915	0.2370031445	0.234799755	1	2	3
0.515973775	0.5783444339	0.2419740534	0.2221265028	1	2	3
0.7043998939	0.3661655566	0.2795571372	0.2432039207	1	2	3
0.3518399212	0.6203425309	0.3700879324	0.2897618501	1	2	3
0.2128320764	0.5707326356	0.522227871	0.2583275902	1	2	3
0.2739606624	0.7460894386	0.3217345459	0.2826977563	1	2	3
0.3327396066	0.3873073264	0.6244515995	0.2580978635	1	2	3
0.6898851707	0.3469077069	0.3084411305	0.2721877632	1	2	3
0.3284382461	0.3102188392	0.6806944209	0.3081399801	1	2	3
0.6587334672	0.393358706	0.2949970815	0.270885979	1	2	3
0.4545041119	0.2546907707	0.6230394095	0.224423769	1	2	3
0.6274301739	0.3811417697	0.3396411154	0.2541925109	1	2	3
0.6435934362	0.4083920076	0.2968800015	0.2361589708	1	2	3
0.7422404972	0.3106755471	0.2869946713	0.2617926334	1	2	3
0.4256262554	0.3052711703	0.6035511872	0.1988092503	1	2	3
0.6492212074	0.426831589	0.2634958293	0.2356803737	1	2	3
0.2937620798	0.7070789724	0.3315633885	0.2804387779	1	2	3
0.3265623224	0.3216555661	0.6928769135	0.2918102458	1	2	3
0.5729146928	0.2358515699	0.5270858047	0.2191592006	1	2	3
0.2859931027	0.7263368221	0.3235986368	0.2902213033	1	2	3
0.4853147383	0.5567078972	0.2952606903	0.2749636266	1	2	3
0.2408193429	0.5579067555	0.5310211075	0.2668274753	1	2	3
0.4938227157	0.5035394862	0.3486414732	0.2500957194	1	2	3
0.3478038428	0.571246432	0.4246172965	0.2790987059	1	2	3
0.5241217266	0.2279543292	0.5867931989	0.2148326824	1	2	3
0.3754500322	0.3739486204	0.5767195767	0.3255034842	1	2	3
0.3173153447	0.6468886775	0.3582443654	0.2781989433	1	2	3
0.6140523743	0.1714557564	0.5141689732	0.2011448043	1	2	3
0.5891916474	0.1825118934	0.5296654051	0.198196646	1	2	3
0.280118998	0.3781731684	0.6510760888	0.2895704112	1	2	3
0.3092431879	0.4544624167	0.5846090117	0.2280419634	1	2	3
0.2820707166	0.4033491912	0.6445235271	0.2169959415	1	2	3
0.2982718763	0.7195432921	0.3158974938	0.2918485336	1	2	3
0.3167658317	0.6315509039	0.3881827939	0.2783520943	1	2	3
0.4676545269	0.2828353949	0.5932327854	0.2247109273	1	2	3
0.5432978361	0.2115509039	0.5689242878	0.2179914235	1	2	3
0.7504073976	0.293282588	0.301436668	0.2451183092	1	2	3
0.2786978436	0.4104852521	0.642358169	0.2309901218	1	2	3
0.301872134	0.6081255947	0.3966747632	0.2502488705	1	2	3
0.5904801607	0.2121979068	0.5087085051	0.2136649054	1	2	3
0.5915033918	0.4840913416	0.2659812838	0.2270273375	1	2	3
0.5633266381	0.2449476689	0.5312282287	0.2002450417	1	2	3
0.6669951112	0.3030066603	0.361784255	0.2863159507	1	2	3
0.3923143972	0.4113415794	0.5409064377	0.2381499349	1	2	3
0.3982832455	0.655775452	0.2306953624	0.2651619573	1	2	3
0.603744268	0.1923501427	0.5131710256	0.1994218547	1	2	3
0.6699890097	0.2760038059	0.3798226289	0.2707328279	1	2	3
0.6710501383	0.2977164605	0.3174038299	0.2971896776	1	2	3
0.2247887217	0.6030066603	0.5020994558	0.242151007	1	2	3
0.333194376	0.295699334	0.7043627257	0.2863542385	1	2	3
0.7099518702	0.3529971456	0.2659624546	0.2581361513	1	2	3
0.3371546595	0.2989153187	0.6942514451	0.2843058427	1	2	3
0.3630954637	0.6760608944	0.2896119302	0.2933991883	1	2	3
0.4260810247	0.4392007612	0.4798998287	0.2258212727	1	2	3
0.2759123811	0.5410085633	0.512078932	0.260031396	1	2	3
0.7628567097	0.2949000951	0.2913630458	0.2671337775	1	2	3
0.6892219654	0.2817507136	0.3416934983	0.2842675549	1	2	3
0.3421002767	0.2913415794	0.7125722571	0.2729152309	1	2	3
0.4179709706	0.2938154139	0.6117418893	0.2996975266	1	2	3
0.4700799636	0.2701427212	0.5873769041	0.2011065166	1	2	3
0.3011710312	0.7350142721	0.3134873562	0.289934145	1	2	3
0.3964452192	0.6684871551	0.2288877591	0.265870281	1	2	3
0.5561261227	0.2459942912	0.5255606394	0.1910559767	1	2	3
0.4065069921	0.528943863	0.406993165	0.2422850142	1	2	3
0.2239360291	0.6974119886	0.3689393511	0.2899150011	1	2	3
0.30772729	0.4977545195	0.5178783257	0.2103147255	1	2	3
0.473017016	0.508829686	0.3447249995	0.2561260433	1	2	3
0.3783681358	0.2588582303	0.6662712535	0.2749444827	1	2	3
0.371262364	0.3102378687	0.6629196558	0.2500382878	1	2	3
0.2363095464	0.2586679353	0.7652751888	0.3282984915	1	2	3
0.3210482435	0.6884110371	0.3330320661	0.3279156138	1	2	3
0.245556524	0.355547098	0.2540247416	0.741480971	1	2	3
0.1892598628	0.4352616556	0.1957295374	0.6788613217	1	2	3
0.1994542767	0.1482588011	0.6745184432	0.4550884448	1	2	3
0.2033008679	0.5639771646	0.5443898398	0.1756068612	1	2	3
0.2051957403	0.1607231208	0.6636351654	0.461233632	1	2	3
0.1810171675	0.2379067555	0.7200286204	0.3962784287	1	2	3
0.2265509531	0.2668886775	0.7323429174	0.3424649667	1	2	3
0.2144995642	0.2478020932	0.746314184	0.3608622406	1	2	3
0.2076022284	0.6209705043	0.5104407916	0.1918217321	1	2	3
0.2248076704	0.666603235	0.4047524902	0.2862968068	1	2	3
0.1961571986	0.1769552807	0.6556704137	0.4540738188	1	2	3
0.2087012544	0.5409324453	0.3917038543	0.4210123287	1	2	3
0.2653579414	0.2965366318	0.4768494982	0.5590397427	1	2	3
0.2007996362	0.5021693625	0.2369089985	0.5919480818	1	2	3
0.1864365028	0.2080685062	0.5649701557	0.5557469944	1	2	3
0.2028839959	0.2232730733	0.6908810183	0.4258174439	1	2	3
0.2010080722	0.4966508088	0.2077802256	0.6286086224	1	2	3
0.2494978588	0.5823596575	0.4553653806	0.3085994333	1	2	3
0.2145564104	0.219961941	0.698186748	0.4158051918	1	2	3
0.1609125706	0.6093054234	0.5382891789	0.2058733441	1	2	3
0.211069845	0.5212559467	0.555781506	0.2733746841	1	2	3
0.2072232539	0.6304281637	0.5078611911	0.1794547821	1	2	3
0.3028764164	0.6586869648	0.3628575194	0.3173290451	1	2	3
0.177132679	0.5064700285	0.2302999492	0.6250670036	1	2	3
0.2723121234	0.4183444339	0.3278163776	0.5806531894	1	2	3
0.2411225225	0.3584966698	0.2607844245	0.7336511218	1	2	3
0.1956455831	0.1871741199	0.5970362839	0.5363925262	1	2	3
0.2340925456	0.4515889629	0.3018509104	0.5689179876	1	2	3
0.2104824345	0.5961941009	0.4330716074	0.2680718279	1	2	3
0.2135521279	0.5096098953	0.6204786383	0.2017765526	1	2	3
0.2436616516	0.4261274976	0.2793311868	0.6195344207	1	2	3
0.2117330504	0.6457278782	0.4592818543	0.213741481	1	2	3
0.2132299996	0.6388392008	0.4730459997	0.234129719	1	2	3
0.202050252	0.1811607992	0.6494567776	0.472088215	1	2	3
0.1765263198	0.1975071361	0.5757216291	0.5247721878	1	2	3
0.2170007958	0.27320647	0.7070929598	0.3454897006	1	2	3
0.218232463	0.5850999049	0.4904818392	0.2479707481	1	2	3
0.2650168644	0.3632350143	0.5020617974	0.4771613447	1	2	3
0.2104824345	0.2462036156	0.590653185	0.5196799142	1	2	3
0.2683707886	0.5688106565	0.2938861587	0.4444444444	1	2	3
0.2086823057	0.2831018078	0.6815417349	0.3594455931	1	2	3
0.2144616667	0.4645861085	0.2414468358	0.6379316946	1	2	3
0.2174934627	0.3384205519	0.3134120394	0.7025805958	1	2	3
0.2110129988	0.308791627	0.4398312904	0.5997970748	1	2	3
0.1948876341	0.4858610847	0.2127887929	0.6498774791	1	2	3
0.2160154622	0.5744433873	0.4922141257	0.258193583	1	2	3
0.2251866449	0.6216745956	0.4235063737	0.2379393522	1	2	3
0.1843710918	0.2561560419	0.6830857293	0.4012558389	1	2	3
0.2509190132	0.3149381541	0.4692613305	0.5741825561	1	2	3
0.1959108652	0.1969743102	0.642169877	0.4900451796	1	2	3
0.2027703036	0.6271931494	0.4808601179	0.2282142584	1	2	3
0.2313260318	0.3719695528	0.2898002222	0.6755111417	1	2	3
0.2818622807	0.5583254044	0.3444802199	0.4342024657	1	2	3
0.1698563687	0.440038059	0.3412792559	0.5135538709	1	2	3
0.2049304582	0.2306755471	0.5944943418	0.5147407918	1	2	3
0.2400045477	0.3233491912	0.3688075467	0.6626847385	1	2	3
0.2697350968	0.3501427212	0.37438099	0.607626924	1	2	3
0.2317997499	0.3893244529	0.2686926886	0.6913048472	1	2	3
0.2362527002	0.2720647003	0.580786684	0.5021058274	1	2	3
0.2041725092	0.6000951475	0.5286109699	0.2217819129	1	2	3
0.2834539735	0.6019600381	0.2967858555	0.4384906961	1	2	3
0.2869215902	0.6514747859	0.4114745147	0.295294433	1	2	3
0.2279531588	0.4224357755	0.3186653863	0.5773221533	1	2	3
0.2047788684	0.4743672693	0.6294036792	0.1984455165	1	2	3
0.2378254443	0.3818458611	0.258675554	0.7081897542	1	2	3
0.2222874901	0.4019410086	0.2730422339	0.6853128111	1	2	3
0.3155910107	0.6759276879	0.3174979759	0.3285282181	1	2	3
0.3187554478	0.673244529	0.3459112391	0.3305574699	1	2	3
0.18855876	0.4829876308	0.5496431867	0.3150700666	1	2	3
0.2589722212	0.4372978116	0.3070854281	0.6110536795	1	2	3
0.238261265	0.6251189343	0.4203242388	0.2638793169	1	2	3
0.226835184	0.455394862	0.3670752603	0.5077532736	1	2	3
0.2371243415	0.3705994291	0.2525184055	0.7198483804	1	2	3
0.2083412286	0.3660704091	0.4966201585	0.4943716977	1	2	3
0.2165649752	0.4139866794	0.2778060216	0.6581667815	1	2	3
0.2372569826	0.3525214082	0.4647234932	0.5281989433	1	2	3
0.2187440785	0.3029876308	0.6782842833	0.3589861398	1	2	3
0.2462197294	0.3521408183	0.3308667081	0.6675472854	1	2	3
0.1856975026	0.4921788773	0.2180421398	0.6464315798	1	2	3
0.2026376625	0.3988011418	0.4116251483	0.548127728	1	2	3
0.2397013681	0.3469647954	0.2771281704	0.6935829696	1	2	3
0.1463220525	0.3071360609	0.6008021239	0.3762156367	1	2	3
0.2124720506	0.3241674596	0.591971229	0.3874530975	1	2	3
0.7962443628	0.2815033302	0.2596546725	0.2462669423	1	2	3
0.2728805851	0.282150333	0.2742096443	0.7844972816	1	2	3
0.2511842953	0.8116079924	0.2869946713	0.2585381729	1	2	3
0.286315231	0.3028924833	0.7401758647	0.2975916992	1	2	3
0.5489256073	0.3294196004	0.0138394622	0.4573665671	1	2	3
0.547296017	0	0.2819484456	0.5002105827	1	2	3
0.4429832872	0.4908087536	0.4157487432	0.0357416341	1	2	3
0.0062151817	0.5078782112	0.5201190005	0.3289302397	1	2	3
0.4722022208	0.3904662226	0.0420832627	0.4657707328	1	2	3
0.5914465456	0.0685252141	0.2110941648	0.5278352094	1	2	3
0.6039906014	0.0806850618	0.3037526596	0.4128378896	1	2	3
0.2285974154	0.6166888677	0.4707676665	0.2170342293	1	2	3
0.6970477887	0.1481826832	0.2025457079	0.426468336	1	2	3
0.4555462917	0.4872312084	0.4040934682	0.0602649514	1	2	3
0.4186531246	0.5227973359	0.3956956448	0.0983038517	1	2	3
0.2311554932	0.4631588963	0.6079760493	0.2549199786	1	2	3
0.4150149695	0.5117411989	0.4209456024	0.0650317788	1	2	3
0.6305567135	0.1989533777	0.1108098439	0.4863695536	1	2	3
0.5567893281	0.3406089439	0.0225385528	0.4421280343	1	2	3
0.0357562436	0.5153377735	0.5129827336	0.3174056206	1	2	3
0.3194565506	0.7192959087	0.3100981001	0.2251703806	1	2	3
0.2673475575	0.7960799239	0.2848669717	0.2637261659	1	2	3
0.2408003941	0.7730922931	0.2997985276	0.2852247492	1	2	3
0.560995945	0.3252140818	0.0169651095	0.4531357684	1	2	3
0.6834236556	0.1663558516	0.2095689996	0.4310437246	1	2	3
0.0542123015	0.4584586108	0.5632566985	0.3272264339	1	2	3
0.2677075833	0.411208373	0.6522811576	0.1856191133	1	2	3
0.6794633721	0.1643577545	0.1456250353	0.4635883299	1	2	3
0.5587978929	0.1514367269	0.1881601988	0.5857454629	1	2	3
0.2672338652	0.2850618459	0.3570581257	0.7046098476	1	2	3
0.7360253155	0.2687725975	0.1610273212	0.3306340455	1	2	3
0.1299882518	0.4551094196	0.5406993165	0.3604793629	1	2	3
0.4226323568	0.2223596575	0.20838276	0.6827666743	1	2	3
0.7223443362	0.1927687916	0.1857124028	0.4097174363	1	2	3
0.7794368439	0.2853092293	0.2692199062	0.2635155831	1	2	3
0.3177890628	0.3199048525	0.3362895178	0.6622444291	1	2	3
0.3663735931	0.6296669838	0.3461371896	0.1231717589	1	2	3
0.0764202069	0.4824357755	0.5766819183	0.29311203	1	2	3
0.4142380718	0.5084681256	0.4224895969	0.0727467647	1	2	3
0.5489635048	0.1440152236	0.200022595	0.5823378513	1	2	3
0.3724182363	0.5616365366	0.4057316086	0.1175434566	1	2	3
0.5694660249	0.1614081827	0.4329774614	0.3241059805	1	2	3
0.3706749536	0.6235014272	0.3511269276	0.1476185007	1	2	3
0.3422708152	0.3685823026	0.1797623755	0.5954514128	1	2	3
0.4674271422	0.2060894386	0.2267412303	0.6099050463	1	2	3
0.5733505135	0.1343672693	0.1968969478	0.5637108508	1	2	3
0.5687270247	0.0231208373	0.3055790921	0.4509342216	1	2	3
0.2492325766	0.8026831589	0.2904780734	0.2608737269	1	2	3
0.410505173	0.2319695528	0.2511438739	0.6566161268	1	2	3
0.3990980407	0.5342150333	0.4100811539	0.1065357225	1	2	3
0.4833819684	0.1462036156	0.219002429	0.6216402481	1	2	3
0.3912532687	0.3059942912	0.3087612269	0.6329159966	1	2	3
0.2418615227	0.8062226451	0.2816471784	0.2632858565	1	2	3
0.3816652139	0.4794100856	0.4873185336	0.1264645072	1	2	3
0.7752681245	0.2759657469	0.2544013256	0.2737958496	1	2	3
0.7885322318	0.2949571836	0.2653975786	0.2475112949	1	2	3
0.5421798613	0.4428924833	0.1761095106	0.3415460602	1	2	3
0.1604956986	0.6393339676	0.4095539362	0.3027222605	1	2	3
0.5639708948	0.0193910561	0.2820802501	0.4836702657	1	2	3
0.2355705461	0.3177925785	0.7041932629	0.3273604411	1	2	3
0.7071095615	0.2062607041	0.2502965599	0.3717742553	1	2	3
0.1755788835	0.413510942	0.636803555	0.2868136917	1	2	3
0.0594232008	0.6011417697	0.4647234932	0.284593001	1	2	3
0.7515253723	0.2598667935	0.3012860344	0.2656405544	1	2	3
0.0685564861	0.5344433873	0.490839594	0.3247377288	1	2	3
0.3117065222	0.3170504282	0.2982921915	0.7088597902	1	2	3
0.2796831773	0.7638629876	0.2521606507	0.2482961942	1	2	3
0.3888278319	0.3183063749	0.1354760963	0.6166245501	1	2	3
0.0089248494	0.5039581351	0.5251652262	0.3227467647	1	2	3
0.3404706863	0.2837297812	0.2402229377	0.7147752508	1	2	3
0.6433850002	0.2107897241	0.1548513435	0.4755915461	1	2	3
0.2638420434	0.7820171265	0.2927375774	0.2713454323	1	2	3
0.3121233941	0.408791627	0.6035135288	0.1562332491	1	2	3
0.5116155683	0.0363273073	0.3497900544	0.4690634811	1	2	3
0.3349945049	0.2991627022	0.6864561562	0.3044069224	1	2	3
0.6585629287	0.1560038059	0.2202639854	0.4359445593	1	2	3
0.1786106795	0.4280494767	0.4730836581	0.4479860633	1	2	3
0.2887027703	0.5936251189	0.4185731232	0.3281070526	1	2	3
0.2799863569	0.3170123692	0.7317592122	0.285933073	1	2	3
0.1565922613	0.4612369172	0.5912745486	0.303813462	1	2	3
0.3333838633	0.5850808754	0.4069743358	0.1774446742	1	2	3
0.1258953272	0.5164414843	0.452766951	0.3883911479	1	2	3
0.324042142	0.3470409134	0.6723719144	0.2119993874	1	2	3
0.7604691704	0.2748620362	0.2670733774	0.2771843173	1	2	3
0.5985712662	0.1750713606	0.1824361219	0.4984876331	1	2	3
0.5282904461	0.36	0.0907567456	0.4464162646	1	2	3
0.438662978	0.4902378687	0.418271856	0.0540431886	1	2	3
0.5063099253	0.1019980971	0.2049935039	0.5906654415	1	2	3
0.4573653693	0.2199809705	0.18883805	0.6458381193	1	2	3
0.0929245462	0.5207421503	0.5098570864	0.3157975343	1	2	3
0.3004130822	0.5403805899	0.4486810145	0.2277548051	1	2	3
0.7682002501	0.2950333016	0.2683914214	0.273393828	1	2	3
0.4153560465	0.2963653663	0.1390913028	0.6148250249	1	2	3
0.3324174783	0.6724643197	0.3166318326	0.1598705873	1	2	3
0.2888164627	0.4536631779	0.5978835979	0.1832261276	1	2	3
0.4488763406	0.4618839201	0.4355005743	0.0395704112	1	2	3
0.2912418994	0.3706755471	0.6780583329	0.2434145034	1	2	3
0.6900936067	0.1702759277	0.2144834209	0.4248602496	1	2	3
0.2029408421	0.751246432	0.3624997646	0.2389539781	1	2	3
0.5942130595	0.1925594672	0.1260238378	0.5403553105	1	2	3
0.5464433244	0.2020171265	0.1049539626	0.5509993108	1	2	3
0.2738848675	0.3284681256	0.7176561411	0.2853779003	1	2	3
0.4282601281	0.2098953378	0.2329925248	0.6508538173	1	2	3
0.2821275628	0.7671931494	0.299459602	0.217914848	1	2	3
0.7119414863	0.2627783064	0.2451750174	0.3200091891	1	2	3
0.2459165498	0.7469647954	0.288839933	0.2893598285	1	2	3
0.3159889339	0.2904852521	0.6572332373	0.3515008806	1	2	3
0.2614924016	0.789019981	0.2921727014	0.2609120147	1	2	3
0.4849357638	0.1170694577	0.2180986274	0.6250861475	1	2	3
0.1648349566	0.4668506185	0.6010469035	0.2860287924	1	2	3
0.5560882253	0.1121979068	0.3778079045	0.3909755724	1	2	3
0.5201803919	0.0572597526	0.3195315295	0.4917106976	1	2	3
0.1700837534	0.3962321598	0.4468734113	0.5073895398	1	2	3
0.4156971236	0.2178306375	0.2237285582	0.6963396891	1	2	3
0.6424565127	0.3270980019	0.1596151311	0.3668351329	1	2	3
0.2847235381	0.2744433873	0.2754712007	0.7716517344	1	2	3
0.6538067988	0.1773358706	0.2197744262	0.445688797	1	2	3
0.2985371584	0.2947098002	0.2877854977	0.7436059423	1	2	3
0.4478910069	0.4779828735	0.41723625	0.0497741022	1	2	3
0.1810171675	0.5460704091	0.5466305146	0.2537522015	1	2	3
0.2650358131	0.3128639391	0.2830028809	0.7640707558	1	2	3
0.2258119529	0.3636536632	0.6818430021	0.3014970518	1	2	3
0.0505551976	0.5420171265	0.4628782316	0.3532238303	1	2	3
0.2904650017	0.3828353949	0.6681165151	0.1850830845	1	2	3
0.5630992534	0.2294576594	0.1029580674	0.5251359216	1	2	3
0.3974684504	0.5526165557	0.396467642	0.1455701049	1	2	3
0.6569143897	0.2150903901	0.1449283549	0.4126847385	1	2	3
0.5485087354	0.0417507136	0.2766009528	0.5060686117	1	2	3
0.2874332057	0.2876879163	0.2640795345	0.7569492304	1	2	3
0.2776935612	0.7854234063	0.2834359525	0.2526035684	1	2	3
0.0432788873	0.5571836346	0.4479278465	0.3304617505	1	2	3
0.58722098	0.2396194101	0.1656781336	0.505015698	1	2	3
0.147458976	0.4384776403	0.5595661752	0.3459108661	1	2	3
0.2189335658	0.5841674596	0.4595454631	0.3073742247	1	2	3
0.23358093	0.3548430067	0.2688433222	0.7239643158	1	2	3
0.5261681889	0.1784395814	0.1502570186	0.5806149016	1	2	3
0.2872247698	0.2895528069	0.2631945621	0.7515123669	1	2	3
0.6756546784	0.1592578497	0.2241051423	0.4149245731	1	2	3
0.6101110395	0.2011227402	0.1555103655	0.5213262884	1	2	3
0.4572137795	0.4924833492	0.3974844188	0.0448158358	1	2	3
0.5518058135	0.0058420552	0.290157977	0.4889348342	1	2	3
0.3369272748	0.2808943863	0.2402041085	0.7167853588	1	2	3
0.3604047448	0.3148049477	0.2026398539	0.6354429895	1	2	3
0.1952855573	0.713396765	0.3657948747	0.2573703959	1	2	3
0.3474817145	0.6448715509	0.3412039391	0.1911134084	1	2	3
0.0239322394	0.5052901998	0.5151480917	0.3288536641	1	2	3
0.1832910145	0.6665842055	0.3978986612	0.2922314113	1	2	3
0.2760450222	0.4101807802	0.5734997835	0.3311509304	1	2	3
0.3170311138	0.4278782112	0.5953039974	0.1623210047	1	2	3
0.2600333498	0.3320647003	0.2581859948	0.7474155755	1	2	3
0.3034069807	0.7361941009	0.29974204	0.2180297113	1	2	3
0.6379277675	0.2248905804	0.1694816321	0.4696760855	1	2	3
0.5012127184	0.1061845861	0.2234837786	0.6028792404	1	2	3
0.4632015765	0.3452140818	0.0784612777	0.4933570718	1	2	3
0.0447379391	0.4672502379	0.5165979401	0.3714679531	1	2	3
0.7921514382	0.2887725975	0.2561524412	0.2475878704	1	2	3
0.5806078751	0.1802664129	0.1907397993	0.5416570947	1	2	3
0.018929776	0.5089628925	0.5161648685	0.3283176353	1	2	3
0.4442339031	0.4728829686	0.430021277	0.041944253	1	2	3
0.4494448024	0.4967840152	0.397314956	0.0806723333	1	2	3
0.6637359306	0.2263177926	0.173228643	0.4022513209	1	2	3
0.3574108463	0.2366127498	0.3940951628	0.5720384409	1	2	3
0.5101754652	0.1975261656	0.1304486998	0.590742017	1	2	3
0.4991662561	0.2836726927	0.0784424485	0.5286966843	1	2	3
0.1398605374	0.4441294006	0.398068124	0.5147982234	1	2	3
0.6282070717	0.3343101808	0.1468489333	0.3650930393	1	2	3
0.4798764543	0.1227021884	0.3059745053	0.5493720806	1	2	3
0.6933338386	0.2189914367	0.2894424674	0.3224978942	1	2	3
0.6470610528	0.1492293054	0.3346325482	0.350601118	1	2	3
0.4609845757	0.4834823977	0.4030202037	0.1158970825	1	2	3
0.7439269337	0.2964224548	0.2543636672	0.2861819435	1	2	3
0.306552469	0.7325975262	0.3041480728	0.2572363887	1	2	3
0.7662864289	0.2666603235	0.2522547967	0.2777777778	1	2	3
0.6584681851	0.1259181732	0.1726072794	0.5002297266	1	2	3
0.4068101717	0.4160038059	0.5218701162	0.0855731679	1	2	3
0.326107553	0.4374119886	0.5818787776	0.1502220691	1	2	3
0.4364270285	0.2501236917	0.2600124273	0.6065165786	1	2	3
0.5335771403	0.373282588	0.0484287032	0.4137567961	1	2	3
0.4752529655	0.2829686013	0.1844885048	0.5668695919	1	2	3
0.4084966082	0.2616936251	0.2296597564	0.6648097098	1	2	3
0.1331905863	0.531056137	0.5259560526	0.2948349797	1	2	3
0.3942661159	0.5295718363	0.4195899	0.1295275289	1	2	3
0.249346269	0.7275547098	0.2978967783	0.3244122827	1	2	3
0.2641641718	0.3360989534	0.6984126984	0.3182670955	1	2	3
0.227801569	0.4513796384	0.6209870267	0.2159238839	1	2	3
0.5351498844	0.0120837298	0.3097591745	0.4706907114	1	2	3
0.1963845833	0.6491531874	0.4284584534	0.2776246267	1	2	3
0.2100087164	0.3830447193	0.6635598486	0.3054406922	1	2	3
0.4348163869	0.2599809705	0.2704249751	0.6288957807	1	2	3
0.3051692121	0.5009324453	0.5376866444	0.1883184011	1	2	3
0.5371205518	0.1884871551	0.1332730799	0.5987441611	1	2	3
0.6266153788	0.1101617507	0.2363252933	0.4602381499	1	2	3
0.7175124114	0.1913606089	0.2481123727	0.3634466651	1	2	3
0.4194489711	0.1412369172	0.3942646256	0.518550425	1	2	3
0.2401750862	0.5326355852	0.5402662449	0.1645034076	1	2	3
0.0482245045	0.4974500476	0.500423657	0.3479401179	1	2	3
0.2842119225	0.7428734539	0.3236739536	0.2203652653	1	2	3
0.5405313222	0.0082968601	0.2942062551	0.4956351941	1	2	3
0.492837382	0.1318744053	0.2163475117	0.604276744	1	2	3
0.5663394854	0.0559276879	0.3480954264	0.4127996018	1	2	3
0.6330958426	0.2344243578	0.219473159	0.4318669117	1	2	3
0.2116951529	0.3693434824	0.3026229076	0.6551803354	1	2	3
0.4918520484	0.3868125595	0.0288839933	0.4608316104	1	2	3
0.43997044	0.4901617507	0.4144118699	0.0378666054	1	2	3
0.1128965021	0.4079543292	0.579374494	0.3502948158	1	2	3
0.7297532876	0.2873453853	0.2581295072	0.3011716058	1	2	3
0.5962216243	0.257621313	0.0828861398	0.4763955892	1	2	3
0.4465456475	0.1924643197	0.2170253629	0.6487862777	1	2	3
0.2742069959	0.3229495718	0.723003634	0.3031625699	1	2	3
0.2982529276	0.7056327307	0.3452710463	0.2523738418	1	2	3
0.6244552242	0.2529400571	0.2332373044	0.4548587181	1	2	3
0.7568310153	0.3041484301	0.2722325783	0.2571215254	1	2	3
0.234888392	0.4678401522	0.5866802237	0.2990274906	1	2	3
0.6649675977	0.1334538535	0.1964262178	0.46925492	1	2	3
0.2504263463	0.4486393911	0.6320774257	0.2672294969	1	2	3
0.4492363664	0.2072121789	0.2280781035	0.6404586875	1	2	3
0.4202258688	0.2782873454	0.3071795741	0.5911440386	1	2	3
0.198677379	0.489019981	0.5841194524	0.2574469714	1	2	3
0.2838708455	0.3212178877	0.2599182813	0.733459683	1	2	3
0.3644597719	0.2564224548	0.2871829633	0.6779998468	1	2	3
0.2140637435	0.5743101808	0.4556101602	0.318018225	1	2	3
0.3128813431	0.3183254044	0.2771281704	0.68215407	1	2	3
0.187251298	0.5362892483	0.4701086445	0.3499693698	1	2	3
0.6684352143	0.2327687916	0.2211866162	0.3903629681	1	2	3
0.327206579	0.5787250238	0.4425426952	0.176640631	1	2	3
0.5550460454	0.202074215	0.0727372009	0.5505590015	1	2	3
0.2968507219	0.2982492864	0.2688998098	0.7401791868	1	2	3
0.159301929	0.5995623216	0.4442749816	0.3144000306	1	2	3
0.5537196347	0.2293625119	0.0662411267	0.5340569722	1	2	3
0.2743017395	0.2812559467	0.3344065978	0.690845394	1	2	3
0.3933376284	0.4966508088	0.4525410006	0.1126809097	1	2	3
0.5267934968	0.2278401522	0.055546141	0.5449306991	1	2	3
0.2873384621	0.4125784967	0.6478939539	0.2054330347	1	2	3
0.2663053776	0.3257659372	0.7278803969	0.2886323608	1	2	3
0.33863266	0.6330352046	0.3669246267	0.2449460142	1	2	3
0.6077992951	0.431170314	0.2437816566	0.2975725553	1	2	3
0.203357714	0.4448144624	0.6575156753	0.2431273451	1	2	3
0.6142039641	0.0966317793	0.3315822177	0.3832797305	1	2	3
0.183878425	0.4048334919	0.6599069838	0.2858947852	1	2	3
0.325349604	0.6504281637	0.2121486	0.3328547362	1	2	3
0.2091370751	0.646565176	0.455873769	0.2216096179	1	2	3
0.0712472051	0.5439200761	0.5314918375	0.2781032238	1	2	3
0.2544813734	0.3622835395	0.6261650568	0.3387510529	1	2	3
0.1005040361	0.5158515699	0.455026455	0.3563634275	1	2	3
0.7201273354	0.3067364415	0.2624037357	0.3022819511	1	2	3
0.2010270209	0.4427973359	0.6119866689	0.2973236848	1	2	3
0.7167355137	0.2413891532	0.1866162044	0.3781491692	1	2	3
0.5892484936	0.2172026641	0.1501817018	0.4959989279	1	2	3
0.0251070603	0.4936822074	0.5203826094	0.3403974271	1	2	3
0.5809110547	0.2137202664	0.2016042479	0.5136878781	1	2	3
0.4083260697	0.5235394862	0.3934361408	0.1355578528	1	2	3
0.2603744268	0.2988962892	0.2719124819	0.7758633892	1	2	3
0.5902148785	0.08452902	0.221826809	0.5132475687	1	2	3
0.5303369083	0.3499904853	0.107439417	0.4565816678	1	2	3
0.1769621404	0.4405518554	0.625430718	0.28375067	1	2	3
0.2760260734	0.3570123692	0.2817789828	0.6881843939	1	2	3
0.3069314435	0.7029876308	0.3380594626	0.2515506547	1	2	3
0.2967180809	0.3836536632	0.6430925079	0.2243089057	1	2	3
0.5381437829	0.0282017127	0.2890470542	0.5057623095	1	2	3
0.2379959829	0.6277830637	0.4118510987	0.282582893	1	2	3
0.0869556979	0.5649666984	0.4836468395	0.3002526993	1	2	3
0.2943873877	0.7388962892	0.3073678661	0.2868328356	1	2	3
0.525126009	0.2996003806	0.1407671016	0.5088444751	1	2	3
0.2193883352	0.3773168411	0.6712986499	0.2956964546	1	2	3
0.3544358965	0.5960038059	0.2394697697	0.3261543763	1	2	3
0.1460567704	0.3789153187	0.549021823	0.429473926	1	2	3
0.4125516353	0.50867745	0.4235816905	0.0899954055	1	2	3
0.0515026339	0.4725023787	0.5371217684	0.3391530745	1	2	3
0.3489028688	0.2534919125	0.2298857068	0.7241557547	1	2	3
0.2831318452	0.2904281637	0.2867122333	0.7666551803	1	2	3
0.2834160761	0.6945956232	0.2565290252	0.3615514205	1	2	3
0.3802630083	0.5757564225	0.3598825058	0.2050884448	1	2	3
0.283832948	0.3390485252	0.6986198196	0.2350869132	1	2	3
0.5826353886	0.0921217888	0.3794648741	0.3583543916	1	2	3
0.0611854322	0.5048905804	0.5054698827	0.3300214412	1	2	3
0.2361390078	0.642226451	0.4565892787	0.1842407535	1	2	3
0.7415393944	0.1895528069	0.222768269	0.3359943334	1	2	3
0.5641414333	0.171284491	0.1935265209	0.5505972892	1	2	3
0.2215295411	0.70867745	0.4096857406	0.2345508844	1	2	3
0.2982718763	0.3050047574	0.7093524638	0.3167547285	1	2	3
0.0985902149	0.4094766889	0.5552166299	0.3834520254	1	2	3
0.206597946	0.4691531874	0.5504716715	0.3345393981	1	2	3
0.4029825293	0.4858230257	0.4515242238	0.1865571636	1	2	3
0.6145071437	0.0462987631	0.3077821085	0.4058503714	1	2	3
0.5024822829	0.2725784967	0.1579393323	0.5530477066	1	2	3
0.2241444651	0.4165746908	0.6160537762	0.2813002527	1	2	3
0.6115700913	0.2803235014	0.0923572276	0.4166858106	1	2	3
0.3981316557	0.3986679353	0.5358225536	0.0865495061	1	2	3
0.2636904536	0.5697240723	0.4193827788	0.3658779386	1	2	3
0.2833781786	0.3330161751	0.6904667759	0.3143617429	1	2	3
0.190415735	0.7035394862	0.3618595718	0.2680143962	1	2	3
0.2988782355	0.3884490961	0.6313242577	0.2078643081	1	2	3
0.3456436882	0.2562702188	0.2481688603	0.7355655104	1	2	3
0.2433205745	0.6357564225	0.4101376415	0.3089631672	1	2	3
0.365066131	0.2649286394	0.2660189422	0.6895436098	1	2	3
0.3631333611	0.2447764034	0.2224670018	0.7290565893	1	2	3
0.5989312919	0.2478591817	0.2373420701	0.462229114	1	2	3
0.2507863721	0.3403996194	0.6176919166	0.3560571254	1	2	3
0.2067684845	0.6828353949	0.4240712497	0.2397963091	1	2	3
0.3481449198	0.2396003806	0.2318439436	0.7271996324	1	2	3
0.270890969	0.2893244529	0.2825133217	0.7778926411	1	2	3
0.3704096714	0.5819410086	0.255098006	0.3736503561	1	2	3
0.4636563459	0.1492863939	0.2752264211	0.5892487939	1	2	3
0.2558077841	0.3803235014	0.5651019601	0.3830691477	1	2	3
0.5155948005	0.1344624167	0.2714229227	0.5433991883	1	2	3
0.290654489	0.751208373	0.2904969026	0.2367332874	1	2	3
0.3979421685	0.397621313	0.53284754	0.1376445363	1	2	3
0.554250199	0.0326926736	0.2986499463	0.4776973735	1	2	3
0.4869443286	0.2846241675	0.1647555028	0.5286583965	1	2	3
0.5545723273	0.3239200761	0.0506882073	0.4584194808	1	2	3
0.3053965968	0.4996003806	0.5345986556	0.1538402634	1	2	3
0.6603820063	0.2342150333	0.1579205031	0.4110383643	1	2	3
0.5131883124	0.1198667935	0.2471520835	0.5600352247	1	2	3
0.1912305302	0.619809705	0.3138639402	0.4020024504	1	2	3
0.3671504908	0.5438249286	0.4126042667	0.1428708171	1	2	3
0.7139500512	0.1695147479	0.2200568642	0.3960869898	1	2	3
0.5105733884	0.275623216	0.1423864128	0.5458878934	1	2	3
0.5781634896	0.417583254	0.3526144345	0.2054138908	1	2	3
0.2587827339	0.5794100856	0.4306426406	0.2353357838	1	2	3
0.5554250199	0.0664319696	0.3036773428	0.4735814381	1	2	3
0.399969682	0.2400570885	0.4219435501	0.5008040432	1	2	3
0.0953499829	0.5545385347	0.4805211923	0.3191094264	1	2	3
0.4327509759	0.2772787821	0.300589354	0.5632705414	1	2	3
0.6173494524	0.180114177	0.2470579374	0.4678957041	1	2	3
0.3084283928	0.3915509039	0.2521041631	0.6013285856	1	2	3
0.5206351613	0.2440532826	0.0588600802	0.5374071522	1	2	3
0.3715086975	0.2861274976	0.2463235986	0.6743625086	1	2	3
0.5363436541	0.4412178877	0.3052778249	0.3542384562	1	2	3
0.5408723993	0.0933396765	0.2250089439	0.5470748143	1	2	3
0.3012089286	0.2675927688	0.2699354158	0.7558580289	1	2	3
0.138306742	0.5147288297	0.5535220019	0.2869668428	1	2	3
0.3024784932	0.7458610847	0.2967670263	0.2553794318	1	2	3
0.3168605753	0.6784395814	0.3431433467	0.1972203078	1	2	3
0.1092583469	0.42452902	0.5233764522	0.4100045945	1	2	3
0.5060256945	0.2339295909	0.2541942044	0.557489088	1	2	3
0.014041005	0.506527117	0.5278578019	0.3145340378	1	2	3
0.6774927047	0.1429876308	0.2175337513	0.415613753	1	2	3
0.3375146853	0.5983254044	0.3903293227	0.1585113715	1	2	3
0.1737787547	0.3796764986	0.2998926736	0.6232674784	1	2	3
0.2969075681	0.3096479543	0.7301210718	0.2785626771	1	2	3
0.5268882404	0.4603044719	0.3608992826	0.2147561069	1	2	3
0.2824496911	0.3234823977	0.7243593365	0.2984531741	1	2	3
0.3467616629	0.6207611798	0.3281176448	0.1927789264	1	2	3
0.5960700345	0.2284300666	0.1784819899	0.4855655104	1	2	3
0.6641149051	0.2452711703	0.2489031991	0.3843709319	1	2	3
0.7074506386	0.3131113225	0.2649080194	0.310992419	1	2	3
0.2996551332	0.3507706946	0.3599389934	0.6275174209	1	2	3
0.5112176451	0.1089628925	0.2333126212	0.5882915997	1	2	3
0.483685148	0.18226451	0.2740778399	0.532927483	1	2	3
0.1146587335	0.4319314938	0.6203656631	0.2943755265	1	2	3
0.293818926	0.3121979068	0.7102750946	0.3103989586	1	2	3
0.3414749687	0.6538915319	0.3327119697	0.2497128417	1	2	3
0.2087770493	0.3675927688	0.3157656894	0.6706677387	1	2	3
0.7543487323	0.3079923882	0.2763750024	0.246152079	1	2	3
0.2649600182	0.3195432921	0.7149447363	0.3109158435	1	2	3
0.4679956039	0.4505613701	0.4243160293	0.1798568037	1	2	3
0.2260582863	0.4015223597	0.640475249	0.2644344896	1	2	3
0.2274604919	0.5107706946	0.5579845224	0.2792327131	1	2	3
0.5529237882	0.4018078021	0.1811933947	0.3801975649	1	2	3
0.6032894986	0.1898953378	0.1272100774	0.5317597059	1	2	3
0.0959563421	0.5483729781	0.4792219774	0.3165632897	1	2	3
0.2323113654	0.4577545195	0.5678510234	0.3306914771	1	2	3
0.5084321825	0.3974690771	0.1694439737	0.4276552569	1	2	3
0.6715617539	0.179847764	0.2261951835	0.3875105291	1	2	3
0.3735172623	0.6171075167	0.3460430436	0.1761046022	1	2	3
0.5237238034	0.2999809705	0.1070251746	0.5161191515	1	2	3
0.3531284345	0.2386298763	0.2344988608	0.7354123593	1	2	3
0.5003979232	0.1204947669	0.2365700729	0.5873152615	1	2	3
0.243491113	0.6833111323	0.3762450809	0.2892449652	1	2	3
0.2915640277	0.3179448145	0.3222805927	0.6752048396	1	2	3
0.2124341532	0.5286584206	0.4842305447	0.332050693	1	2	3
0.6153219388	0.0295718363	0.3029806624	0.40742017	1	2	3
0.2350399818	0.413130352	0.6296108004	0.2956773107	1	2	3
0.4792321977	0.3301998097	0.3181193395	0.5179952523	1	2	3
0.4854663281	0.268791627	0.1827185599	0.5612987212	1	2	3
0.320669269	0.2877069458	0.4064094598	0.5565510376	1	2	3
0.5610906886	0.0059942912	0.2831346853	0.4906577839	1	2	3
0.2371053928	0.366527117	0.6789621345	0.2968833754	1	2	3
0.3258422708	0.6922549952	0.326912576	0.1998047324	1	2	3
0.3143593436	0.7108658421	0.2503530475	0.2712688567	1	2	3
0.5884905446	0.3665842055	0.1208269785	0.3776897159	1	2	3
0.3190586274	0.4070218839	0.6153947542	0.1536105368	1	2	3
0.7392844962	0.2902949572	0.2689562974	0.2950455624	1	2	3
0.5133588509	0.0460323501	0.2912312414	0.5021441152	1	2	3
0.015973775	0.5089628925	0.5195729537	0.3259629374	1	2	3
0.4181604578	0.3472312084	0.3166883202	0.5678076422	1	2	3
0.3214272179	0.266641294	0.2698224406	0.6431579753	1	2	3
0.4594686778	0.226641294	0.5233199646	0.3435178804	1	2	3
0.3014552621	0.3065080875	0.7129488411	0.3133471169	1	2	3
0.1852806306	0.5016936251	0.5446534486	0.2872540011	1	2	3
0.6732481904	0.2450237869	0.1395620328	0.3564017153	1	2	3
0.6862659643	0.3302188392	0.2319569188	0.3074125124	1	2	3
0.574487437	0.3897240723	0.3799732625	0.3510031396	1	2	3
0.3947966802	0.5397906755	0.4099870079	0.3795466728	1	2	3
0.3337249403	0.3949952426	0.6045491348	0.3514625928	1	2	3
0.3914617046	0.4046241675	0.4170856164	0.5244084539	1	2	3
0.4582559594	0.4012559467	0.4866595116	0.352266636	1	2	3
0.3478038428	0.5007992388	0.3684497919	0.4894517191	1	2	3
0.3279455793	0.3536251189	0.5325839312	0.4713416035	1	2	3
0.3248190397	0.3484681256	0.5444839858	0.4580366031	1	2	3
0.4353280024	0.4389914367	0.4322619518	0.4604295888	1	2	3
0.4171751241	0.3901427212	0.5182925681	0.396565587	1	2	3
0.360385796	0.375509039	0.5770396731	0.389712076	1	2	3
0.4031341191	0.5138725024	0.4302283982	0.4003177885	1	2	3
0.4709705537	0.3965556613	0.4802387543	0.3770771116	1	2	3
0.4773183765	0.4049666984	0.4601291683	0.3919327667	1	2	3
0.4820176602	0.4633111323	0.3858291438	0.3918370472	1	2	3
0.4980482814	0.4459752617	0.3980304656	0.39505322	1	2	3
0.4610224732	0.4077259753	0.452107929	0.4176238609	1	2	3
0.4754803502	0.4252901998	0.4484174057	0.408262501	1	2	3
0.4740591958	0.3286393911	0.533883146	0.322191592	1	2	3
0.4457308523	0.4868125595	0.4065412642	0.4061566736	1	2	3
0.4172888165	0.4116079924	0.5012521418	0.4096025729	1	2	3
0.4952249214	0.399847764	0.3448379747	0.4442338617	1	2	3
0.3140751127	0.446755471	0.5841571108	0.3161995559	1	2	3
0.2937241824	0.4850428164	0.5494360655	0.3112221456	1	2	3
0.4289801796	0.4103520457	0.500611949	0.4014664216	1	2	3
0.4108083526	0.4939866794	0.4388898303	0.4247645302	1	2	3
0.4701178611	0.4131874405	0.4610141407	0.4006240907	1	2	3
0.4625952173	0.4071360609	0.4774143742	0.3547170534	1	2	3
0.4333383863	0.3956803045	0.5188574441	0.3753924497	1	2	3
0.4477394171	0.4240532826	0.4758515506	0.4019258749	1	2	3
0.5468412476	0.3229115128	0.3205671355	0.4662301861	1	2	3
0.4228786903	0.4116270219	0.4924212469	0.4159583429	1	2	3
0.5415735021	0.3621313035	0.3174038299	0.4287847462	1	2	3
0.5385606549	0.4685632731	0.3428985671	0.3306149016	1	2	3
0.484234661	0.3719505233	0.3945282344	0.4537866605	1	2	3
0.4235039982	0.4635585157	0.4579073227	0.4197105445	1	2	3
0.391158525	0.4893815414	0.3749646952	0.4594915384	1	2	3
0.3784818282	0.4150903901	0.5545952663	0.3779194425	1	2	3
0.4500701103	0.4060513796	0.4775461786	0.4043571483	1	2	3
0.4639595255	0.4355661275	0.4467980945	0.4146565587	1	2	3
0.388202524	0.4063748811	0.4635937412	0.4707098553	1	2	3
0.4906582787	0.3885252141	0.3855090474	0.4538440922	1	2	3
0.3515177929	0.5141579448	0.3891995707	0.4475840417	1	2	3
0.4391745935	0.4230827783	0.4858310268	0.3839689103	1	2	3
0.4567211127	0.397659372	0.4868289744	0.3333524772	1	2	3
0.5023306931	0.4263558516	0.4190061948	0.4094685657	1	2	3
0.3905142684	0.4582683159	0.4966201585	0.3984799755	1	2	3
0.470743169	0.391246432	0.4648176392	0.3858067233	1	2	3
0.4993367946	0.3748620362	0.4704663993	0.3261543763	1	2	3
0.3283435025	0.431208373	0.5169180365	0.4083007887	1	2	3
0.3423466101	0.4747478592	0.5267280499	0.3454897006	1	2	3
0.4066964793	0.4319314938	0.4845694703	0.4332069837	1	2	3
0.4557736764	0.4391817317	0.4496789621	0.4254154223	1	2	3
0.5230416493	0.4609324453	0.358489145	0.3488015928	1	2	3
0.4023193239	0.4407040913	0.4818580655	0.4356956888	1	2	3
0.460757191	0.424224548	0.3947353556	0.4546289915	1	2	3
0.4447076212	0.3916841104	0.4914232993	0.3951489394	1	2	3
0.5129040816	0.4579828735	0.3749082076	0.3662799602	1	2	3
0.4729033236	0.3802473834	0.4942853377	0.3627191975	1	2	3
0.4437601849	0.4430827783	0.3869212375	0.4521019986	1	2	3
0.4773752226	0.4270409134	0.4372140315	0.4173367027	1	2	3
0.4152234055	0.4054995243	0.5227362594	0.3921242055	1	2	3
0.5514457877	0.3851760228	0.3756048881	0.4025384792	1	2	3
0.4539735476	0.4358325404	0.4584345403	0.3913393062	1	2	3
0.5341834995	0.3220932445	0.3138827694	0.4733708553	1	2	3
0.4760488119	0.4388011418	0.4330716074	0.4220078107	1	2	3
0.3967105014	0.3926926736	0.5039823759	0.4289187534	1	2	3
0.4477773146	0.3896669838	0.5075975823	0.3737652194	1	2	3
0.4581043696	0.4349762131	0.4529175846	0.4049506088	1	2	3
0.487607534	0.4671741199	0.3625185938	0.3819779462	1	2	3
0.4403873119	0.4274024738	0.4797303659	0.4026533425	1	2	3
0.3081062644	0.482150333	0.5493419194	0.3221533042	1	2	3
0.3717929283	0.4348620362	0.5381385453	0.3824948312	1	2	3
0.5085837723	0.51132255	0.3292473969	0.3064361743	1	2	3
0.4652859363	0.4505613701	0.417801126	0.422620415	1	2	3
0.3271307841	0.459961941	0.523451769	0.3717551114	1	2	3
0.3630954637	0.4982873454	0.3834566646	0.4750555173	1	2	3
0.3744646985	0.4736251189	0.4806906551	0.4041082778	1	2	3
0.4222344336	0.4533016175	0.4657779284	0.4387778544	1	2	3
0.4631257816	0.3917031399	0.4853038091	0.3836626082	1	2	3
0.3102853678	0.4720076118	0.5642734753	0.3187648365	1	2	3
0.3896426271	0.4309990485	0.5218136286	0.3730568956	1	2	3
0.3924470383	0.4015984776	0.5079929955	0.4306608469	1	2	3
0.3979232198	0.4293815414	0.4707864957	0.4570028333	1	2	3
0.4763330428	0.4418458611	0.4309062494	0.421452638	1	2	3
0.369405389	0.3997145576	0.5129074168	0.4433915307	1	2	3
0.3763974685	0.4237297812	0.4632359864	0.4686040279	1	2	3
0.4527797779	0.4229495718	0.4715773221	0.3858832989	1	2	3
0.4971387426	0.4207040913	0.4102882751	0.4198636955	1	2	3
0.373536211	0.4549191246	0.3972019808	0.5065854966	1	2	3
0.480520711	0.339961941	0.5083507503	0.3396699594	1	2	3
0.4157729185	0.4491341579	0.4307179574	0.4744429129	1	2	3
0.296092773	0.475432921	0.5582104728	0.3207558006	1	2	3
0.4075112745	0.4764034253	0.4507145682	0.4311777318	1	2	3
0.4895403039	0.3558515699	0.4014385509	0.4405199479	1	2	3
0.44933111	0.3990675547	0.475136041	0.4044337239	1	2	3
0.3905142684	0.4160989534	0.5083130919	0.4296653649	1	2	3
0.4117368401	0.4269647954	0.4974863018	0.4192319473	1	2	3
0.4196005609	0.4010275928	0.5221713834	0.3896355004	1	2	3
0.4353090537	0.4119124643	0.4776026662	0.4183704725	1	2	3
0.5198014174	0.4999048525	0.3241635128	0.3178267861	1	2	3
0.4169666881	0.4883349191	0.4352369655	0.4339535952	1	2	3
0.4991094099	0.4436536632	0.4058822422	0.395550961	1	2	3
0.468469322	0.4308848716	0.4498860833	0.4045485872	1	2	3
0.4110736347	0.4649666984	0.4300965938	0.4604870204	1	2	3
0.5399628605	0.3300666032	0.3214709371	0.4672830998	1	2	3
0.3700685944	0.4610846813	0.439417048	0.4588406463	1	2	3
0.5151021336	0.4741769743	0.3607863074	0.3452791178	1	2	3
0.4445749801	0.4134919125	0.4870172664	0.3980970978	1	2	3
0.5396028347	0.4496479543	0.3597695306	0.3460640172	1	2	3
0.4630878842	0.3772978116	0.4872055584	0.3803698599	1	2	3
0.4801796339	0.3884871551	0.4748724322	0.361455701	1	2	3
0.5567135332	0.4400190295	0.3517482913	0.3335822038	1	2	3
0.412229507	0.4483729781	0.4878834096	0.3901523853	1	2	3
0.359495206	0.4682778306	0.5179536425	0.3487441611	1	2	3
0.3723424414	0.4780589914	0.4037545425	0.4763764454	1	2	3
0.3686284913	0.388867745	0.5054322243	0.4571368405	1	2	3
0.3790502899	0.4819029496	0.3920051215	0.4781376828	1	2	3
0.4289422822	0.4181921979	0.4966013293	0.3957423999	1	2	3
0.3560275893	0.4438439581	0.4799186579	0.4319243434	1	2	3
0.4573085231	0.4752045671	0.4095727654	0.4038976951	1	2	3
0.4971576913	0.433244529	0.4039616637	0.4084922276	1	2	3
0.4670671164	0.4192197907	0.4614848707	0.3846006585	1	2	3
0.3745404934	0.4735680304	0.418930878	0.4656175817	1	2	3
0.3934134233	0.3807802093	0.5738387091	0.3576652117	1	2	3
0.3642892333	0.3926546147	0.5406993165	0.4165135156	1	2	3
0.3435403797	0.3745195052	0.526087857	0.4531357684	1	2	3
0.4036646834	0.4544814462	0.4889190156	0.4136802205	1	2	3
0.4558873688	0.36905804	0.4831761095	0.3893100544	1	2	3
0.4834577633	0.455699334	0.3998945565	0.4002603568	1	2	3
0.4996020768	0.3922740247	0.4562880114	0.3751435791	1	2	3
0.4766172737	0.377583254	0.3880509895	0.4677042653	1	2	3
0.3484859969	0.3760228354	0.5370276224	0.440175358	1	2	3
0.4713116307	0.4565937203	0.4183283436	0.4117466881	1	2	3
0.4230871262	0.4618268316	0.4454423921	0.4504364806	1	2	3
0.3119149581	0.4969743102	0.5336571956	0.3205452179	1	2	3
0.3652177208	0.4808182683	0.4071437986	0.4659238839	1	2	3
0.5290673438	0.3766888677	0.4225084261	0.380848457	1	2	3
0.4787205821	0.3349191246	0.4978063982	0.35494678	1	2	3
0.5006442566	0.4098763083	0.430209569	0.4018875871	1	2	3
0.4185204836	0.4543862988	0.4733849253	0.4174324221	1	2	3
0.4424527229	0.4292673644	0.476642377	0.4133930623	1	2	3
0.4882138932	0.3591627022	0.3546103297	0.4891645608	1	2	3
0.4703831432	0.4305042816	0.444030202	0.3959721265	1	2	3
0.4830029939	0.3760038059	0.486414732	0.3615514205	1	2	3
0.3989843484	0.4337963844	0.4976181062	0.4261237461	1	2	3
0.4201500739	0.4632730733	0.4554218682	0.4272340914	1	2	3
0.4560389586	0.3965176023	0.4724246361	0.3972739107	1	2	3
0.5076742335	0.3228544244	0.5079365079	0.2960984761	1	2	3
0.4841967636	0.4805708849	0.3393586774	0.3697067157	1	2	3
0.4912646379	0.4525594672	0.3974844188	0.3945746229	1	2	3
0.4346458483	0.4612940057	0.4148637707	0.443353243	1	2	3
0.4519649828	0.4631969553	0.4131503135	0.4239030554	1	2	3
0.4179709706	0.4143862988	0.5107044004	0.3905544069	1	2	3
0.4391745935	0.4369933397	0.3956956448	0.4633011716	1	2	3
0.3996665024	0.3895908658	0.4824982583	0.4509916533	1	2	3
0.5027854625	0.4040723121	0.3983882205	0.4309671491	1	2	3
0.3816841627	0.493282588	0.4141859195	0.450034459	1	2	3
0.4298707697	0.4096479543	0.5034174999	0.3927942415	1	2	3
0.4129495585	0.4494576594	0.4502814965	0.4557010491	1	2	3
0.3814378292	0.4288867745	0.5378561073	0.3859407305	1	2	3
0.468260886	0.4141389153	0.4058445838	0.4547821426	1	2	3
0.4284306666	0.426527117	0.4070496526	0.4837276974	1	2	3
0.516523288	0.3902759277	0.3966935924	0.4138908033	1	2	3
0.3940766286	0.4170504282	0.5365004048	0.4008729612	1	2	3
0.4192215864	0.4147098002	0.4963753789	0.4162455012	1	2	3
0.4588054724	0.4837868696	0.4063718014	0.3747224137	1	2	3
0.4958502293	0.4746907707	0.3750776705	0.3687495214	1	2	3
0.4555841892	0.351132255	0.5393247849	0.3346542614	1	2	3
0.4620267556	0.4674024738	0.4199099964	0.4046825944	1	2	3
0.3499261	0.5011988582	0.4949443597	0.3489164561	1	2	3
0.4147307386	0.4137392959	0.5037375963	0.413603645	1	2	3
0.5137946716	0.466565176	0.3630834698	0.3573971973	1	2	3
0.4167961496	0.4340437678	0.429268109	0.4873267478	1	2	3
0.3735172623	0.4152426261	0.5508294263	0.3769813921	1	2	3
0.4117936863	0.3952806851	0.4839669359	0.4345087679	1	2	3
0.433016258	0.386641294	0.5213617278	0.3591584348	1	2	3
0.4722211695	0.459885823	0.4114180271	0.4071904434	1	2	3
0.4620457043	0.3262036156	0.534448022	0.3342522398	1	2	3
0.5187023913	0.3608943863	0.3739855768	0.4362891492	1	2	3
0.4795164285	0.4898382493	0.3780903425	0.3659928019	1	2	3
0.3386516087	0.4706565176	0.5388917133	0.2904510299	1	2	3
0.3569371281	0.4717792578	0.5201190005	0.3454514128	1	2	3
0.4794785311	0.4241674596	0.4297011806	0.4227544222	1	2	3
0.4599802933	0.4690770695	0.3977291984	0.4090282564	1	2	3
0.4834388146	0.45132255	0.3964488128	0.40406999	1	2	3
0.3687611324	0.3960989534	0.4955092357	0.4621333946	1	2	3
0.3883162163	0.3881065652	0.498634883	0.4458228042	1	2	3
0.4702883996	0.4592768792	0.4123406579	0.4091431197	1	2	3
0.5151021336	0.4126165557	0.4201171176	0.3732483345	1	2	3
0.3599120779	0.5170123692	0.4029072285	0.4378972356	1	2	3
0.4992799485	0.4666983825	0.3667363347	0.3676583199	1	2	3
0.5066699511	0.4043958135	0.3865823118	0.4282104296	1	2	3
0.3784628794	0.4419410086	0.4968649381	0.4148671414	1	2	3
0.372437185	0.4079733587	0.5303620855	0.414273681	1	2	3
0.3657293364	0.422378687	0.5155623341	0.4163220767	1	2	3
0.4016750673	0.4460894386	0.4550829426	0.4539972433	1	2	3
0.4891992269	0.3706945766	0.4001016777	0.443850984	1	2	3
0.3812862394	0.4946336822	0.4025683029	0.461903668	1	2	3
0.381797855	0.4617507136	0.4794102694	0.4124167241	1	2	3
0.4760867094	0.4292673644	0.4403208496	0.3979822345	1	2	3
0.5219994694	0.3720076118	0.4496789621	0.3597710391	1	2	3
0.4459392883	0.395623216	0.4936828033	0.3815567808	1	2	3
0.3092242392	0.4636156042	0.5707883786	0.3193774408	1	2	3
0.4985977944	0.3732635585	0.3743621608	0.4558159124	1	2	3
0.5129988252	0.4692102759	0.346174848	0.3500842331	1	2	3
0.4929321257	0.34	0.4957540153	0.3406845853	1	2	3
0.5072005154	0.4833682207	0.3565309081	0.3356688874	1	2	3
0.4410315686	0.3503139867	0.5411135589	0.3486484417	1	2	3
0.3666957214	0.4512274025	0.5132840008	0.3549659239	1	2	3
0.5069920794	0.3451189343	0.338473705	0.4843211578	1	2	3
0.308068367	0.3384395814	0.5643864505	0.4319051995	1	2	3
0.4229165877	0.4393529971	0.4765670602	0.4325178038	1	2	3
0.3687611324	0.4991436727	0.3849818298	0.4716479057	1	2	3
0.3740288779	0.4729971456	0.5020806266	0.362795773	1	2	3
0.4241293061	0.4295337774	0.4901994012	0.3989202849	1	2	3
0.4541251374	0.4299904853	0.4628594024	0.390037522	1	2	3
0.5197066737	0.3521027593	0.3544032085	0.4593192434	1	2	3
0.4713684769	0.4728829686	0.369767836	0.3939620185	1	2	3
0.4805396597	0.3339486204	0.5310587659	0.3172716134	1	2	3
0.4287906924	0.4269457659	0.4905006684	0.372329428	1	2	3
0.3487702278	0.3882207422	0.5352200192	0.4333984225	1	2	3
0.4764467351	0.4003996194	0.3685062795	0.4616356536	1	2	3
0.4424337742	0.4469457659	0.4256717317	0.450034459	1	2	3
0.4671050138	0.404376784	0.4703722533	0.3941534574	1	2	3
0.3801682647	0.482036156	0.4299647894	0.4442338617	1	2	3
0.4779436844	0.3408563273	0.3983693913	0.4470671568	1	2	3
0.377875469	0.4759276879	0.4815567983	0.4001454935	1	2	3
0.523610111	0.4827973359	0.3104181965	0.3300214412	1	2	3
0.4556410354	0.3676879163	0.5162025269	0.3596561758	1	2	3
0.4045552734	0.4213130352	0.5206650474	0.3955892488	1	2	3
0.3982453481	0.4276308278	0.5197612457	0.3978673712	1	2	3
0.4244893319	0.4107706946	0.5092357228	0.3983076805	1	2	3
0.4482131353	0.4143292103	0.4854544427	0.3963358603	1	2	3
0.4438549286	0.4025499524	0.4973356682	0.3755264568	1	2	3
0.3962936294	0.4529400571	0.4974863018	0.3739183705	1	2	3
0.4587675749	0.4505613701	0.4327138526	0.4291676239	1	2	3
0.4689240914	0.3964414843	0.4812743603	0.3535301325	1	2	3
0.4157539698	0.4529971456	0.4487375021	0.4552798836	1	2	3
0.3978853223	0.4324833492	0.5009132162	0.4227352784	1	2	3
0.4409178762	0.4165746908	0.4909713984	0.3983842561	1	2	3
0.3174100883	0.3969362512	0.5592460788	0.3993223065	1	2	3
0.5063288741	0.3754900095	0.3807076013	0.4465502718	1	2	3
0.365066131	0.4082588011	0.5182172513	0.4308331419	1	2	3
0.5106302346	0.3030827783	0.5179348133	0.3024542461	1	2	3
0.4436085951	0.462074215	0.4339000923	0.4122827169	1	2	3
0.4350248228	0.3936441484	0.5019488222	0.3856535722	1	2	3
0.4040626066	0.4125975262	0.4925907097	0.4346044873	1	2	3
0.4735286315	0.3840723121	0.490086426	0.3622023126	1	2	3
0.4594686778	0.4078401522	0.4775650078	0.3786660541	1	2	3
0.4726948876	0.4392388202	0.4221130129	0.4276935447	1	2	3
0.4599234472	0.4306755471	0.4581709315	0.3873382342	1	2	3
0.4650017054	0.4541008563	0.4001769945	0.4204954438	1	2	3
0.3570697692	0.4581731684	0.4415447476	0.4538249483	1	2	3
0.380490393	0.5070980019	0.4365738387	0.4077647599	1	2	3
0.4057300944	0.4167269267	0.4847201039	0.4408645379	1	2	3
0.5047182325	0.4738344434	0.3679225743	0.3415652041	1	2	3
0.3585667185	0.5045099905	0.3651735111	0.4764721648	1	2	3
0.3740288779	0.4816365366	0.4200982884	0.4575771499	1	2	3
0.3778944177	0.4150523311	0.4986537122	0.4367486025	1	2	3
0.4604729602	0.4200951475	0.4100999831	0.4584769125	1	2	3
0.4156592261	0.4486584206	0.4527104634	0.4492112719	1	2	3
0.336775685	0.3905803996	0.5505846467	0.4146757026	1	2	3
0.3688179786	0.4396955281	0.4596396091	0.4593000995	1	2	3
0.4939174594	0.4085252141	0.4234875445	0.4087985297	1	2	3
0.4822829424	0.4369552807	0.4220376961	0.4174324221	1	2	3
0.36211013	0.4524833492	0.5057711499	0.3984225438	1	2	3
0.3714518513	0.4815223597	0.4775461786	0.3971973352	1	2	3
0.43714708	0.4513986679	0.4224707677	0.4508193583	1	2	3
0.4994315383	0.3788772598	0.4686587961	0.3418332185	1	2	3
0.3471406374	0.4225309229	0.5194976369	0.41377594	1	2	3
0.4480994429	0.4303901047	0.409535107	0.4616165097	1	2	3
0.4227081517	0.4609134158	0.464045642	0.4325178038	1	2	3
0.3549096146	0.4608563273	0.46385735	0.4327092427	1	2	3
0.4957554857	0.4126165557	0.4306426406	0.4063481124	1	2	3
0.4514344185	0.391094196	0.5025325274	0.3724825791	1	2	3
0.3850949331	0.4303139867	0.5327910524	0.3846580902	1	2	3
0.5258460606	0.48	0.3381159502	0.3231104985	1	2	3
0.4654754235	0.4308277831	0.4148637707	0.4416302933	1	2	3
0.3397885322	0.3900285442	0.475606771	0.4933953595	1	2	3
0.4754992989	0.3834633682	0.3899150803	0.4672256681	1	2	3
0.3347671202	0.3547478592	0.5376866444	0.4557584807	1	2	3
0.5024443855	0.3851189343	0.3991225593	0.4316180412	1	2	3
0.5375753212	0.4227783064	0.3753036209	0.3756987518	1	2	3
0.4871527646	0.3953377735	0.4089890602	0.4316180412	1	2	3
0.5316254216	0.4752045671	0.3404696003	0.3189179876	1	2	3
0.5264903172	0.3980209324	0.3904234687	0.4148097098	1	2	3
0.5016864365	0.4131874405	0.3889736203	0.4241519259	1	2	3
0.4030583242	0.453434824	0.4845882995	0.4206485948	1	2	3
0.3801872134	0.3908658421	0.502118285	0.450034459	1	2	3
0.4518702391	0.4157564225	0.4803893879	0.39505322	1	2	3
0.414294918	0.4295528069	0.5037752547	0.3696301401	1	2	3
0.4577443438	0.453244529	0.4267261669	0.4265640554	1	2	3
0.3642702846	0.4607611798	0.476642377	0.4193850984	1	2	3
0.5038655398	0.4031208373	0.4307179574	0.3917604717	1	2	3
0.4555841892	0.4107516651	0.476548231	0.3969484647	1	2	3
0.48216925	0.4475166508	0.418460148	0.3963167164	1	2	3
0.4181225604	0.413396765	0.499670489	0.4128570335	1	2	3
0.3751658013	0.4358325404	0.5361991376	0.3729611762	1	2	3
0.469018835	0.4025880114	0.4714831761	0.3698790106	1	2	3
0.403550991	0.4592768792	0.4841740571	0.3842752125	1	2	3
0.5104596961	0.4855185538	0.3294168597	0.3402059882	1	2	3
0.3821010346	0.3778686965	0.535766066	0.4123592924	1	2	3
0.4702315534	0.4151855376	0.4370822271	0.4224289762	1	2	3
0.3320574525	0.3726165557	0.5482121674	0.4345087679	1	2	3
0.439212491	0.4619790676	0.4370257395	0.4384715522	1	2	3
0.4576117027	0.4158896289	0.4618049671	0.4116318248	1	2	3
0.4733012468	0.3675927688	0.5075975823	0.3299257217	1	2	3
0.4917573047	0.3766888677	0.476548231	0.3376598514	1	2	3
0.3713571077	0.3970123692	0.5080871415	0.4523891569	1	2	3
0.4410505173	0.397697431	0.4839669359	0.4065969829	1	2	3
0.4477583659	0.3951474786	0.4812555311	0.3994371698	1	2	3
0.5361352181	0.3418648906	0.4650435896	0.3279539015	1	2	3
0.3981885019	0.3807802093	0.4965071833	0.4369591852	1	2	3
0.4698715276	0.3826450999	0.4951514809	0.3634849529	1	2	3
0.4749687346	0.4179828735	0.409346815	0.4402902213	1	2	3
0.4657217569	0.4164224548	0.4274981642	0.4367103147	1	2	3
0.4415242354	0.4153187441	0.4377224199	0.451029941	1	2	3
0.6705764202	0.2908848716	0.2653787494	0.3765602267	1	2	3
0.4106378141	0.5150523311	0.4220941837	0.3941726013	1	2	3
0.3792776746	0.4187630828	0.5434107213	0.3890611839	1	2	3
0.4124379429	0.3940057088	0.3955073528	0.5248679072	1	2	3
0.5497404025	0.3717792578	0.4246926133	0.3391913623	1	2	3
0.3718687232	0.4751474786	0.3888794743	0.4918255609	1	2	3
0.3145298821	0.3525404377	0.5085390423	0.495654338	1	2	3
0.3475385607	0.3554138915	0.5036246211	0.4784248411	1	2	3
0.4988062303	0.3901427212	0.3818561826	0.4486560992	1	2	3
0.501724334	0.3777545195	0.4433146924	0.3840071981	1	2	3
0.4447644674	0.3649666984	0.5101206952	0.3769813921	1	2	3
0.5033918217	0.4734538535	0.3724415824	0.3497204993	1	2	3
0.5635540228	0.3672502379	0.4171985916	0.3501990964	1	2	3
0.5637245613	0.3070028544	0.3901410307	0.3790297879	1	2	3
0.5556713533	0.4179828735	0.3527650681	0.3624511831	1	2	3
0.5735778982	0.3982112274	0.3559472029	0.3624894709	1	2	3
0.5390912192	0.3766127498	0.3804063341	0.4134696378	1	2	3
0.5687838708	0.3968411037	0.3822327666	0.3327781607	1	2	3
0.5774623868	0.2861465271	0.4780357378	0.2638793169	1	2	3
0.5099859779	0.4478591817	0.3488674236	0.3803124282	1	2	3
0.5009853337	0.4041103711	0.432280781	0.3987479899	1	2	3
0.5746011293	0.3411227402	0.3332391873	0.4208783215	1	2	3
0.3799029825	0.4395813511	0.5276883391	0.3804464354	1	2	3
0.3919543715	0.4574310181	0.498540737	0.391205299	1	2	3
0.5142115436	0.3920076118	0.4343331639	0.3825331189	1	2	3
0.458350703	0.4610846813	0.3783727805	0.4201699977	1	2	3
0.5689923068	0.3834443387	0.3963923252	0.3618194349	1	2	3
0.5556524046	0.3795813511	0.4138658231	0.3346925492	1	2	3
0.5177170576	0.371056137	0.453520119	0.3595796003	1	2	3
0.5407208095	0.3952235966	0.4110602723	0.327034995	1	2	3
0.6281312768	0.251170314	0.253403378	0.44151543	1	2	3
0.5043203092	0.3952806851	0.4223766217	0.404740026	1	2	3
0.627562815	0.2935299715	0.279444162	0.4088559614	1	2	3
0.6222003259	0.4227973359	0.3013990096	0.2797687419	1	2	3
0.3540000758	0.371056137	0.4952456269	0.4826747837	1	2	3
0.5710956153	0.2502759277	0.3185524111	0.4409985451	1	2	3
0.5128851328	0.4364605138	0.4003087989	0.3775557087	1	2	3
0.4459392883	0.4553758325	0.3651170235	0.4380503867	1	2	3
0.3922386023	0.4259752617	0.509254552	0.4227735661	1	2	3
0.533804525	0.4036726927	0.4065036058	0.3911861551	1	2	3
0.5594610983	0.4121408183	0.3775819541	0.3545639023	1	2	3
0.4651153977	0.3995052331	0.3924570224	0.4710353013	1	2	3
0.57786031	0.2681255947	0.3053908001	0.4462631136	1	2	3
0.387785652	0.495547098	0.3950177936	0.4559499196	1	2	3
0.5244249062	0.3968791627	0.4267826545	0.3499502259	1	2	3
0.4439686209	0.4600951475	0.4436912764	0.4269469331	1	2	3
0.5826732861	0.3794671741	0.3455911427	0.3722337086	1	2	3
0.4802933263	0.433396765	0.4355194035	0.4043571483	1	2	3
0.5915223405	0.3427783064	0.4106836883	0.2956581668	1	2	3
0.4319740781	0.4237488107	0.4776403246	0.4223715445	1	2	3
0.4387577216	0.4425499524	0.4674160688	0.3966995941	1	2	3
0.3892257551	0.4391817317	0.4594324879	0.460219006	1	2	3
0.6052791147	0.4195813511	0.3171590503	0.3126005054	1	2	3
0.4886307651	0.4066603235	0.4145248451	0.427808408	1	2	3
0.5327812938	0.3719695528	0.3264983336	0.4342598974	1	2	3
0.5273619585	0.3590675547	0.4228661809	0.3820545218	1	2	3
0.5968279835	0.406489058	0.3345572314	0.3332567578	1	2	3
0.5608064577	0.3551474786	0.4231109605	0.3484570028	1	2	3
0.5052487968	0.3945765937	0.3365154682	0.4386055594	1	2	3
0.5576041232	0.3853092293	0.3634223955	0.3946894862	1	2	3
0.505779361	0.3794100856	0.4629347192	0.3252929014	1	2	3
0.6383256907	0.3194291151	0.3074996705	0.3801209894	1	2	3
0.5083184902	0.3771836346	0.4285525994	0.3895589249	1	2	3
0.5502899155	0.4047954329	0.39251351	0.3756796079	1	2	3
0.6212149922	0.2582302569	0.2482441771	0.4586492074	1	2	3
0.5526774548	0.3891531874	0.3727616788	0.3968527452	1	2	3
0.4821881987	0.413282588	0.4322431226	0.4172984149	1	2	3
0.5316633191	0.3683539486	0.4402267036	0.3593498737	1	2	3
0.5519195058	0.4080114177	0.3896514715	0.3470020675	1	2	3
0.5641224846	0.4277640343	0.3263853584	0.3466383337	1	2	3
0.524026983	0.402302569	0.4209456024	0.3640592695	1	2	3
0.4046500171	0.4602473834	0.4821028451	0.4048166016	1	2	3
0.3933376284	0.4429495718	0.4960552825	0.4185619113	1	2	3
0.5730094365	0.4749762131	0.3020203732	0.2892066774	1	2	3
0.5363815515	0.4048144624	0.3828164718	0.3966804503	1	2	3
0.4161139955	0.4459752617	0.4816697735	0.4230607244	1	2	3
0.4086292493	0.4638058991	0.4114933439	0.4668045026	1	2	3
0.4124189942	0.4619600381	0.4566081079	0.4404433724	1	2	3
0.4624625763	0.4344624167	0.430774445	0.437667509	1	2	3
0.5491340433	0.3045099905	0.406239997	0.3765985144	1	2	3
0.3946071929	0.446641294	0.5071268523	0.3932728387	1	2	3
0.4882138932	0.3999048525	0.4609011655	0.3534535569	1	2	3
0.5584757646	0.4608753568	0.3298687605	0.2944712459	1	2	3
0.4731307083	0.4118744053	0.4430510836	0.4164943717	1	2	3
0.4784174025	0.4149762131	0.3995744601	0.4458802359	1	2	3
0.5694660249	0.4135680304	0.3666798471	0.3463128877	1	2	3
0.4411642096	0.4475927688	0.4442561524	0.443180948	1	2	3
0.4093493008	0.4341769743	0.4405656292	0.4795926181	1	2	3
0.5431462463	0.402226451	0.404074639	0.3724442913	1	2	3
0.5738431804	0.3650999049	0.3186842155	0.3975802129	1	2	3
0.3927312692	0.4357183635	0.4126042667	0.5106631442	1	2	3
0.5615265093	0.3140057088	0.4456495133	0.3236656712	1	2	3
0.4668965779	0.4052521408	0.349564104	0.4663067616	1	2	3
0.4289612309	0.4639961941	0.4475512625	0.4471437323	1	2	3
0.5369879107	0.3603805899	0.4365738387	0.3588712765	1	2	3
0.5807215674	0.3129019981	0.3203600143	0.4328049621	1	2	3
0.5340698071	0.3912274025	0.4021917189	0.3938662991	1	2	3
0.3795050593	0.4206089439	0.4792408066	0.4555861858	1	2	3
0.4938985106	0.4271741199	0.4198535088	0.4125315874	1	2	3
0.3781596999	0.4390865842	0.5311152535	0.3825714067	1	2	3
0.500208436	0.3567459562	0.4525410006	0.3749138525	1	2	3
0.521753136	0.4014272122	0.4025871321	0.4078604794	1	2	3
0.6009398567	0.4573549001	0.2900826602	0.2748104755	1	2	3
0.4761246068	0.4527497621	0.3736654804	0.4103491845	1	2	3
0.5767802327	0.3940057088	0.3762639101	0.365973658	1	2	3
0.5557092508	0.344224548	0.3833813478	0.3941343135	1	2	3
0.4659491416	0.4260323501	0.417989418	0.4477371927	1	2	3
0.3942661159	0.4585918173	0.4265567041	0.4714947546	1	2	3
0.5622276121	0.3369172217	0.3493381536	0.4208974653	1	2	3
0.5935119566	0.4340627973	0.3126023838	0.3107626924	1	2	3
0.5325160117	0.3815604186	0.4220565253	0.3781874569	1	2	3
0.6262174556	0.4017126546	0.3056920673	0.3067233326	1	2	3
0.5323075757	0.4118173168	0.4049596114	0.3951680833	1	2	3
0.5537385834	0.3437488107	0.4189873656	0.3590435715	1	2	3
0.5800773108	0.3605137964	0.4072567738	0.3386744774	1	2	3
0.6432902566	0.395394862	0.3003822328	0.2965962172	1	2	3
0.5004168719	0.4190485252	0.4280065526	0.3831648671	1	2	3
0.4439496722	0.4409705043	0.4637067164	0.4086836664	1	2	3
0.5682154091	0.3075927688	0.4461390725	0.3171567501	1	2	3
0.426820025	0.4407992388	0.4181212224	0.4701355387	1	2	3
0.4428127487	0.4007802093	0.4367056431	0.4526380274	1	2	3
0.4215333308	0.4499524263	0.3940763336	0.4683934451	1	2	3
0.5195929814	0.3937963844	0.4336364835	0.3777280037	1	2	3
0.5280820101	0.4359467174	0.3322224105	0.3741480971	1	2	3
0.4085534544	0.4528258801	0.4856050764	0.4160349184	1	2	3
0.5765907454	0.3793910561	0.3574347097	0.3812121908	1	2	3
0.540891348	0.3832159848	0.3717637312	0.4128953212	1	2	3
0.5555955584	0.3930352046	0.3977668568	0.3431732905	1	2	3
0.4139727896	0.4532254995	0.4200794592	0.472432805	1	2	3
0.4813923523	0.3608372978	0.5026266734	0.346925492	1	2	3
0.3547580248	0.3972597526	0.4852096631	0.4758787043	1	2	3
0.4621972941	0.4387821123	0.442806304	0.4282295735	1	2	3
0.5438284003	0.3650808754	0.4056939502	0.3806187304	1	2	3
0.5558229431	0.4111132255	0.3382665838	0.3695535646	1	2	3
0.5832796453	0.36226451	0.3984635373	0.3340225132	1	2	3
0.5560692765	0.4015984776	0.3823080834	0.3812504786	1	2	3
0.3973737067	0.5603996194	0.3860174358	0.3252354698	1	2	3
0.3128244969	0.4019600381	0.6203844923	0.3298491462	1	2	3
0.3655398492	0.4238629876	0.3930407276	0.5365648212	1	2	3
0.4280895896	0.4125214082	0.5037940839	0.375507313	1	2	3
0.3370220184	0.5098001903	0.3533487733	0.4935293667	1	2	3
0.3089779058	0.3314557564	0.5516955695	0.4690251934	1	2	3
0.2963201577	0.3270218839	0.5629742605	0.45654338	1	2	3
0.4081555311	0.4538725024	0.4130373383	0.4746917834	1	2	3
0.3910637814	0.3833491912	0.5402662449	0.400394364	1	2	3
0.3275666048	0.3724833492	0.5957747274	0.3817865074	1	2	3
0.3792776746	0.5185727878	0.4451222957	0.3746075503	1	2	3
0.4432106719	0.4055185538	0.498070007	0.3636763918	1	2	3
0.4522871111	0.3948810657	0.4835150351	0.3933685581	1	2	3
0.4602455755	0.4769743102	0.3912331243	0.4004709396	1	2	3
0.4754803502	0.4610846813	0.4059387298	0.3998583352	1	2	3
0.4313298215	0.42905804	0.473912143	0.4275212497	1	2	3
0.455735779	0.4322930542	0.4579261519	0.3967761697	1	2	3
0.4650396028	0.3089628925	0.5608277316	0.3035645915	1	2	3
0.4210596127	0.5024357755	0.4230544729	0.4110383643	1	2	3
0.3965778603	0.417811608	0.5220207498	0.4100045945	1	2	3
0.475423504	0.4098192198	0.3785045849	0.4527528907	1	2	3
0.300356236	0.4473453853	0.6006514903	0.3049620951	1	2	3
0.2932125668	0.4878020932	0.5665706377	0.3016693468	1	2	3
0.4091408648	0.4135870599	0.5221525542	0.398728846	1	2	3
0.386686626	0.5017316841	0.4325255606	0.4210123287	1	2	3
0.4495016485	0.4241103711	0.474194581	0.3797381116	1	2	3
0.4361617463	0.4203996194	0.4904818392	0.3401868443	1	2	3
0.3952514496	0.4070789724	0.5416031181	0.3783597519	1	2	3
0.418558381	0.437583254	0.4915551037	0.4008155295	1	2	3
0.5233637776	0.3295528069	0.3332768457	0.4723945172	1	2	3
0.3950809111	0.4219790676	0.5160895517	0.4193850984	1	2	3
0.5180960321	0.3809134158	0.3680543787	0.4404625163	1	2	3
0.5180012885	0.4803044719	0.3514093656	0.3335822038	1	2	3
0.4596013188	0.3735870599	0.4122841703	0.4579983153	1	2	3
0.4008413234	0.475509039	0.4701086445	0.395895551	1	2	3
0.3614848221	0.5093244529	0.3424278371	0.4673596753	1	2	3
0.3262212453	0.4204757374	0.5667965881	0.3658970825	1	2	3
0.422689203	0.4269647954	0.4975427894	0.4123210047	1	2	3
0.4390609012	0.4495147479	0.4585098571	0.4205337315	1	2	3
0.3563497177	0.3929590866	0.4731589749	0.4919212803	1	2	3
0.4682040399	0.3668506185	0.4001958237	0.4595298262	1	2	3
0.3470458938	0.5272502379	0.3669246267	0.4603530132	1	2	3
0.4015613749	0.4398287345	0.5059217835	0.3981353856	1	2	3
0.3454352522	0.4823215985	0.514432582	0.3591010031	1	2	3
0.4325235912	0.4083539486	0.5053004199	0.3892143349	1	2	3
0.4790427104	0.4384395814	0.4290986462	0.4206868826	1	2	3
0.3595141547	0.4597526166	0.5040765219	0.3843326442	1	2	3
0.4739455035	0.3839771646	0.4893520872	0.3185351099	1	2	3
0.3738583393	0.4317221694	0.5321508596	0.3884868673	1	2	3
0.3067230075	0.4920837298	0.549115969	0.2924611379	1	2	3
0.3933186797	0.4292293054	0.4937957785	0.4321349261	1	2	3
0.427369538	0.4447002854	0.4701463029	0.4347767823	1	2	3
0.5008526926	0.4768030447	0.372121486	0.3529175281	1	2	3
0.4103156858	0.4372978116	0.4925718805	0.4287464584	1	2	3
0.4432296206	0.4384966698	0.4026812781	0.4577494448	1	2	3
0.418008868	0.4103330162	0.5152987253	0.3987862777	1	2	3
0.4898055861	0.46679353	0.3567192001	0.3733823417	1	2	3
0.4470193656	0.3846241675	0.5161083809	0.3688835286	1	2	3
0.4145791488	0.4577925785	0.382364571	0.4666322077	1	2	3
0.4513207261	0.4445099905	0.4497919373	0.4241902136	1	2	3
0.3740288779	0.417963844	0.5510553767	0.3600007658	1	2	3
0.5284609846	0.3967459562	0.3878062099	0.4128953212	1	2	3
0.3994770152	0.4070028544	0.5220019206	0.4087219542	1	2	3
0.4284685641	0.4460513796	0.4740251182	0.3666245501	1	2	3
0.5080721567	0.3235014272	0.339226873	0.476108431	1	2	3
0.4530829575	0.4570504282	0.431904197	0.4287847462	1	2	3
0.3716223898	0.3967269267	0.5276318515	0.4329006815	1	2	3
0.4205858946	0.3767269267	0.5336571956	0.3754690252	1	2	3
0.4312161292	0.4472312084	0.4677738236	0.400566659	1	2	3
0.4652290901	0.4887345385	0.3840403698	0.3838923348	1	2	3
0.4019592981	0.4428353949	0.5019111638	0.411268091	1	2	3
0.2905597453	0.4922549952	0.5603381724	0.301631059	1	2	3
0.3382157881	0.4387821123	0.55662882	0.3608239528	1	2	3
0.4690567325	0.5314176974	0.3470409912	0.3197603186	1	2	3
0.4435138515	0.4688106565	0.4113991979	0.4268320698	1	2	3
0.3404706863	0.4547668887	0.5383833249	0.3516923195	1	2	3
0.3496608178	0.5103710752	0.3567568585	0.4796309059	1	2	3
0.3792397772	0.4688106565	0.4863770736	0.3999731986	1	2	3
0.4060901201	0.4597716461	0.4715396637	0.4260280266	1	2	3
0.4435328002	0.384262607	0.4979382026	0.3897886515	1	2	3
0.2733164058	0.4751284491	0.5788472764	0.2842292672	1	2	3
0.3697275173	0.4331113225	0.5434295505	0.3697067157	1	2	3
0.4349300792	0.5041103711	0.3987648045	0.3939045869	1	2	3
0.3983969379	0.4265461465	0.4728388785	0.4573474232	1	2	3
0.4494258536	0.4543862988	0.4416388936	0.3964698675	1	2	3
0.3726077235	0.3956041865	0.5166167693	0.4391033004	1	2	3
0.3780081101	0.4196955281	0.4667382176	0.4674745386	1	2	3
0.4277106151	0.4349571836	0.4859251728	0.4062906808	1	2	3
0.4768067609	0.4362892483	0.4285337702	0.426640631	1	2	3
0.3448667905	0.4846241675	0.3633847371	0.5108737269	1	2	3
0.4472278016	0.3365176023	0.532565102	0.3401294127	1	2	3
0.3881835752	0.4672692674	0.4070119942	0.4848571866	1	2	3
0.2952779778	0.4808182683	0.5696209682	0.3060532966	1	2	3
0.3500966385	0.4873453853	0.4431075712	0.4260854583	1	2	3
0.4270853072	0.3830066603	0.5230563558	0.3751818669	1	2	3
0.4677492705	0.4217507136	0.4172927376	0.4442912934	1	2	3
0.4227081517	0.422036156	0.4937392909	0.4148671414	1	2	3
0.3693485428	0.4151284491	0.5194599785	0.4225055517	1	2	3
0.3854360102	0.4152616556	0.5113634224	0.4308331419	1	2	3
0.3898700117	0.377773549	0.5413395093	0.3988054215	1	2	3
0.4084776595	0.4228163654	0.4974674726	0.4265640554	1	2	3
0.5038465911	0.5122740247	0.3342371349	0.3201623401	1	2	3
0.3904195248	0.5079923882	0.4231674481	0.4276744008	1	2	3
0.4777162997	0.4543292103	0.406616581	0.4041848534	1	2	3
0.4461287755	0.4125214082	0.474947749	0.4105789111	1	2	3
0.3850570357	0.4817887726	0.3688640343	0.471762769	1	2	3
0.5147231591	0.3216365366	0.3414487187	0.4744620568	1	2	3
0.3827263425	0.4641294006	0.4451787833	0.4485795237	1	2	3
0.4541061887	0.3635965747	0.4390592932	0.4388544299	1	2	3
0.4930079206	0.4961179829	0.3557400817	0.3484187151	1	2	3
0.4246788191	0.41132255	0.5108362048	0.3934068459	1	2	3
0.5180581347	0.4641674596	0.3291155925	0.3509457079	1	2	3
0.4398756964	0.3882588011	0.5109303508	0.3792212267	1	2	3
0.4545041119	0.3999429115	0.4912914949	0.3529175281	1	2	3
0.5315875242	0.4772597526	0.3397352614	0.3293896929	1	2	3
0.3855876	0.4551855376	0.5068632435	0.3772685504	1	2	3
0.3228104749	0.4814272122	0.5401156113	0.3299065778	1	2	3
0.4557168303	0.3343482398	0.5311340827	0.3403208515	1	2	3
0.343938303	0.4840532826	0.3968253968	0.4767593231	1	2	3
0.3393148141	0.3815604186	0.5159577473	0.4592426679	1	2	3
0.3442225338	0.5056517602	0.3660208251	0.4862164025	1	2	3
0.3994012203	0.4317602284	0.5155246757	0.3885251551	1	2	3
0.4008034259	0.4528829686	0.4754561374	0.4295505016	1	2	3
0.4322393603	0.4977164605	0.4026436197	0.4086453787	1	2	3
0.346685868	0.4641484301	0.5366886968	0.3555402404	1	2	3
0.4796111722	0.4449666984	0.4001581653	0.4147522781	1	2	3
0.4357827718	0.4552806851	0.4578320059	0.4340493146	1	2	3
0.4366544132	0.430903901	0.4807283135	0.3721762769	1	2	3
0.3859476257	0.4792007612	0.4010619669	0.4746534957	1	2	3
0.3550991018	0.3750713606	0.5914251822	0.374339536	1	2	3
0.3277181946	0.3402473834	0.5623152385	0.433321847	1	2	3
0.3155531133	0.3656898192	0.5387410797	0.451699977	1	2	3
0.3919543715	0.4544243578	0.4956598693	0.4076881844	1	2	3
0.4322393603	0.4061465271	0.499011467	0.3987862777	1	2	3
0.459108652	0.4763273073	0.3987459753	0.4021364576	1	2	3
0.4703452458	0.3987059943	0.4792219774	0.3550999311	1	2	3
0.3578845644	0.4422835395	0.5447475946	0.3696684279	1	2	3
0.4547883427	0.355547098	0.4054303414	0.47226051	1	2	3
0.4399514913	0.4784586108	0.4141106027	0.4213952064	1	2	3
0.3969947323	0.4791627022	0.3804816509	0.4640094954	1	2	3
0.3137908819	0.5196955281	0.5109680092	0.3152615055	1	2	3
0.3656156441	0.4907706946	0.4023988401	0.4640094954	1	2	3
0.5062720279	0.3841294006	0.4410551884	0.3842752125	1	2	3
0.2901807708	0.3202473834	0.5487958726	0.4823110499	1	2	3
0.4566074203	0.348867745	0.5183302265	0.3529749598	1	2	3
0.4795732747	0.3981731684	0.4503379841	0.4005092274	1	2	3
0.3935839618	0.4649286394	0.4868666328	0.3898460832	1	2	3
0.4629173457	0.3684871551	0.3637801503	0.4955011869	1	2	3
0.4435706977	0.4534919125	0.4514677362	0.3852706945	1	2	3
0.4621404479	0.3925784967	0.4930237813	0.3545830462	1	2	3
0.3811535984	0.4430447193	0.5011956542	0.4140056666	1	2	3
0.3991927843	0.4694957184	0.4725564405	0.4153074508	1	2	3
0.4383029522	0.4308848716	0.4776026662	0.3724825791	1	2	3
0.4336605146	0.3772026641	0.4987478582	0.3997434719	1	2	3
0.4864706105	0.3183444339	0.5397013689	0.291446512	1	2	3
0.4621972941	0.4980780209	0.3877873807	0.3763113562	1	2	3
0.4672566036	0.4693434824	0.4061081926	0.4012749828	1	2	3
0.4080797362	0.4812178877	0.4244290045	0.4497664446	1	2	3
0.4263463069	0.4805899144	0.416671374	0.4320200628	1	2	3
0.3861560617	0.420076118	0.5390800053	0.3935025653	1	2	3
0.4059385303	0.4194862036	0.5224349922	0.3993605942	1	2	3
0.415735021	0.4453663178	0.4021728897	0.4746534957	1	2	3
0.3762837761	0.3965556613	0.4940405581	0.4628608622	1	2	3
0.4798764543	0.4171646051	0.4018151349	0.441017689	1	2	3
0.3573161026	0.5003996194	0.3998380689	0.4532314879	1	2	3
0.4013718877	0.3916650809	0.5261820031	0.3994371698	1	2	3
0.4012013491	0.4457278782	0.4483044305	0.4564859484	1	2	3
0.3408117634	0.4347288297	0.5582857896	0.3487058733	1	2	3
0.4468109296	0.4354900095	0.4179705888	0.4574814304	1	2	3
0.403209914	0.4419980971	0.3860927526	0.4937590933	1	2	3
0.4976693069	0.4028353949	0.41629479	0.4180067386	1	2	3
0.3128434456	0.4146527117	0.5474966578	0.3897695076	1	2	3
0.3193049608	0.4788962892	0.5476472914	0.3025308217	1	2	3
0.443551749	0.415356803	0.4809542639	0.4065586952	1	2	3
0.390609012	0.4099333968	0.5163155021	0.4233287388	1	2	3
0.4252662296	0.504224548	0.4174810296	0.4047017383	1	2	3
0.472259067	0.4920076118	0.3834190062	0.3738609388	1	2	3
0.4288475386	0.3591627022	0.5539927319	0.3254077648	1	2	3
0.4291317694	0.4822835395	0.4371763731	0.4061375297	1	2	3
0.3786902641	0.393549001	0.5292511627	0.420954897	1	2	3
0.4915678175	0.4807611798	0.3685251087	0.3644995788	1	2	3
0.4174404063	0.3875356803	0.51424429	0.4008346734	1	2	3
0.3687421837	0.4322359657	0.4303602026	0.4956351941	1	2	3
0.3367188388	0.4339295909	0.5691125798	0.3137874263	1	2	3
0.4426801076	0.4439961941	0.4562880114	0.4339535952	1	2	3
0.3814757267	0.3864700285	0.5037187671	0.4421088904	1	2	3
0.4064501459	0.3951855376	0.5420361897	0.356956888	1	2	3
0.4452760829	0.4775261656	0.4157864016	0.4154988897	1	2	3
0.4479099557	0.3419600381	0.5565158448	0.3136151313	1	2	3
0.3136961382	0.4825689819	0.5447099362	0.3203729229	1	2	3
0.4992041536	0.3648334919	0.3914967331	0.4396584731	1	2	3
0.4574222155	0.504452902	0.3611628914	0.3761390612	1	2	3
0.3175237806	0.4595432921	0.5654785441	0.3141894479	1	2	3
0.4770530943	0.4054424358	0.4605245815	0.3860938816	1	2	3
0.3211240384	0.4831969553	0.5342973884	0.3396891033	1	2	3
0.4607003449	0.4406660324	0.4448398577	0.4262003216	1	2	3
0.439004055	0.4882778306	0.4073320906	0.4118998392	1	2	3
0.4628604995	0.464605138	0.385942119	0.4107894938	1	2	3
0.4757835298	0.4887725975	0.3848688546	0.3748181331	1	2	3
0.351991511	0.3949191246	0.5020429682	0.4590129413	1	2	3
0.3361314284	0.4894766889	0.3930407276	0.4774676468	1	2	3
0.3635123356	0.3815984776	0.5176147169	0.4512213799	1	2	3
0.4472088528	0.4757944814	0.4154474759	0.4146757026	1	2	3
0.4830787888	0.4317221694	0.4316405882	0.3905161192	1	2	3
0.3736120059	0.5274595623	0.4038675177	0.4264300482	1	2	3
0.3837685224	0.4440723121	0.5025325274	0.4108852133	1	2	3
0.3193997044	0.4098572788	0.5423939445	0.4056589325	1	2	3
0.391916474	0.4243196955	0.5189327609	0.4121487097	1	2	3
0.40148558	0.448943863	0.4618237963	0.4457462287	1	2	3
0.4707810664	0.3549000951	0.4063718014	0.4526571713	1	2	3
0.3436540721	0.5025309229	0.3883899151	0.4673405314	1	2	3
0.4504680335	0.4407231208	0.4566834247	0.3906884141	1	2	3
0.4983135635	0.3882778306	0.4510346646	0.3779577303	1	2	3
0.4203585099	0.3504091342	0.5171816453	0.388869745	1	2	3
0.2766324326	0.4514747859	0.5934399066	0.307986829	1	2	3
0.4762951453	0.3570504282	0.3881074771	0.467244812	1	2	3
0.4963807936	0.48679353	0.3531604813	0.3543533195	1	2	3
0.473149657	0.3223596575	0.5140183396	0.3367600888	1	2	3
0.4844051995	0.4953187441	0.3702009076	0.3528026648	1	2	3
0.4184067912	0.3450047574	0.568189949	0.330040585	1	2	3
0.4754424527	0.4593339676	0.3987083169	0.4038976951	1	2	3
0.3464774321	0.4668886775	0.5307951571	0.3532429742	1	2	3
0.4824534809	0.3704852521	0.3653806323	0.4855272226	1	2	3
0.2995224921	0.3505423406	0.5828767252	0.4216632208	1	2	3
0.3953840907	0.453434824	0.498352445	0.4048740332	1	2	3
0.3407928146	0.5219790676	0.3428044211	0.4746726396	1	2	3
0.3372115057	0.4833682207	0.5279707771	0.3202580596	1	2	3
0.429851821	0.4401712655	0.4776403246	0.3668925645	1	2	3
0.3908932429	0.3523311132	0.5224726506	0.4169538249	1	2	3
0.498275666	0.3670218839	0.3720838276	0.4585726319	1	2	3
0.4492174177	0.491056137	0.4025683029	0.3951489394	1	2	3
0.454560958	0.3325975262	0.5545387787	0.3194540164	1	2	3
0.4425095691	0.4241864891	0.4791466606	0.3907841335	1	2	3
0.3990222458	0.4318173168	0.5109115216	0.4151734436	1	2	3
0.3145677796	0.3768981922	0.5515825943	0.4274063864	1	2	3
0.4540303938	0.4112654615	0.3772806869	0.4713607474	1	2	3
0.4181983553	0.4630827783	0.4385697339	0.4567922506	1	2	3
0.4344184636	0.4162702188	0.4901429136	0.4073627383	1	2	3
0.3692537992	0.4886393911	0.4273475306	0.439677617	1	2	3
0.4580664721	0.3523691722	0.4137528479	0.4610996248	1	2	3
0.3138098306	0.4802283539	0.488768382	0.3854238456	1	2	3
0.5015916929	0.5015223597	0.3428609087	0.3317443908	1	2	3
0.435290105	0.3615604186	0.5264079535	0.3691706869	1	2	3
0.3646113617	0.3926546147	0.5550471671	0.4039742706	1	2	3
0.3807367264	0.4382683159	0.5268033667	0.3741480971	1	2	3
0.3558191534	0.4341008563	0.5448605698	0.3697641473	1	2	3
0.4439307235	0.4090009515	0.4939275829	0.3864576154	1	2	3
0.4172130216	0.4257659372	0.5039635467	0.3988054215	1	2	3
0.4103725319	0.4150142721	0.5197047581	0.3676966077	1	2	3
0.3556675636	0.4658230257	0.5230940142	0.3583352477	1	2	3
0.4347974381	0.4693625119	0.4391722684	0.4355616816	1	2	3
0.3570318718	0.464567079	0.486885462	0.4036105368	1	2	3
0.4369575928	0.4466222645	0.4655896364	0.3772494065	1	2	3
0.4158866108	0.4595052331	0.44384191	0.4522168619	1	2	3
0.3547201273	0.4352235966	0.5119094692	0.4106937744	1	2	3
0.3536211013	0.3826070409	0.5886761189	0.3811356153	1	2	3
0.3464774321	0.424643197	0.5675874146	0.3374301248	1	2	3
0.4773562739	0.404567079	0.4033591293	0.4517956965	1	2	3
0.3611247963	0.4053472883	0.5227739178	0.42914848	1	2	3
0.4485542123	0.3999048525	0.4753808206	0.4070181484	1	2	3
0.4256831015	0.4719505233	0.4515053946	0.4353893866	1	2	3
0.4730549134	0.3249857279	0.5130015628	0.3402634199	1	2	3
0.4232766135	0.3928068506	0.5164661357	0.3925836588	1	2	3
0.3749005192	0.3915509039	0.5124366868	0.4418217321	1	2	3
0.4434570053	0.3978686965	0.5071833399	0.3541618807	1	2	3
0.4313866677	0.4164034253	0.5011203374	0.3709127805	1	2	3
0.4467730322	0.4745575642	0.3991413885	0.4167240983	1	2	3
0.4546557017	0.4474595623	0.4329774614	0.4358105521	1	2	3
0.4176488422	0.4524833492	0.4760398426	0.3886400184	1	2	3
0.4372228749	0.4725404377	0.4163136192	0.4300099548	1	2	3
0.4484973661	0.3571265461	0.5017605302	0.3816525002	1	2	3
0.3825937014	0.52	0.4445574196	0.3877211119	1	2	3
0.4653806799	0.3658610847	0.4093656442	0.4587066391	1	2	3
0.3769848789	0.3974881066	0.509913574	0.4435829696	1	2	3
0.4828893016	0.4814462417	0.3853584138	0.3341373765	1	2	3
0.5277219843	0.3286584206	0.3315445593	0.4706907114	1	2	3
0.339940122	0.4916650809	0.4157487432	0.4521402864	1	2	3
0.4751013757	0.4051760228	0.443936056	0.4128761773	1	2	3
0.3948535264	0.4163273073	0.5015157506	0.4360402787	1	2	3
0.4314056164	0.4368220742	0.3987083169	0.4711693085	1	2	3
0.4567400614	0.3797335871	0.5085955299	0.3517114634	1	2	3
0.4176298935	0.4564034253	0.4590370747	0.4418983077	1	2	3
0.4620267556	0.4098953378	0.4735732173	0.3862278888	1	2	3
0.3528063061	0.3705803996	0.5696774558	0.4074393139	1	2	3
0.3748057756	0.4401712655	0.46291589	0.4559690635	1	2	3
0.4707052715	0.4197906755	0.4457436593	0.4139673788	1	2	3
0.4569484974	0.4541008563	0.4276299686	0.4277701202	1	2	3
0.3627733354	0.4614081827	0.513114538	0.3827819894	1	2	3
0.342971918	0.4923120837	0.4788265642	0.3807910253	1	2	3
0.4693978095	0.3919505233	0.4847012747	0.2999846849	1	2	3
0.3549664608	0.3886393911	0.5245438626	0.4413239911	1	2	3
0.3534884602	0.4215984776	0.5342973884	0.396718738	1	2	3
0.4242240497	0.4496860133	0.3667928223	0.4658855961	1	2	3
0.3981316557	0.4681826832	0.46574027	0.4225821273	1	2	3
0.3885625497	0.4043958135	0.5198553917	0.4213377747	1	2	3
0.3339902225	0.366565176	0.5258807358	0.4606018838	1	2	3
0.4213438436	0.4034823977	0.5195917829	0.3765793705	1	2	3
0.351233562	0.4414462417	0.5536161479	0.3447239452	1	2	3
0.4229165877	0.4287345385	0.4946054341	0.3630829313	1	2	3
0.3906469095	0.4369743102	0.5178594965	0.3702236006	1	2	3
0.5016485391	0.4961750714	0.3505243932	0.3307680527	1	2	3
0.4398567476	0.4478211227	0.4052608786	0.4518148403	1	2	3
0.3008489029	0.3239010466	0.5491536274	0.4814112872	1	2	3
0.4527987266	0.3628353949	0.406522435	0.4738877403	1	2	3
0.3138666768	0.3188772598	0.5591519328	0.4588215024	1	2	3
0.3620532838	0.4470028544	0.5393436141	0.3692664063	1	2	3
0.5163527495	0.4382873454	0.381234819	0.3750670036	1	2	3
0.463031038	0.3837488107	0.4260859741	0.4374569263	1	2	3
0.5164285444	0.4930542341	0.3224688847	0.3282793476	1	2	3
0.5053245917	0.4096860133	0.3915532207	0.4227161345	1	2	3
0.4516618032	0.4189724072	0.4471746785	0.4336855808	1	2	3
0.4826429681	0.4273834443	0.394961306	0.4294930699	1	2	3
0.3645545155	0.4546907707	0.4950573349	0.4087028103	1	2	3
0.3572971539	0.3703520457	0.5200248545	0.4473160273	1	2	3
0.3853412665	0.4394671741	0.5175205709	0.3895014932	1	2	3
0.4180467655	0.3522549952	0.5768513811	0.3036794548	1	2	3
0.3037670065	0.3238629876	0.5585305692	0.4639903515	1	2	3
0.3846970099	0.4626260704	0.4818580655	0.4094494219	1	2	3
0.4364459772	0.4317221694	0.4788830518	0.3874530975	1	2	3
0.4417516201	0.4260704091	0.4810672391	0.3898269393	1	2	3
0.4365786183	0.4021313035	0.4929108061	0.4023278965	1	2	3
0.4558684201	0.4581541389	0.4351239903	0.4256260051	1	2	3
0.3891499602	0.3905423406	0.5178030089	0.4188682135	1	2	3
0.3363019669	0.4506565176	0.5592272496	0.3257140669	1	2	3
0.4424716717	0.4150333016	0.4823664539	0.3386361896	1	2	3
0.3409633532	0.3855756422	0.5123048824	0.4564476606	1	2	3
0.3704665176	0.4698001903	0.5030220867	0.3375067004	1	2	3
0.4886686626	0.5019600381	0.3535935529	0.3447239452	1	2	3
0.3556486148	0.3814843007	0.5529194675	0.421452638	1	2	3
0.4457308523	0.4311132255	0.453708411	0.4284401562	1	2	3
0.3171448062	0.3576022835	0.5607524148	0.4357339766	1	2	3
0.4104862243	0.4737583254	0.4263307537	0.4551267325	1	2	3
0.4317277447	0.4413701237	0.4758327214	0.4238647676	1	2	3
0.4683556297	0.4417507136	0.4345026267	0.428478444	1	2	3
0.4552052147	0.3681446242	0.5250899094	0.3100543686	1	2	3
0.4673134498	0.3866983825	0.4937392909	0.3536258519	1	2	3
0.322867321	0.391132255	0.5151669209	0.4515468259	1	2	3
0.4066964793	0.4262797336	0.5063548551	0.4181598897	1	2	3
0.5149884413	0.3210846813	0.4907831064	0.285933073	1	2	3
0.4055406071	0.424224548	0.5020429682	0.4230798683	1	2	3
0.4405767992	0.3907706946	0.51236137	0.3574163412	1	2	3
0.4512449312	0.431094196	0.4318477094	0.4462248258	1	2	3
0.4467540835	0.4450999049	0.4409798716	0.4452676315	1	2	3
0.4185204836	0.4293625119	0.4595454631	0.4535952217	1	2	3
0.3312616061	0.4885252141	0.3856408518	0.4830193736	1	2	3
0.4771099405	0.4615033302	0.4091961814	0.3680603415	1	2	3
0.3686284913	0.4338344434	0.5425069197	0.3194731603	1	2	3
0.389093114	0.4632159848	0.4508275434	0.4448081783	1	2	3
0.3749952628	0.3938534729	0.5158259429	0.4372463435	1	2	3
0.4895592527	0.4636726927	0.3955638404	0.3762730684	1	2	3
0.4942774851	0.5028163654	0.3436705643	0.340244276	1	2	3
0.4879865085	0.5230637488	0.3338982093	0.322861628	1	2	3
0.3570697692	0.4567649857	0.5349752396	0.3658779386	1	2	3
0.3684200553	0.4885061846	0.4118699279	0.4555287541	1	2	3
0.4283927692	0.3525023787	0.5603570016	0.310322383	1	2	3
0.4509417516	0.3501807802	0.5210228022	0.351098859	1	2	3
0.5042255656	0.5089628925	0.3342747933	0.3220575848	1	2	3
0.4125326866	0.3876117983	0.5454631042	0.3730760395	1	2	3
0.4386819267	0.3809324453	0.5164661357	0.3743969676	1	2	3
0.3004320309	0.3388772598	0.5691502382	0.4482540776	1	2	3
0.48499261	0.3126165557	0.5396825397	0.3030859943	1	2	3
0.3829916247	0.5152045671	0.4355194035	0.4003177885	1	2	3
0.4629552431	0.3096479543	0.5646688885	0.3005781453	1	2	3
0.39494827	0.5218078021	0.4310192246	0.4016578605	1	2	3
0.5045666427	0.4086013321	0.3579054398	0.4231564438	1	2	3
0.3695569788	0.4581541389	0.5114763976	0.379010644	1	2	3
0.4063554023	0.3827973359	0.5040953511	0.4218163719	1	2	3
0.36775685	0.4511512845	0.5292888211	0.3661842408	1	2	3
0.4384734907	0.3603235014	0.502212431	0.3862853205	1	2	3
0.3517451775	0.3892673644	0.4958293321	0.4699058121	1	2	3
0.4351195665	0.4120266413	0.4995010262	0.3847920974	1	2	3
0.4769962482	0.3616175071	0.497128547	0.3228424841	1	2	3
0.4788532232	0.4517602284	0.4033591293	0.4057929397	1	2	3
0.3463258423	0.4076498573	0.4802387543	0.4709778697	1	2	3
0.4519839315	0.4186869648	0.4582462483	0.4215100697	1	2	3
0.4919088945	0.4179448145	0.428138357	0.4041465656	1	2	3
0.3773070072	0.4817887726	0.4232051065	0.449862164	1	2	3
0.4300792057	0.4616555661	0.4572106423	0.4348150701	1	2	3
0.4479289044	0.460190295	0.4222259881	0.4315988973	1	2	3
0.4714063744	0.391056137	0.4808036303	0.3457002833	1	2	3
0.3796755978	0.4123882017	0.5289122371	0.4167623861	1	2	3
0.3459279191	0.3764795433	0.4904065224	0.4871544529	1	2	3
0.408098685	0.4663368221	0.4316029298	0.4599892794	1	2	3
0.4457876985	0.4416555661	0.4559114274	0.4177195804	1	2	3
0.41277902	0.506717412	0.4188179028	0.4070755801	1	2	3
0.4496342896	0.4183824929	0.4762093054	0.3751052914	1	2	3
0.3761890325	0.4446241675	0.4855485888	0.4231564438	1	2	3
0.4946375109	0.4693815414	0.3856973394	0.3708744927	1	2	3
0.4849736613	0.3367840152	0.5171063285	0.3261926641	1	2	3
0.4474362375	0.3730161751	0.5261820031	0.3133662608	1	2	3
0.4156592261	0.4041864891	0.525428835	0.3852706945	1	2	3
0.4196953045	0.4529210276	0.4743452146	0.4293207749	1	2	3
0.4416000303	0.4609705043	0.4397748028	0.4357148327	1	2	3
0.3593057187	0.38905804	0.5309269615	0.4365954514	1	2	3
0.3749763141	0.4787630828	0.4420719652	0.4330538326	1	2	3
0.4505627771	0.4336631779	0.4412434804	0.4333409909	1	2	3
0.3908553454	0.4368030447	0.501365117	0.4162455012	1	2	3
0.493045818	0.3132635585	0.5309834491	0.2917336703	1	2	3
0.4150339182	0.4225118934	0.5075787531	0.3969867524	1	2	3
0.4564368818	0.3928639391	0.4931744149	0.352936672	1	2	3
0.3970326297	0.3953758325	0.555310776	0.3775365648	1	2	3
0.4330731042	0.4221693625	0.4923459301	0.407247875	1	2	3
0.3838822147	0.4317411989	0.5077482159	0.4163029328	1	2	3
0.4711410922	0.4594100856	0.4153345007	0.4038976951	1	2	3
0.343312995	0.4846812559	0.4885612608	0.3841794931	1	2	3
0.4302307955	0.4214462417	0.4924212469	0.4039551267	1	2	3
0.390817448	0.4297050428	0.5197612457	0.3874722414	1	2	3
0.39777163	0.3988772598	0.4922706133	0.4403285091	1	2	3
0.3927502179	0.5128258801	0.382364571	0.4303354009	1	2	3
0.320460833	0.366755471	0.5465551978	0.4438318401	1	2	3
0.3229052185	0.3651379638	0.5278766311	0.4601424305	1	2	3
0.4383029522	0.517849667	0.3692594476	0.3830882916	1	2	3
0.3310721188	0.4935680304	0.5134534636	0.3471169309	1	2	3
0.3960283473	0.3990485252	0.4717844433	0.4651389846	1	2	3
0.2937620798	0.4964985728	0.5541998531	0.2959836128	1	2	3
0.4597908061	0.3373168411	0.5248263006	0.3430967149	1	2	3
0.3093000341	0.495547098	0.5396448813	0.3189179876	1	2	3
0.378974495	0.5085061846	0.3882392815	0.4508002144	1	2	3
0.3267707583	0.3694766889	0.5448417406	0.4389884371	1	2	3
0.4667639368	0.3089248335	0.5352388484	0.3275710238	1	2	3
0.6141281692	0.3695147479	0.3408273551	0.3493184777	1	2	3
0.3677947474	0.584338725	0.3923063887	0.377670572	1	2	3
0.3922007049	0.4255375833	0.521945433	0.4092962708	1	2	3
0.390267935	0.4123311132	0.3993108513	0.5319511448	1	2	3
0.4943343313	0.4452521408	0.4057316086	0.377000536	1	2	3
0.3284950923	0.522416746	0.3238245872	0.4852400643	1	2	3
0.3494902793	0.3720647003	0.4833455723	0.4982387625	1	2	3
0.3542653579	0.3860133206	0.4800881207	0.4899303163	1	2	3
0.434740592	0.4534538535	0.4117757819	0.4489049698	1	2	3
0.4729033236	0.4167649857	0.4421096236	0.4163029328	1	2	3
0.421931254	0.4239581351	0.4988796626	0.4074010261	1	2	3
0.4419221586	0.5471550904	0.3606921614	0.3430201394	1	2	3
0.5082047978	0.4403615604	0.4005535785	0.3784554713	1	2	3
0.5257702657	0.404414843	0.3927771188	0.4091048319	1	2	3
0.4932921514	0.4825309229	0.3632341034	0.3623363198	1	2	3
0.5154242619	0.4616175071	0.3560601781	0.3583543916	1	2	3
0.5065941562	0.3469077069	0.3849253422	0.4385481277	1	2	3
0.5134725433	0.464490961	0.3711611968	0.3581820966	1	2	3
0.5348656535	0.339885823	0.4674913856	0.3121410521	1	2	3
0.448573161	0.5105233111	0.3721403152	0.3782640325	1	2	3
0.4653617312	0.4501236917	0.4253328061	0.4230990122	1	2	3
0.5141546974	0.3974310181	0.3494887872	0.4243433647	1	2	3
0.3554022814	0.4900285442	0.500706095	0.3583735355	1	2	3
0.3384810702	0.52905804	0.4769624734	0.3494716288	1	2	3
0.4881002009	0.4162511893	0.428985671	0.4132781989	1	2	3
0.3915564483	0.5249666984	0.4094033026	0.4227352784	1	2	3
0.5092848751	0.4552426261	0.3787681937	0.371984838	1	2	3
0.5039413347	0.4512274025	0.3923252179	0.3678689027	1	2	3
0.4707810664	0.437621313	0.4400007532	0.4172026955	1	2	3
0.4858074052	0.4699333968	0.3932101904	0.3742246726	1	2	3
0.5778413613	0.2742911513	0.2828145889	0.4705758481	1	2	3
0.4757266836	0.4144624167	0.4238641285	0.4321349261	1	2	3
0.5719104104	0.3501427212	0.2824568341	0.4099663068	1	2	3
0.5770076174	0.4960228354	0.2738895479	0.2629221227	1	2	3
0.5342024482	0.333358706	0.3346890358	0.4624971284	1	2	3
0.4608708834	0.5023596575	0.3829671054	0.3745501187	1	2	3
0.3753363399	0.5218839201	0.3589033874	0.4428363581	1	2	3
0.3896805245	0.4783444339	0.4780357378	0.4016770044	1	2	3
0.5006442566	0.4009895338	0.4088572558	0.4227352784	1	2	3
0.5042824118	0.4831018078	0.3578866106	0.3436518876	1	2	3
0.4439307235	0.3895337774	0.395620328	0.485622942	1	2	3
0.5390912192	0.3126926736	0.325594532	0.4691592006	1	2	3
0.3419297381	0.5475927688	0.3583385114	0.4395244659	1	2	3
0.4703831432	0.4691531874	0.4074074074	0.3768090972	1	2	3
0.39212491	0.5287725975	0.4227532057	0.4058503714	1	2	3
0.4989199227	0.4437488107	0.4054491706	0.3527069454	1	2	3
0.5232311365	0.4448715509	0.3792765821	0.3705299027	1	2	3
0.4324856937	0.4987630828	0.4176693216	0.4064821196	1	2	3
0.521412059	0.3924833492	0.398068124	0.412761314	1	2	3
0.5407587069	0.4142340628	0.3933984824	0.3490887511	1	2	3
0.3798082389	0.4870789724	0.4453105877	0.4219312352	1	2	3
0.3850380869	0.5177164605	0.4468357529	0.3825714067	1	2	3
0.3820631372	0.4823977165	0.4181588808	0.4537866605	1	2	3
0.4799333005	0.4314747859	0.4092150106	0.4243625086	1	2	3
0.5457232728	0.4858039962	0.2925869438	0.3041580519	1	2	3
0.4312350779	0.4749381541	0.4254834397	0.4336472931	1	2	3
0.4641490128	0.4340437678	0.4248244177	0.4371506241	1	2	3
0.4961344602	0.424490961	0.4209832608	0.4129144651	1	2	3
0.5327812938	0.4740247383	0.279914892	0.3321655563	1	2	3
0.5197635199	0.411056137	0.417612834	0.3880082702	1	2	3
0.4410884147	0.4568791627	0.383023593	0.438662991	1	2	3
0.4962292038	0.4497431018	0.3673012107	0.3933302703	1	2	3
0.4538030091	0.4495147479	0.4446703948	0.3575312045	1	2	3
0.5828817221	0.375737393	0.373721968	0.3745501187	1	2	3
0.480103839	0.3916079924	0.4271027509	0.4222566812	1	2	3
0.4953386137	0.4759086584	0.3710482216	0.3640784134	1	2	3
0.5676279986	0.2963273073	0.2842079497	0.472088215	1	2	3
0.4863948156	0.4530161751	0.3797849705	0.3991882993	1	2	3
0.4590328571	0.4279543292	0.4308121034	0.4436404013	1	2	3
0.4978208967	0.3804186489	0.4375341279	0.3953403783	1	2	3
0.4984462046	0.477621313	0.37155661	0.3509074202	1	2	3
0.5016295903	0.4885632731	0.3350656198	0.3484570028	1	2	3
0.4715769129	0.4736441484	0.4023235233	0.3905926947	1	2	3
0.3568613332	0.5274785918	0.4607317027	0.3499885137	1	2	3
0.3954030394	0.4838820171	0.4693178181	0.4011792633	1	2	3
0.5257513169	0.5483920076	0.2702555122	0.2405046328	1	2	3
0.4711410922	0.4684300666	0.3790882901	0.3975036373	1	2	3
0.3609353091	0.5081826832	0.4558549398	0.3937322919	1	2	3
0.3380073521	0.5294386299	0.3544596961	0.4709970136	1	2	3
0.395289347	0.5196764986	0.4110226139	0.4249176813	1	2	3
0.3997233486	0.499885823	0.3946600388	0.4397159047	1	2	3
0.5149315951	0.4012940057	0.4095915946	0.4078030477	1	2	3
0.3457384318	0.5181921979	0.4847389331	0.334060801	1	2	3
0.4370902338	0.4695147479	0.4405656292	0.3887931695	1	2	3
0.5067836435	0.5326736441	0.3062192849	0.2924802818	1	2	3
0.4440065184	0.4456707897	0.4419778192	0.4434298185	1	2	3
0.4224428696	0.4580019029	0.4156922555	0.4572517038	1	2	3
0.5132262099	0.4858991437	0.3491122032	0.3243739949	1	2	3
0.4156402774	0.462112274	0.4349733567	0.4601232866	1	2	3
0.3889415242	0.4728068506	0.4029637161	0.4776207979	1	2	3
0.491397279	0.4678591817	0.3887476699	0.3471360747	1	2	3
0.515215826	0.4235204567	0.4065977518	0.3981162417	1	2	3
0.3320574525	0.4960038059	0.3394904818	0.5101845471	1	2	3
0.5227953159	0.3679352997	0.4447645408	0.3625660464	1	2	3
0.4022624777	0.4667745005	0.3815549154	0.467742553	1	2	3
0.3398264297	0.5266222645	0.4784688094	0.3439964775	1	2	3
0.3565960511	0.5248715509	0.3851701218	0.4493069913	1	2	3
0.5033918217	0.4135680304	0.4306614698	0.396220997	1	2	3
0.5386743472	0.3149762131	0.3384360466	0.4557010491	1	2	3
0.4882707394	0.4330732636	0.405486829	0.4151734436	1	2	3
0.419524766	0.4707136061	0.4369880811	0.4472203078	1	2	3
0.4579906772	0.4469838249	0.4338812631	0.4341833218	1	2	3
0.4672566036	0.4274595623	0.4508463726	0.4119572708	1	2	3
0.4910562019	0.3974310181	0.4051479034	0.4371123363	1	2	3
0.5501762231	0.5288487155	0.2711593139	0.2579638563	1	2	3
0.4117557888	0.5201712655	0.3724227532	0.4051994793	1	2	3
0.5175086217	0.4515128449	0.350788002	0.3667202695	1	2	3
0.5177170576	0.3872882969	0.3876179179	0.4268512137	1	2	3
0.401694016	0.4858420552	0.4172739084	0.4511639482	1	2	3
0.3282866563	0.5156041865	0.3755672297	0.4670916609	1	2	3
0.5283851897	0.3193720266	0.3567756877	0.4483880848	1	2	3
0.5348277561	0.50226451	0.3126588714	0.3010184547	1	2	3
0.4911130481	0.4408182683	0.4097798866	0.402576767	1	2	3
0.5702997688	0.4649857279	0.3149936922	0.2967302244	1	2	3
0.4995641793	0.3896098953	0.4090832062	0.4236541849	1	2	3
0.5137188767	0.4103710752	0.4150144043	0.4000306302	1	2	3
0.5239322394	0.43094196	0.3914967331	0.365475917	1	2	3
0.5840754917	0.4663939106	0.2920785554	0.2876751666	1	2	3
0.4470193656	0.4928829686	0.407369749	0.3950915078	1	2	3
0.3989275022	0.5108658421	0.4374588111	0.3541810246	1	2	3
0.3592109751	0.5071170314	0.3617089382	0.4736771575	1	2	3
0.4215522795	0.4436726927	0.4387015383	0.4732368482	1	2	3
0.3572403077	0.5090390105	0.3538571617	0.4735814381	1	2	3
0.4687535529	0.4636726927	0.4150144043	0.4041465656	1	2	3
0.3937355516	0.4999429115	0.4074450658	0.4455547898	1	2	3
0.4618562171	0.5007611798	0.3550245721	0.376502795	1	2	3
0.383313753	0.5090009515	0.4495094993	0.3983651122	1	2	3
0.5156137492	0.4408182683	0.3645521475	0.3817099318	1	2	3
0.4759540683	0.4486393911	0.4055998042	0.4131824795	1	2	3
0.5047940274	0.4634823977	0.3815360862	0.3272455778	1	2	3
0.3414939175	0.5192959087	0.3629893238	0.4760509993	1	2	3
0.4504301361	0.4098001903	0.487073754	0.3786277663	1	2	3
0.4233903058	0.4176403425	0.4663239752	0.4375143579	1	2	3
0.3608784629	0.4362892483	0.4510158354	0.4685657401	1	2	3
0.4005191951	0.5017507136	0.421096236	0.4302013937	1	2	3
0.5070868231	0.4229686013	0.4123971455	0.4090665441	1	2	3
0.4949785879	0.4749000951	0.3562672993	0.3676966077	1	2	3
0.531871755	0.4347478592	0.3830047638	0.3023776706	1	2	3
0.4331678478	0.4750713606	0.440358508	0.3962018531	1	2	3
0.5280630614	0.33320647	0.326441846	0.4785971361	1	2	3
0.4185962785	0.4410466223	0.4621250635	0.4492112719	1	2	3
0.4736802213	0.4779448145	0.3933984824	0.3870127881	1	2	3
0.4152802516	0.4852901998	0.3978610028	0.4390650126	1	2	3
0.3523136393	0.5466983825	0.4454612213	0.3637912551	1	2	3
0.3309773752	0.5294766889	0.351258732	0.4783291217	1	2	3
0.5736347444	0.3605899144	0.3650981943	0.3942491768	1	2	3
0.3499829461	0.3817316841	0.4727070741	0.5002105827	1	2	3
0.5273051124	0.3684871551	0.4238452993	0.3796998239	1	2	3
0.5446621442	0.3497240723	0.3647592687	0.4182556092	1	2	3
0.4490847766	0.4977164605	0.3996309477	0.3916838962	1	2	3
0.4636563459	0.4636536632	0.4166148864	0.4119189831	1	2	3
0.5112744912	0.3254043768	0.324747218	0.4971475611	1	2	3
0.5096449009	0.4788201713	0.3567945169	0.3494907726	1	2	3
0.5272861636	0.4246812559	0.397409102	0.3852324068	1	2	3
0.4340205404	0.482302569	0.4155792803	0.4216823647	1	2	3
0.434740592	0.4943862988	0.3730252876	0.4101386017	1	2	3
0.5089816955	0.3844338725	0.4054115122	0.4168581055	1	2	3
0.5464433244	0.3723882017	0.4293245966	0.344915384	1	2	3
0.4980672301	0.5063368221	0.3417688151	0.3322421319	1	2	3
0.5046613863	0.4726546147	0.3624809354	0.3614748449	1	2	3
0.4289612309	0.4837297812	0.4139599691	0.4251665518	1	2	3
0.4517565468	0.4823215985	0.3357811294	0.4001263496	1	2	3
0.3523704855	0.5230637488	0.4736297049	0.3452025423	1	2	3
0.4564179331	0.4589533777	0.4328644862	0.3896929321	1	2	3
0.4751771706	0.4528449096	0.4196463876	0.4106937744	1	2	3
0.4402357221	0.4431588963	0.3751341581	0.4561796462	1	2	3
0.456285292	0.410980019	0.4084241842	0.4680297113	1	2	3
0.5222647516	0.4033682207	0.3531228229	0.4137950839	1	2	3
0.3539242809	0.526717412	0.36920296	0.4556436174	1	2	3
0.4835525069	0.413244529	0.4308497618	0.4141971054	1	2	3
0.4070565051	0.4760608944	0.3801238961	0.4564476606	1	2	3
0.4199226892	0.4736441484	0.4548946506	0.3809441764	1	2	3
0.5186455452	0.4468506185	0.3588092414	0.3719656942	1	2	3
0.4752908629	0.4194291151	0.3701820784	0.4369400414	1	2	3
0.4274642817	0.4330161751	0.3945470636	0.4739451719	1	2	3
0.561545458	0.3422835395	0.3340111845	0.4303354009	1	2	3
0.4072270436	0.4691531874	0.4611459451	0.4250899763	1	2	3
0.3910827301	0.5070599429	0.4446327364	0.4018875871	1	2	3
0.5200098533	0.3989343482	0.3940386752	0.4190979401	1	2	3
0.4738128624	0.4261845861	0.4233745693	0.4353702427	1	2	3
0.4957554857	0.5279923882	0.3210378655	0.2969790949	1	2	3
0.5345056278	0.5191056137	0.2940932799	0.2645684968	1	2	3
0.5817069011	0.3217316841	0.325594532	0.4242859331	1	2	3
0.5002842309	0.3995432921	0.4490952569	0.3164101386	1	2	3
0.3929207564	0.5479923882	0.4073885782	0.3944789034	1	2	3
0.4695304506	0.4273073264	0.4344084807	0.4292633433	1	2	3
0.5349224997	0.4928068506	0.3160857858	0.3104372463	1	2	3
0.4942964339	0.4236726927	0.4153345007	0.4185619113	1	2	3
0.4039299655	0.4495337774	0.3898209343	0.4862164025	1	2	3
0.4152992004	0.4691341579	0.4634619368	0.3750670036	1	2	3
0.5104786448	0.4749762131	0.361595963	0.3414311969	1	2	3
0.4665176034	0.4102188392	0.4117381235	0.4517956965	1	2	3
0.4758972221	0.4261465271	0.4404149956	0.3640018378	1	2	3
0.5329897298	0.3435775452	0.4679809448	0.3266329734	1	2	3
0.4753098116	0.4808563273	0.3580560734	0.3802549966	1	2	3
0.5089248494	0.3834823977	0.4564009867	0.3279347576	1	2	3
0.5646719976	0.3057659372	0.3221299591	0.445018761	1	2	3
0.4930837155	0.5186869648	0.3144476454	0.3271881461	1	2	3
0.3943798082	0.4901236917	0.4627464272	0.3809441764	1	2	3
0.5422367075	0.4382112274	0.3671129187	0.3032391454	1	2	3
0.395706219	0.5139676499	0.4388145135	0.3990351482	1	2	3
0.4604350627	0.4933777355	0.3202282099	0.3832222988	1	2	3
0.4517565468	0.419885823	0.4358583291	0.4433149552	1	2	3
0.4958123318	0.4688867745	0.3396222862	0.374492687	1	2	3
0.5215636488	0.5002283539	0.3139015986	0.3152040738	1	2	3
0.3929965513	0.453358706	0.4271404093	0.4773144958	1	2	3
0.335259787	0.5218839201	0.3428609087	0.483115093	1	2	3
0.4448023648	0.417697431	0.4282513322	0.4594149629	1	2	3
0.4764467351	0.4786489058	0.3776949293	0.3834903132	1	2	3
0.5466707091	0.4576784015	0.3411851099	0.3058810016	1	2	3
0.345586842	0.56	0.339415165	0.4335132859	1	2	3
0.5152726721	0.4950142721	0.3196633339	0.3262883835	1	2	3
0.5223973927	0.4084490961	0.3963923252	0.4074584578	1	2	3
0.4056542995	0.4951094196	0.4265190457	0.4363848687	1	2	3
0.4268958199	0.4681255947	0.4535954358	0.4372463435	1	2	3
0.4227460492	0.4782492864	0.4334105331	0.436825178	1	2	3
0.3499261	0.5035585157	0.3888606451	0.4652538479	1	2	3
0.4840641225	0.4571836346	0.3771865409	0.3978673712	1	2	3
0.531322242	0.3500475737	0.3379653166	0.4540355311	1	2	3
0.3315647857	0.5351665081	0.350976294	0.4733134237	1	2	3
0.3712055179	0.5148810657	0.4138658231	0.429818516	1	2	3
0.5034865654	0.4601332065	0.386224557	0.3752010108	1	2	3
0.5656573313	0.3513606089	0.3753036209	0.391549889	1	2	3
0.5004737181	0.4214843007	0.4265943625	0.4054866376	1	2	3
0.3538674347	0.5027402474	0.4891261368	0.3447048013	1	2	3
0.5486982226	0.3027592769	0.3164623698	0.4692166322	1	2	3
0.5368173722	0.4917792578	0.2865427705	0.3097097787	1	2	3
0.5410429378	0.3465842055	0.42006063	0.3657247875	1	2	3
0.5441126312	0.5236346337	0.2806868892	0.2695650509	1	2	3
0.4908856634	0.3972026641	0.4589052703	0.3702618884	1	2	3
0.5119376966	0.459847764	0.3541019413	0.36731373	1	2	3
0.4172319703	0.4993339676	0.431433467	0.353281262	1	2	3
0.5611475348	0.2721598478	0.276996366	0.4863504097	1	2	3
0.3854928563	0.3995052331	0.4881658476	0.4591660924	1	2	3
0.4594307803	0.4718744053	0.4068613606	0.4071330117	1	2	3
0.3472353811	0.5303520457	0.3571334425	0.4612527759	1	2	3
0.4156592261	0.5127307326	0.4187990736	0.3761390612	1	2	3
0.4663281161	0.4717792578	0.4014950385	0.400738954	1	2	3
0.4960207678	0.4712654615	0.3819503286	0.3471169309	1	2	3
0.4742865805	0.4298001903	0.4303413734	0.4268320698	1	2	3
0.5651836131	0.2936822074	0.2945828391	0.4649284019	1	2	3
0.4806723008	0.4940437678	0.3701632492	0.3612259744	1	2	3
0.5265092659	0.3504852521	0.4565704495	0.3469829237	1	2	3
0.5115397734	0.4563653663	0.3815360862	0.3477486791	1	2	3
0.4692841172	0.4661274976	0.4117381235	0.3751435791	1	2	3
0.41366961	0.4450618459	0.4615413583	0.4495175741	1	2	3
0.4855989692	0.3923691722	0.3656630703	0.4529443296	1	2	3
0.4456740061	0.4647573739	0.3679225743	0.4287847462	1	2	3
0.5033160268	0.4396003806	0.3944152592	0.3964124359	1	2	3
0.342213969	0.5329590866	0.3654559491	0.460391301	1	2	3
0.5294273695	0.3406850618	0.3347643526	0.4669002221	1	2	3
0.4000644257	0.522188392	0.4212656988	0.41377594	1	2	3
0.5470686323	0.5124072312	0.2716488731	0.2768397274	1	2	3
0.514041005	0.4181541389	0.4141482611	0.3589095643	1	2	3
0.5127903892	0.3812749762	0.4297011806	0.3894440616	1	2	3
0.4504301361	0.4380209324	0.4576625431	0.421950379	1	2	3
0.4518323417	0.46905804	0.428703233	0.3821310973	1	2	3
0.4027172471	0.4826641294	0.4626711104	0.4059652347	1	2	3
0.4269716148	0.4818648906	0.4399630948	0.4156711846	1	2	3
0.5109523629	0.4415223597	0.3970136888	0.3722145647	1	2	3
0.4678819115	0.4582492864	0.4229603269	0.3784554713	1	2	3
0.4844999432	0.4607231208	0.4042441018	0.3921050616	1	2	3
0.4836472505	0.4459372027	0.4187049276	0.4036679685	1	2	3
0.4293212567	0.4933016175	0.4196275584	0.4169538249	1	2	3
0.4625383712	0.4655946717	0.3399612118	0.4107512061	1	2	3
0.508053208	0.4386489058	0.4008736749	0.3652079026	1	2	3
0.3824989578	0.511284491	0.4144495283	0.4321923578	1	2	3
0.4949785879	0.4648525214	0.3868459207	0.3726357301	1	2	3
0.3925417819	0.4904471931	0.4105330547	0.454877862	1	2	3
0.3837874711	0.4868125595	0.4329962906	0.4373994946	1	2	3
0.4913593815	0.3980589914	0.4242218833	0.4160732062	1	2	3
0.4053321711	0.4531874405	0.4839104483	0.4181598897	1	2	3
0.4203016637	0.4612749762	0.4674725564	0.3619342982	1	2	3
0.5263955736	0.3801332065	0.3551187181	0.4320200628	1	2	3
0.4124000455	0.4638439581	0.442241428	0.4525231641	1	2	3
0.5215825975	0.3723882017	0.3884652319	0.4225821273	1	2	3
0.556448251	0.3394862036	0.4435971304	0.3241059805	1	2	3
0.4884602266	0.5012369172	0.3565120789	0.3426181178	1	2	3
0.4900140221	0.4329590866	0.4249373929	0.4068649973	1	2	3
0.4583317543	0.4295528069	0.4206631644	0.4508002144	1	2	3
0.4214764846	0.4971265461	0.431056883	0.3730377517	1	2	3
0.509777542	0.4305233111	0.4078781374	0.3984416877	1	2	3
0.5026528215	0.4498953378	0.3956391572	0.3720039819	1	2	3
0.4774320688	0.4740247383	0.3550057429	0.3880657018	1	2	3
0.4864327131	0.4428924833	0.3490368864	0.4089133931	1	2	3
0.4896539963	0.4800190295	0.3785422433	0.3687878092	1	2	3
0.4691325274	0.4725023787	0.3988401213	0.3950340761	1	2	3
0.3701443893	0.504452902	0.3874484551	0.4654452868	1	2	3
0.5213173153	0.4168220742	0.408687793	0.3986714144	1	2	3
0.3648197976	0.5560228354	0.3827788134	0.4182556092	1	2	3
0.5401712965	0.3306945766	0.3276845732	0.4658473084	1	2	3
0.5459127601	0.5101427212	0.2934154286	0.24364423	1	2	3
0.5841323379	0.286603235	0.2649268486	0.4631097328	1	2	3
0.3273581688	0.5412749762	0.3451015835	0.4691783444	1	2	3
0.33298594	0.535356803	0.3555894481	0.4685083084	1	2	3
0.5466328116	0.3726926736	0.3523696549	0.4173367027	1	2	3
0.3989843484	0.471132255	0.4230356437	0.4624396968	1	2	3
0.4597150112	0.4335870599	0.3963546668	0.4465502718	1	2	3
0.520995187	0.4185347288	0.4093656442	0.3855387089	1	2	3
0.3977526812	0.4939676499	0.3890112787	0.4472777395	1	2	3
0.5285557282	0.4482017127	0.3720649984	0.2846887204	1	2	3
0.4206995869	0.4456517602	0.4714643469	0.4386821349	1	2	3
0.3792208284	0.4893244529	0.3954132068	0.4680105674	1	2	3
0.5398681169	0.3538344434	0.3635541999	0.4292059116	1	2	3
0.5051161557	0.4262036156	0.3738349432	0.4076307527	1	2	3
0.3815704703	0.5052140818	0.4372328607	0.4151925875	1	2	3
0.3866297798	0.5327117031	0.4078969666	0.4140822421	1	2	3
0.4364649259	0.4681826832	0.4384755879	0.4332069837	1	2	3
0.4731307083	0.3991246432	0.4025683029	0.4577494448	1	2	3
0.5361541668	0.4235775452	0.3893313751	0.3299448656	1	2	3
0.4078713003	0.4523311132	0.4400948992	0.4651006968	1	2	3
0.4013339902	0.4809705043	0.4493212073	0.4279232713	1	2	3
0.4552999583	0.4380209324	0.421284528	0.4457845164	1	2	3
0.351991511	0.511246432	0.4026247905	0.4456122215	1	2	3
0.3326069656	0.5140437678	0.3866387995	0.4575771499	1	2	3
0.4664986546	0.4348239772	0.4235816905	0.4364805881	1	2	3
0.4293781029	0.4295528069	0.4346344311	0.4696377977	1	2	3
0.4884033805	0.4392388202	0.4178576136	0.4032659469	1	2	3
0.4221965362	0.4728258801	0.4511852982	0.3678497588	1	2	3
0.5353393717	0.3345765937	0.3416746691	0.4552798836	1	2	3
0.4898245348	0.4637297812	0.395714474	0.3635998162	1	2	3
0.4641111153	0.4723882017	0.4120770491	0.4011409756	1	2	3
0.5580020465	0.5219790676	0.2692763938	0.2524121296	1	2	3
0.47369917	0.4388962892	0.4222448173	0.4268703576	1	2	3
0.3735930572	0.4520266413	0.4028130825	0.5002871583	1	2	3
0.3824231629	0.3988772598	0.4578320059	0.4904280573	1	2	3
0.5179823398	0.3353758325	0.3342747933	0.4775250785	1	2	3
0.4023572214	0.4157564225	0.4613530663	0.4671682365	1	2	3
0.4388335165	0.4763843958	0.4342955055	0.3706639099	1	2	3
0.3517072801	0.4961560419	0.4971850346	0.3646144421	1	2	3
0.5329897298	0.3768981922	0.3586586078	0.429646221	1	2	3
0.5726115132	0.4318934348	0.3211696699	0.3308254843	1	2	3
0.5361352181	0.3466222645	0.3431056883	0.4538632361	1	2	3
0.5632129458	0.5022454805	0.2743791071	0.2714794395	1	2	3
0.5525448137	0.3937583254	0.3057108965	0.3905926947	1	2	3
0.5084321825	0.4136822074	0.3957897908	0.417279271	1	2	3
0.5216204949	0.4160418649	0.4012879173	0.4010644	1	2	3
0.4291128207	0.4893244529	0.427761773	0.4209931848	1	2	3
0.4426232615	0.4299904853	0.4297576682	0.4595872578	1	2	3
0.4934058438	0.4578686965	0.397409102	0.3757178957	1	2	3
0.4558305226	0.4737392959	0.41817771	0.403744544	1	2	3
0.4857126615	0.3899143673	0.4719727353	0.3678306149	1	2	3
0.4616856786	0.4703330162	0.404639515	0.4050463282	1	2	3
0.3963504756	0.4005518554	0.4579073227	0.4784631289	1	2	3
0.3464205859	0.5095718363	0.4089514018	0.4409219695	1	2	3
0.5398491682	0.3943672693	0.3683933043	0.4018492993	1	2	3
0.4980672301	0.4691531874	0.3797096537	0.3660310897	1	2	3
0.5085269261	0.4571836346	0.3839838822	0.3509074202	1	2	3
0.4747034525	0.4145004757	0.4243913461	0.4313500268	1	2	3
0.4113768143	0.4806660324	0.4572483007	0.3802358527	1	2	3
0.5128851328	0.4492863939	0.3869777251	0.3560571254	1	2	3
0.3989275022	0.4538725024	0.4339189215	0.4716479057	1	2	3
0.4474551863	0.5018078021	0.3994238265	0.3659545141	1	2	3
0.5340319097	0.5095147479	0.2762243688	0.2943180948	1	2	3
0.434873233	0.4144814462	0.4579261519	0.4402710774	1	2	3
0.4976882556	0.4222074215	0.348905082	0.4173175588	1	2	3
0.3875393186	0.4341579448	0.4706735205	0.4540163872	1	2	3
0.5021412059	0.3970123692	0.4033779585	0.4250708324	1	2	3
0.4379997726	0.4786489058	0.4308309326	0.4209740409	1	2	3
0.4911509455	0.426641294	0.3956014988	0.4212420553	1	2	3
0.5197066737	0.4019790676	0.4251445141	0.3861513133	1	2	3
0.5347898586	0.4173358706	0.3972584684	0.3279539015	1	2	3
0.3411717891	0.4568981922	0.4347474063	0.4677999847	1	2	3
0.4862242771	0.4005137964	0.4171797624	0.426966077	1	2	3
0.5133399022	0.4816555661	0.3544973545	0.3180373689	1	2	3
0.4972334862	0.420076118	0.4153909883	0.4191936595	1	2	3
0.5881684163	0.3388392008	0.4133950931	0.3300980167	1	2	3
0.4527608292	0.4078020932	0.420248922	0.4552033081	1	2	3
0.4831735324	0.4117602284	0.4102694459	0.4371889119	1	2	3
0.5073710539	0.4234823977	0.4174998588	0.3730951834	1	2	3
0.4917573047	0.4184205519	0.3920992675	0.4249942568	1	2	3
0.5008147952	0.4416175071	0.4061081926	0.3741289532	1	2	3
0.5144957744	0.3465461465	0.3617654258	0.4554713225	1	2	3
0.4961534089	0.3763843958	0.3736089928	0.4616165097	1	2	3
0.3326638117	0.5200190295	0.3340865013	0.4859101003	1	2	3
0.4392314397	0.4677830637	0.4406597752	0.3864193277	1	2	3
0.4315951036	0.4721027593	0.3802557005	0.4347576384	1	2	3
0.4612688066	0.411208373	0.4245231505	0.4461099625	1	2	3
0.5355857051	0.3439010466	0.463574912	0.3088674477	1	2	3
0.5399628605	0.4751665081	0.3315257301	0.3215598438	1	2	3
0.3427255846	0.3803425309	0.4854167843	0.4897963091	1	2	3
0.5367984235	0.5125975262	0.291099437	0.2873305766	1	2	3
0.5392049115	0.5476308278	0.2611986669	0.2482387625	1	2	3
0.3719824156	0.5084681256	0.4469110697	0.4027299181	1	2	3
0.3713760564	0.4988392008	0.3722344612	0.4666322077	1	2	3
0.3361314284	0.5294957184	0.3565120789	0.4729688338	1	2	3
0.4956796908	0.3930922931	0.4601103391	0.3593115859	1	2	3
0.5278735741	0.3655756422	0.4315841006	0.3711425071	1	2	3
0.4951870239	0.4143672693	0.4379671995	0.3986331266	1	2	3
0.4825482245	0.4101617507	0.4454235629	0.403572249	1	2	3
0.5150263387	0.4015223597	0.421284528	0.3916073206	1	2	3
0.336434608	0.3726355852	0.4938334369	0.4870204457	1	2	3
0.5489066586	0.3248905804	0.4446139072	0.3380427292	1	2	3
0.4173835601	0.5408372978	0.3586586078	0.3754498813	1	2	3
0.5190813658	0.3570504282	0.4693178181	0.3205835056	1	2	3
0.4501838026	0.5313035205	0.358489145	0.3578375067	1	2	3
0.4998863077	0.4082588011	0.3746257696	0.4297227965	1	2	3
0.445200288	0.4925975262	0.4118510987	0.3339076499	1	2	3
0.4814870959	0.4212369172	0.4197405336	0.4321349261	1	2	3
0.4420547997	0.4849666984	0.419966484	0.3734014856	1	2	3
0.5139841589	0.3977545195	0.4110791015	0.4068267095	1	2	3
0.5167127752	0.4364414843	0.3681861831	0.3808867448	1	2	3
0.5060825406	0.4400190295	0.4030766913	0.3678306149	1	2	3
0.5434494259	0.4021693625	0.4031708373	0.3320315491	1	2	3
0.5160306211	0.4484300666	0.3286636917	0.3709127805	1	2	3
0.3905142684	0.4670028544	0.4067860438	0.4819281721	1	2	3
0.5102891575	0.497621313	0.3288331545	0.3310934987	1	2	3
0.5028044113	0.4275737393	0.41817771	0.4078030477	1	2	3
0.5606927654	0.3352045671	0.350411418	0.4221609618	1	2	3
0.3394853526	0.5270980019	0.3633282494	0.4683168696	1	2	3
0.4934816387	0.4927307326	0.3630834698	0.3315338081	1	2	3
0.4779626331	0.4574881066	0.37249807	0.4032085152	1	2	3
0.5359267821	0.4284110371	0.3820256454	0.3601922046	1	2	3
0.4074354796	0.4722740247	0.4468169237	0.4392181637	1	2	3
0.4086860954	0.4293054234	0.4172550792	0.4996745539	1	2	3
0.503164437	0.47094196	0.3656630703	0.3627383414	1	2	3
0.4338310532	0.4680494767	0.4167278616	0.4377823723	1	2	3
0.500208436	0.457887726	0.3799167749	0.3803124282	1	2	3
0.4439686209	0.5213701237	0.3674895027	0.3692472624	1	2	3
0.5160685186	0.4518363463	0.3783916097	0.363810399	1	2	3
0.377325956	0.4985918173	0.4142047487	0.4458228042	1	2	3
0.5035055141	0.4199809705	0.3888794743	0.4155371774	1	2	3
0.5601053549	0.4926736441	0.2969364891	0.281415116	1	2	3
0.5563345587	0.3347859182	0.416859666	0.3573397657	1	2	3
0.5166748778	0.4056517602	0.4253328061	0.3510414274	1	2	3
0.4874938417	0.4359657469	0.4255964149	0.4102917528	1	2	3
0.4738697086	0.4564224548	0.3830612514	0.4071330117	1	2	3
0.403967863	0.4784205519	0.4334481915	0.4424917681	1	2	3
0.484234661	0.448905804	0.4144683575	0.393043112	1	2	3
0.3455299958	0.4518173168	0.4462520477	0.4601424305	1	2	3
0.3534316141	0.5211417697	0.3810653562	0.4546672793	1	2	3
0.4194679198	0.4356041865	0.4616166751	0.4518531281	1	2	3
0.3653693106	0.486831589	0.3655312659	0.488303086	1	2	3
0.5291241899	0.3492102759	0.3615583046	0.4430660847	1	2	3
0.4254367681	0.4808943863	0.4419025024	0.4323455088	1	2	3
0.5585894569	0.32452902	0.4449528329	0.3273604411	1	2	3
0.4845757381	0.4552426261	0.4096857406	0.3987479899	1	2	3
0.5231363929	0.4279733587	0.3961287164	0.3872808025	1	2	3
0.4060901201	0.4812749762	0.4380613455	0.4380695306	1	2	3
0.5832038504	0.4888487155	0.2759042723	0.2650853817	1	2	3
0.480653352	0.4431398668	0.4239959329	0.3948234934	1	2	3
0.3739151855	0.5075927688	0.4297576682	0.4191362279	1	2	3
0.4424906204	0.4920266413	0.3753224501	0.4051611915	1	2	3
0.4672566036	0.4323501427	0.4493776949	0.4068075657	1	2	3
0.4145602001	0.4424928639	0.4608070195	0.4536909411	1	2	3
0.4060901201	0.4878782112	0.4293999134	0.440003063	1	2	3
0.3934892182	0.526831589	0.4167466908	0.4155946091	1	2	3
0.4875885853	0.4414843007	0.4062211678	0.4081476376	1	2	3
0.4707242203	0.4248334919	0.4054491706	0.4443295811	1	2	3
0.4059953765	0.4345385347	0.4515053946	0.4694463588	1	2	3
0.4125895327	0.5229115128	0.3901222015	0.4011792633	1	2	3
0.3358850949	0.4346717412	0.4571729839	0.467244812	1	2	3
0.5130177739	0.4146146527	0.4204937016	0.368979248	1	2	3
0.3800735211	0.4351474786	0.443747764	0.4764530209	1	2	3
0.468469322	0.5255185538	0.336873223	0.3451068229	1	2	3
0.3828210861	0.528905804	0.4356512079	0.3911670113	1	2	3
0.4455603138	0.4173358706	0.3662091171	0.4647943947	1	2	3
0.3465153295	0.5367840152	0.4625204768	0.3545256145	1	2	3
0.3686853375	0.5304852521	0.4466851193	0.3591584348	1	2	3
0.4818092242	0.4437297812	0.4235063737	0.3961061337	1	2	3
0.4152802516	0.4394862036	0.4584345403	0.4584194808	1	2	3
0.5284609846	0.3676879163	0.4417895272	0.3609388161	1	2	3
0.4851441998	0.406717412	0.456344499	0.3724634352	1	2	3
0.5678743321	0.2854804948	0.3075749873	0.4584769125	1	2	3
0.4369954902	0.4334157945	0.4703345949	0.4237690482	1	2	3
0.5346382688	0.4174119886	0.3880698187	0.3869362126	1	2	3
0.4840641225	0.4205137964	0.4159558644	0.4334558542	1	2	3
0.3542653579	0.4844719315	0.4814626523	0.3902289609	1	2	3
0.3646113617	0.470980019	0.4054679998	0.4826556398	1	2	3
0.6204380945	0.3411798287	0.3552505225	0.3502182403	1	2	3
0.3646303104	0.3817697431	0.4767176938	0.4894517191	1	2	3
0.5682343578	0.3013701237	0.4264248997	0.3358028946	1	2	3
0.5909349301	0.3367078972	0.3576041726	0.3828777089	1	2	3
0.5182665707	0.4178686965	0.4126607543	0.4016770044	1	2	3
0.5576041232	0.3000570885	0.2913065582	0.4798414886	1	2	3
0.3726077235	0.4755280685	0.5001223898	0.3807335937	1	2	3
0.5617728427	0.4092863939	0.3762074225	0.3608813845	1	2	3
0.5342213969	0.4043958135	0.4106648591	0.3120453327	1	2	3
0.5826922348	0.344376784	0.4123029995	0.3331227506	1	2	3
0.491738356	0.415737393	0.4251256849	0.4141205299	1	2	3
0.4952059726	0.4362131304	0.4036415673	0.4072095873	1	2	3
0.5582673286	0.3916079924	0.3991037301	0.3046940807	1	2	3
0.5436768106	0.3902188392	0.4012314297	0.3868022054	1	2	3
0.6051654224	0.2948430067	0.4469487281	0.2731832453	1	2	3
0.5591958161	0.4460513796	0.3405637463	0.3335822038	1	2	3
0.5655057415	0.4114176974	0.3535747237	0.3616662838	1	2	3
0.4906582787	0.4174500476	0.3936809204	0.4301822498	1	2	3
0.5175654678	0.4204757374	0.3756802049	0.4012941267	1	2	3
0.3961609884	0.453396765	0.4932309025	0.3979439467	1	2	3
0.5072384129	0.3854043768	0.4523150502	0.3687112336	1	2	3
0.5141357487	0.3785156993	0.4285337702	0.3889846083	1	2	3
0.5063478228	0.3837488107	0.3246719012	0.4470671568	1	2	3
0.481828173	0.3594100856	0.4033779585	0.444348725	1	2	3
0.5811194907	0.3416745956	0.312715359	0.4112872349	1	2	3
0.4242240497	0.4614272122	0.405957559	0.4519871353	1	2	3
0.4014666313	0.4529590866	0.4929108061	0.4040508462	1	2	3
0.4686967067	0.4114557564	0.3909318571	0.4596829773	1	2	3
0.5797930799	0.3805708849	0.3361577134	0.3717168236	1	2	3
0.5464812218	0.3612178877	0.3425972999	0.4311203002	1	2	3
0.4885928677	0.3795432921	0.3678849159	0.4698866682	1	2	3
0.6147155796	0.3059372027	0.3206424523	0.3972164791	1	2	3
0.4315572062	0.4298953378	0.4874691672	0.4130676162	1	2	3
0.5546860196	0.3946527117	0.3874861135	0.3895972127	1	2	3
0.4982946148	0.4023596575	0.4285337702	0.4042997167	1	2	3
0.5514078902	0.4574881066	0.3388691182	0.307661383	1	2	3
0.590252776	0.4480875357	0.3104370257	0.300137836	1	2	3
0.6357486641	0.2785537583	0.301907398	0.3914733134	1	2	3
0.5579073028	0.3266222645	0.4632171572	0.2999272532	1	2	3
0.5482055558	0.4356803045	0.3566250541	0.3187074049	1	2	3
0.4377155417	0.4777164605	0.427761773	0.4240753503	1	2	3
0.4959828704	0.4028734539	0.4364043759	0.3998009036	1	2	3
0.5961268807	0.4228734539	0.3155209098	0.3172716134	1	2	3
0.5284799333	0.3556422455	0.4148261123	0.3895206371	1	2	3
0.4596771137	0.3889628925	0.3710105632	0.4874990428	1	2	3
0.4650775003	0.3972597526	0.4820840159	0.3700704495	1	2	3
0.5654488953	0.4022074215	0.381893841	0.3206792251	1	2	3
0.48870656	0.4009324453	0.4149579167	0.4287081706	1	2	3
0.5277219843	0.3572597526	0.4598843887	0.3440156214	1	2	3
0.5384469625	0.415699334	0.3625939106	0.3849835363	1	2	3
0.5604274832	0.3058610847	0.4817262611	0.2870051306	1	2	3
0.6106795013	0.3035014272	0.2970118059	0.4233478827	1	2	3
0.5502709668	0.4517221694	0.3427667627	0.3346351175	1	2	3
0.4435138515	0.42226451	0.4817639195	0.3854238456	1	2	3
0.5971880092	0.3698953378	0.3807264305	0.3473658014	1	2	3
0.4481562891	0.4449286394	0.4543297746	0.4244390842	1	2	3
0.5691438966	0.3396194101	0.3538383325	0.4051229037	1	2	3
0.5264903172	0.4311512845	0.3626127398	0.3802741404	1	2	3
0.4756698374	0.4127687916	0.4380048579	0.4172984149	1	2	3
0.559480047	0.4048525214	0.3839085654	0.3735929244	1	2	3
0.5815932088	0.4348620362	0.3242200004	0.3207940884	1	2	3
0.3814378292	0.4115318744	0.4635372536	0.4835171146	1	2	3
0.4099367113	0.4551284491	0.4029072285	0.4746343518	1	2	3
0.4711410922	0.4151855376	0.4257658777	0.4355999694	1	2	3
0.4968734604	0.3550333016	0.4492270613	0.3847346657	1	2	3
0.5425588358	0.4151284491	0.3144288162	0.3814227736	1	2	3
0.603194755	0.3862036156	0.3558718861	0.3060724405	1	2	3
0.4122484557	0.4859372027	0.3918921463	0.4376100773	1	2	3
0.5767423352	0.4349952426	0.3194373835	0.325541772	1	2	3
0.5816121575	0.3478020932	0.3429927131	0.4072670189	1	2	3
0.4587486262	0.4322930542	0.4466098025	0.426296041	1	2	3
0.4552431121	0.4256137012	0.4626899396	0.4093345585	1	2	3
0.4615340888	0.4218839201	0.4486621853	0.4218163719	1	2	3
0.4310455906	0.4427402474	0.4305108362	0.4658855961	1	2	3
0.5450979649	0.3974500476	0.3869400667	0.3960869898	1	2	3
0.5781634896	0.304262607	0.3143723286	0.4408071062	1	2	3
0.3655019517	0.4765746908	0.382835301	0.4963818057	1	2	3
0.5688217683	0.397849667	0.3691088139	0.3709510682	1	2	3
0.6109826809	0.3231779258	0.3734960176	0.3480549812	1	2	3
0.5293136772	0.357583254	0.4306426406	0.3705681905	1	2	3
0.3918975253	0.4441484301	0.5111751304	0.3756030324	1	2	3
0.5869935953	0.2789724072	0.2929070402	0.4507810705	1	2	3
0.5950468034	0.4273644148	0.2969364891	0.3158741098	1	2	3
0.5856482359	0.3351284491	0.4245608089	0.3219235776	1	2	3
0.6001061129	0.4537392959	0.2956749327	0.2803813462	1	2	3
0.5299389851	0.3230637488	0.4702216197	0.3278390382	1	2	3
0.5753022322	0.3972597526	0.3309608541	0.3659545141	1	2	3
0.4687914503	0.4253663178	0.4547251878	0.4068267095	1	2	3
0.5787887975	0.2894766889	0.290722853	0.4643540853	1	2	3
0.3911016789	0.3800951475	0.5064301719	0.4350065089	1	2	3
0.419733202	0.462226451	0.4024553277	0.4565242362	1	2	3
0.4621214992	0.4467364415	0.4385509047	0.3966804503	1	2	3
0.5212604692	0.402188392	0.4177258092	0.3912818746	1	2	3
0.5528858908	0.4007231208	0.3957709616	0.3666819818	1	2	3
0.4977829992	0.4062607041	0.4334293623	0.4002986446	1	2	3
0.6134649638	0.2656898192	0.2737200851	0.4431426602	1	2	3
0.5481487096	0.4315509039	0.3428609087	0.3584309671	1	2	3
0.5625876379	0.3106374881	0.4705040577	0.2982043035	1	2	3
0.5626065866	0.3865461465	0.3999133857	0.3527260893	1	2	3
0.5246143935	0.3929781161	0.4313204918	0.3510414274	1	2	3
0.3759616478	0.3983063749	0.4929296353	0.4601424305	1	2	3
0.5513699928	0.3344814462	0.327477452	0.4484455165	1	2	3
0.5069920794	0.4013701237	0.3337475757	0.4306608469	1	2	3
0.5479781711	0.3925975262	0.4024929861	0.3767133777	1	2	3
0.391025884	0.4721217888	0.4185166356	0.4662110422	1	2	3
0.5694849737	0.2685442436	0.3214521079	0.441017689	1	2	3
0.4558115739	0.4537583254	0.431527613	0.4266023432	1	2	3
0.60787509	0.4460894386	0.2920785554	0.2831572096	1	2	3
0.5684238451	0.3454424358	0.4335423375	0.285435332	1	2	3
0.5449653238	0.3611798287	0.4331657535	0.3508117007	1	2	3
0.471292682	0.3171836346	0.4673972396	0.3938471552	1	2	3
0.5036760526	0.3957183635	0.4461955601	0.3714679531	1	2	3
0.470326297	0.4073073264	0.4576437139	0.4003752202	1	2	3
0.5192898018	0.3882968601	0.4412246512	0.3607473773	1	2	3
0.539924963	0.3874405328	0.4214351616	0.3411057508	1	2	3
0.5343919354	0.3723882017	0.4408104088	0.3538747224	1	2	3
0.4807101982	0.4241103711	0.4389274887	0.3986139827	1	2	3
0.5260165991	0.4029876308	0.3835696398	0.4090282564	1	2	3
0.4635237049	0.4231779258	0.4136775311	0.4519488475	1	2	3
0.409406147	0.4393149382	0.4691295261	0.4482540776	1	2	3
0.5279304203	0.3697621313	0.4219247209	0.3830500038	1	2	3
0.4678819115	0.3893244529	0.48999228	0.3728654568	1	2	3
0.5857240308	0.3148620362	0.3012107176	0.429646221	1	2	3
0.4328267708	0.4233111323	0.453425973	0.4381078184	1	2	3
0.6015651647	0.2854804948	0.4587169783	0.2662723026	1	2	3
0.5389585781	0.4318363463	0.374475136	0.3640784134	1	2	3
0.5252586501	0.3670599429	0.428797379	0.3781108814	1	2	3
0.4817144806	0.4115318744	0.419213316	0.4312351635	1	2	3
0.5613559707	0.3551665081	0.4297576682	0.3274561605	1	2	3
0.5543070451	0.3786869648	0.4158428892	0.3428287005	1	2	3
0.5395270398	0.4104091342	0.361407671	0.3864193277	1	2	3
0.5460832986	0.3837297812	0.348434352	0.4092771269	1	2	3
0.5418008868	0.4069077069	0.3994049973	0.3782066008	1	2	3
0.4395156706	0.4375261656	0.4295317178	0.462726855	1	2	3
0.5595747906	0.3313986679	0.4034909337	0.3691706869	1	2	3
0.3926554743	0.4942530923	0.4213033572	0.4409411134	1	2	3
0.5691817941	0.2990104662	0.316010469	0.446358833	1	2	3
0.4855800205	0.4151094196	0.4167466908	0.4292441994	1	2	3
0.5991397279	0.4374500476	0.3098533205	0.2835400873	1	2	3
0.397563194	0.4738154139	0.4135457267	0.4686614595	1	2	3
0.3846591124	0.473549001	0.4124724623	0.4707672869	1	2	3
0.5865767234	0.3316650809	0.3538383325	0.3928133854	1	2	3
0.4405389017	0.4484681256	0.443088742	0.448024351	1	2	3
0.5272103687	0.3670409134	0.3292662261	0.4446358833	1	2	3
0.5657710236	0.3581921979	0.4208891148	0.3412971897	1	2	3
0.5836775685	0.3721027593	0.3908188819	0.3385213263	1	2	3
0.4245082806	0.437583254	0.4863770736	0.4198254078	1	2	3
0.4024330163	0.4408753568	0.44242972	0.4741748985	1	2	3
0.581650055	0.3308087536	0.3506750268	0.3997817597	1	2	3
0.5565808921	0.386641294	0.3436329059	0.395225515	1	2	3
0.4330541555	0.4460704091	0.4659097328	0.4182364653	1	2	3
0.3926365256	0.4768220742	0.4537837278	0.4274063864	1	2	3
0.5014969493	0.4079162702	0.4019845977	0.4290144728	1	2	3
0.5037139501	0.3996955281	0.404545369	0.4221609618	1	2	3
0.5905749043	0.3560228354	0.4019469393	0.3263458151	1	2	3
0.4333573351	0.420152236	0.451731345	0.4469331496	1	2	3
0.4392693372	0.4344814462	0.4728765369	0.4200168466	1	2	3
0.5184371092	0.3788201713	0.3566438833	0.4410942645	1	2	3
0.4065259408	0.4568220742	0.443277034	0.4566965311	1	2	3
0.4105809679	0.4601332065	0.4332410703	0.4656941573	1	2	3
0.57786031	0.3607611798	0.3601272854	0.3887357378	1	2	3
0.4952628188	0.3875166508	0.4270650925	0.4075541772	1	2	3
0.4466972373	0.4165366318	0.4374776403	0.4477946244	1	2	3
0.5452116573	0.3674976213	0.4364232051	0.3490696072	1	2	3
0.474873991	0.4043577545	0.4683763581	0.3672562983	1	2	3
0.5713419487	0.3261084681	0.3264795044	0.4356191133	1	2	3
0.5373858339	0.3922359657	0.4132632887	0.3796998239	1	2	3
0.5157274415	0.4040723121	0.428420795	0.3826096945	1	2	3
0.6129912457	0.4462987631	0.288275057	0.2751933532	1	2	3
0.5332360632	0.3775451951	0.3302265153	0.4252431273	1	2	3
0.3795050593	0.4088867745	0.4466098025	0.5013783598	1	2	3
0.39583886	0.3919695528	0.4659097328	0.4684700207	1	2	3
0.5544396862	0.2975451951	0.3137321358	0.4616930852	1	2	3
0.4152234055	0.4350142721	0.4684705041	0.4467225668	1	2	3
0.5930382385	0.3103710752	0.3232220528	0.4165900911	1	2	3
0.6233183007	0.369096099	0.3129601386	0.3380235853	1	2	3
0.5794899003	0.2754138915	0.3336910881	0.4204762999	1	2	3
0.6180126577	0.4372407231	0.2910241202	0.2798070296	1	2	3
0.6129533482	0.3385537583	0.3242388296	0.3826096945	1	2	3
0.5626255353	0.3624928639	0.3565497373	0.4133356306	1	2	3
0.5817447986	0.3584586108	0.3449509499	0.3980013784	1	2	3
0.484443097	0.4329590866	0.4265943625	0.4200934222	1	2	3
0.5460454011	0.384605138	0.4180459056	0.341584348	1	2	3
0.5048319248	0.406603235	0.4375906155	0.3743012482	1	2	3
0.5430894001	0.317963844	0.4857180516	0.2962516272	1	2	3
0.5252965475	0.4063177926	0.3088365437	0.4052377671	1	2	3
0.4079091977	0.417659372	0.4666629008	0.4548012865	1	2	3
0.4367112593	0.4529019981	0.4461014141	0.4489049698	1	2	3
0.5935119566	0.3293244529	0.3581313902	0.3800444138	1	2	3
0.5523553265	0.393358706	0.4033591293	0.3695152768	1	2	3
0.5685375374	0.4168220742	0.3614265002	0.3488398805	1	2	3
0.4556220866	0.4112654615	0.4793537818	0.390382112	1	2	3
0.5630424072	0.3793339676	0.4057127794	0.360134773	1	2	3
0.423655588	0.4181731684	0.4466474609	0.4578260204	1	2	3
0.5008337439	0.4295337774	0.4187049276	0.3571100391	1	2	3
0.5950468034	0.4469077069	0.2941309383	0.2956581668	1	2	3
0.4599423959	0.4102378687	0.4638385208	0.4013132705	1	2	3
0.5529616857	0.3654614653	0.362537423	0.415939199	1	2	3
0.3648008489	0.3885632731	0.4997834642	0.4685274523	1	2	3
0.5024254368	0.4143482398	0.4024741569	0.4221992496	1	2	3
0.5396407322	0.3895908658	0.3889736203	0.4020024504	1	2	3
0.571664077	0.3674405328	0.3633282494	0.3967570258	1	2	3
0.5767423352	0.3262987631	0.4430322544	0.2940692243	1	2	3
0.5834501838	0.3458039962	0.4196463876	0.3174630523	1	2	3
0.3850191382	0.4107706946	0.4726882449	0.4716670495	1	2	3
0.5154811081	0.3908087536	0.415918206	0.4016195727	1	2	3
0.560995945	0.4126926736	0.3734960176	0.3412780458	1	2	3
0.6287565847	0.2774119886	0.4149390875	0.281242821	1	2	3
0.4804070186	0.4292483349	0.4224895969	0.4291676239	1	2	3
0.5121271838	0.4207421503	0.4143930407	0.4053717743	1	2	3
0.554041763	0.3594291151	0.3483025476	0.4250899763	1	2	3
0.5563535074	0.3667364415	0.4222259881	0.337391837	1	2	3
0.5489824535	0.3211037108	0.3504490764	0.4314074585	1	2	3
0.5273809073	0.3515128449	0.3652864863	0.4405199479	1	2	3
0.591219161	0.4290390105	0.3290591049	0.3137108508	1	2	3
0.4938606132	0.3933396765	0.4605245815	0.3579332261	1	2	3
0.4974987683	0.406527117	0.4011372837	0.4339153075	1	2	3
0.4836283018	0.3989533777	0.4250503681	0.4222183934	1	2	3
0.6064539357	0.4073073264	0.3216780583	0.3233976568	1	2	3
0.3138856255	0.3522549952	0.5104972792	0.4907152156	1	2	3
0.597339599	0.448867745	0.3010977424	0.2921739796	1	2	3
0.5792814644	0.4654424358	0.30209569	0.2898767134	1	2	3
0.4274832304	0.4462036156	0.4728388785	0.4260854583	1	2	3
0.444309698	0.4352997146	0.4217175997	0.4601998622	1	2	3
0.3865350362	0.4726355852	0.4105330547	0.4750746612	1	2	3
0.5535301474	0.3146907707	0.4795985614	0.2935906272	1	2	3
0.5613938682	0.3435014272	0.4360842795	0.334386247	1	2	3
0.5331602683	0.3496479543	0.4427309872	0.3555593843	1	2	3
0.5447758366	0.3759467174	0.4258976821	0.3538555785	1	2	3
0.3352408383	0.3293244529	0.5156564801	0.4806838196	1	2	3
0.594383598	0.3016365366	0.4482291137	0.2889960946	1	2	3
0.5319475499	0.4034823977	0.3763580561	0.4000114863	1	2	3
0.4866979952	0.4701998097	0.3620855222	0.380676162	1	2	3
0.5685185887	0.2921217888	0.4867159992	0.275231641	1	2	3
0.5049835146	0.4657088487	0.3705398332	0.3613216939	1	2	3
0.6076477053	0.3385918173	0.3324107025	0.3924305077	1	2	3
0.5563535074	0.3538915319	0.312621213	0.428478444	1	2	3
0.4968924091	0.4205899144	0.4295317178	0.4026341986	1	2	3
0.4911698943	0.4165556613	0.4415259184	0.3658396508	1	2	3
0.5509720696	0.3087725975	0.4098928619	0.3712382265	1	2	3
0.5797741312	0.3734919125	0.3589033874	0.382188529	1	2	3
0.5950468034	0.3295147479	0.4208702856	0.2907573321	1	2	3
0.576893925	0.3852521408	0.3556082773	0.3755647446	1	2	3
0.4009171183	0.4169552807	0.4466851193	0.4856037981	1	2	3
0.572080949	0.4310751665	0.3300193941	0.3340416571	1	2	3
0.5621897146	0.3654995243	0.3665103843	0.4037254001	1	2	3
0.6029294728	0.34226451	0.3332768457	0.3913967379	1	2	3
0.3873119339	0.4684681256	0.4174622004	0.4719733517	1	2	3
0.5480729147	0.4202283539	0.3772995161	0.37031932	1	2	3
0.5388827832	0.3968601332	0.385283097	0.4012558389	1	2	3
0.438871414	0.442416746	0.465928562	0.4275786814	1	2	3
0.4007086823	0.386527117	0.440640946	0.4918829926	1	2	3
0.5616780991	0.4082397716	0.3363648346	0.3658396508	1	2	3
0.4977072043	0.4051950523	0.3311303169	0.436825178	1	2	3
0.5630424072	0.3952997146	0.3667363347	0.377670572	1	2	3
0.5098154394	0.4539866794	0.3552881809	0.3747989892	1	2	3
0.5716830257	0.3802854424	0.3974467604	0.350428823	1	2	3
0.4209838178	0.4438820171	0.4587169783	0.4532314879	1	2	3
0.5661121007	0.3659181732	0.3583573406	0.406577839	1	2	3
0.610906886	0.4220932445	0.315445593	0.2895895551	1	2	3
0.5998787282	0.3215794481	0.4135457267	0.3103032391	1	2	3
0.5670974343	0.331284491	0.4498860833	0.3117773183	1	2	3
0.5305453443	0.4017507136	0.3978233444	0.4018875871	1	2	3
0.5330844734	0.3956422455	0.3211508407	0.4096217168	1	2	3
0.4318035396	0.4189914367	0.4583215651	0.4431426602	1	2	3
0.5342213969	0.3766698382	0.4376471031	0.3330270312	1	2	3
0.3764353659	0.4092102759	0.4825735751	0.4640477831	1	2	3
0.4105999166	0.4643958135	0.4309062494	0.4641435026	1	2	3
0.429643385	0.4125023787	0.474194581	0.4256642928	1	2	3
0.4276158715	0.4279162702	0.4091961814	0.4825790642	1	2	3
0.5291810361	0.4074976213	0.3868647499	0.4001837813	1	2	3
0.5662447417	0.3304091342	0.3496017624	0.4176047171	1	2	3
0.4827566605	0.413510942	0.4296635222	0.4203805804	1	2	3
0.6010724978	0.2819790676	0.4463461937	0.281415116	1	2	3
0.5338234737	0.386603235	0.4268391421	0.355616816	1	2	3
0.5778792587	0.353549001	0.4150897211	0.3136342752	1	2	3
0.4312540266	0.4499714558	0.4631418404	0.4384332644	1	2	3
0.6350475613	0.4064700285	0.2971059519	0.2904127422	1	2	3
0.4156971236	0.4558705994	0.4700709861	0.4312160196	1	2	3
0.3882972676	0.4724833492	0.4116063191	0.4746534957	1	2	3
0.5152726721	0.3567840152	0.4698826941	0.3314955203	1	2	3
0.5358509872	0.4014843007	0.4034344461	0.3922007811	1	2	3
0.450505931	0.4270028544	0.4490764277	0.4308331419	1	2	3
0.4192594838	0.473434824	0.4511099814	0.4326709549	1	2	3
0.4785500436	0.4556041865	0.406334143	0.4023087526	1	2	3
0.3872550877	0.4037488107	0.4826112335	0.4609656176	1	2	3
0.5544586349	0.3616175071	0.427761773	0.3499693698	1	2	3
0.412570584	0.4073453853	0.4594324879	0.4614442147	1	2	3
0.5304316519	0.4618458611	0.3455723135	0.3419672257	1	2	3
0.4062038125	0.4697811608	0.4725940989	0.4105023356	1	2	3
0.3480122788	0.4769743102	0.4964695249	0.3770771116	1	2	3
0.5678743321	0.333320647	0.4324314146	0.3295045562	1	2	3
0.4130253534	0.4650808754	0.4670771432	0.4193085229	1	2	3
0.4595634214	0.4564414843	0.4196463876	0.4224864078	1	2	3
0.4281085383	0.4380019029	0.4672277768	0.4373803507	1	2	3
0.4991662561	0.4542150333	0.3961098872	0.3769813921	1	2	3
0.4278811536	0.4551665081	0.4512417858	0.4500536029	1	2	3
0.4019214007	0.4018648906	0.4949067013	0.4288421778	1	2	3
0.5106491833	0.4510371075	0.3830800806	0.359962478	1	2	3
0.517622314	0.4854804948	0.3296051517	0.3347691247	1	2	3
0.5189676735	0.5071170314	0.3183829483	0.3096332032	1	2	3
0.4837988403	0.3305803996	0.5018170178	0.3454514128	1	2	3
0.5266798044	0.4858420552	0.3343124518	0.3204877862	1	2	3
0.4502406488	0.3873453853	0.5088214804	0.372329428	1	2	3
0.4377155417	0.3812749762	0.5237153778	0.3520751972	1	2	3
0.2867510517	0.3429686013	0.5622775801	0.4330155448	1	2	3
0.4610414219	0.4526926736	0.3489239112	0.4236924726	1	2	3
0.4177625346	0.5016745956	0.4282513322	0.4124167241	1	2	3
0.4294917952	0.4982302569	0.4213221864	0.4000114863	1	2	3
0.5219426233	0.3952426261	0.3876932347	0.4179684509	1	2	3
0.4874369955	0.4068125595	0.397503248	0.4454590704	1	2	3
0.4080228901	0.4494957184	0.490557156	0.3615131327	1	2	3
0.4619130633	0.4026831589	0.4815944567	0.3509839957	1	2	3
0.5013643082	0.3567459562	0.4880905308	0.2936289149	1	2	3
0.4998105128	0.4369933397	0.4123783163	0.401734436	1	2	3
0.3842422405	0.4056517602	0.4782240298	0.467914848	1	2	3
0.3847728048	0.4753187441	0.4286279162	0.4527528907	1	2	3
0.4574032668	0.4486584206	0.4415447476	0.3986714144	1	2	3
0.468469322	0.4451189343	0.430868591	0.4239221992	1	2	3
0.2924735665	0.3724262607	0.48952155	0.4873650356	1	2	3
0.4884791754	0.4542530923	0.4011749421	0.3966038747	1	2	3
0.4452950316	0.4926355852	0.4050914158	0.4006815223	1	2	3
0.4755561451	0.4099904853	0.4612589203	0.3899992342	1	2	3
0.3549285633	0.4425309229	0.4832137679	0.4285358756	1	2	3
0.519687725	0.4596955281	0.3703891996	0.3293131174	1	2	3
0.5119187479	0.3389724072	0.4832514263	0.3323569952	1	2	3
0.4417137227	0.4331113225	0.4594513171	0.4094111341	1	2	3
0.466820783	0.4412940057	0.4319795138	0.4288996095	1	2	3
0.444101262	0.4064319696	0.4942100209	0.3576843556	1	2	3
0.3563497177	0.3958515699	0.5186503229	0.4368060342	1	2	3
0.4032857089	0.4722740247	0.4454988797	0.4397350486	1	2	3
0.3807746239	0.4670409134	0.3802180421	0.4922084386	1	2	3
0.4787774283	0.4015984776	0.4267449961	0.4261237461	1	2	3
0.4437222875	0.4134919125	0.4891637952	0.3814036297	1	2	3
0.4816955319	0.3863177926	0.4799186579	0.3646718738	1	2	3
0.3482396635	0.4238439581	0.5162025269	0.4171644077	1	2	3
0.5492666844	0.4624548049	0.337720537	0.322689333	1	2	3
0.4400083374	0.3986869648	0.5058652959	0.3666819818	1	2	3
0.3509493311	0.4565746908	0.500423657	0.3959721265	1	2	3
0.357429795	0.4802093245	0.4235252029	0.4543992649	1	2	3
0.4249251525	0.3789153187	0.533883146	0.3578949384	1	2	3
0.3425929435	0.3867364415	0.5364815756	0.4344130485	1	2	3
0.4284117179	0.4140057088	0.5034174999	0.3972164791	1	2	3
0.4217038693	0.4920456708	0.4074450658	0.4244965158	1	2	3
0.3432372001	0.3713035205	0.5311717411	0.450034459	1	2	3
0.3486565354	0.3806470029	0.5151104333	0.4608316104	1	2	3
0.4652669875	0.4932254995	0.3812159898	0.3781300253	1	2	3
0.3258612195	0.4825689819	0.5086143591	0.3603836435	1	2	3
0.2908818736	0.4896289248	0.5454066166	0.321866146	1	2	3
0.3284761436	0.4929971456	0.5246380086	0.3381958802	1	2	3
0.4224618183	0.4499904853	0.4705605453	0.4364614442	1	2	3
0.4047826581	0.4913986679	0.3995744601	0.4404433724	1	2	3



==> figures/chart5xs.dat <==
A	B	C	D	ca	cb	cc
0.0477128889	0.7628163654	0.5392871265	0.0415996631	1	2	3
0.0948762648	0.406717412	0.8437929541	0.0983804273	1	2	3
0.0570735589	0.4780780209	0.8092790299	0.0632131097	1	2	3
0.0053245917	0.6313035205	0.699128208	0.0207711157	1	2	3
0.0310001137	0.7488487155	0.5691878966	0.0325254614	1	2	3
0.0206920074	0.5711893435	0.7534881094	0.0250402022	1	2	3
0.0021980521	0.6214652712	0.7069611554	0.0232598208	1	2	3
0.0053245917	0.5965366318	0.7348660302	0.0201393675	1	2	3
0.0586273544	0.4808182683	0.8024440302	0.0628493759	1	2	3
0.0130556714	0.5969552807	0.7279745429	0.0235086913	1	2	3
0.0350551408	0.5179828735	0.7848198987	0.0453710085	1	2	3
0.0271156251	0.7018839201	0.6200267375	0.0285626771	1	2	3
0.0340698071	0.7199429115	0.5953228266	0.0372157133	1	2	3
0.0098722856	0.6025118934	0.7279368845	0.0196033387	1	2	3
0.0159927237	0.6028734539	0.721968028	0.0288306915	1	2	3
0.0306590366	0.7230637488	0.593665857	0.0382877709	1	2	3
0.0086216698	0.5779448145	0.7507767045	0.0235469791	1	2	3
0.0782961307	0.4441103711	0.8227042498	0.0837353549	1	2	3
0.0281957024	0.7141960038	0.6043231844	0.0323340225	1	2	3
0.0070489256	0.5825118934	0.743678096	0.0200245042	1	2	3
0.0250123167	0.737621313	0.5744600727	0.0254230799	1	2	3


==> figures/objectivechoice.dat <==
A	B	C	D	ca	cb	cc
0.9746	0.1394	0.02	0.023	0	1	2
0.8851	0.1478	0.03	0.091	0	1	2
0.9356	0.1519	0.04	0.068	0	1	2
0.8741	0.148	0.05	0	0	1	2
0.8529	0.163	0.06	0.068	0	1	2
0.8537	0.1945	0.07	0.023	0	1	2
0.8871	0.1447	0.08	0.364	0	1	2
0.8928	0.1097	0.09	0.568	0	1	2
0.8845	0.1251	0.1	0.659	0	1	2
0.8726	0.1413	0.11	0.659	0	1	2
0.821	0.1457	0.12	0.386	0	1	2
0.8102	0.1744	0.13	0.5	0	1	2
0.7961	0.1022	0.14	0.364	0	1	2
0.7698	0.1766	0.15	0.295	0	1	2
0.7915	0.1737	0.16	0.409	0	1	2
0.7587	0.1957	0.17	0.477	0	1	2
0.7386	0.1383	0.18	0.455	0	1	2
0.7406	0.1547	0.19	0.75	0	1	2
0.779	0.1239	0.2	0.818	0	1	2
0.7615	0.1729	0.21	0.909	0	1	2
0.7076	0.194	0.22	0.932	0	1	2
0.7079	0.1641	0.23	0.636	0	1	2
0.6764	0.1002	0.24	0.523	0	1	2
0.7027	0.1374	0.25	0.545	0	1	2
0.6869	0.1225	0.26	0.523	0	1	2
0.6633	0.185	0.27	0.477	0	1	2
0.6406	0.1347	0.28	0.455	0	1	2
0.674	0.1004	0.29	0.568	0	1	2
0.6571	0.147	0.3	0.864	0	1	2
0.6319	0.1802	0.31	0.114	0	1	2
0.6314	0.1034	0.32	0.864	0	1	2
0.6163	0.1343	0.33	0.841	0	1	2
0.6031	0.1751	0.34	0.455	0	1	2
0.5778	0.1582	0.35	0.614	0	1	2
0.6082	0.1364	0.36	0.727	0	1	2
0.5794	0.1492	0.37	0.705	0	1	2
0.6181	0.1995	0.38	0.818	0	1	2
0.5931	0.1017	0.39	0.841	0	1	2
0.5275	0.1235	0.4	0.75	0	1	2
0.5649	0.1071	0.41	0.841	0	1	2
0.5157	0.1821	0.42	0.818	0	1	2
0.4871	0.1228	0.43	0.773	0	1	2
0.5363	0.1141	0.44	0.409	0	1	2
0.5039	0.1981	0.45	0.477	0	1	2
0.538	0.1684	0.46	0.795	0	1	2
0.4954	0.1942	0.47	0.727	0	1	2
0.466	0.1795	0.48	0.864	0	1	2
0.4945	0.1191	0.49	0.886	0	1	2
0.4447	0.1894	0.5	0.818	0	1	2
0.4161	0.8277	0.51	0.795	0	1	2
0.4476	0.8461	0.52	0.841	0	1	2
0.3997	0.896	0.53	0.864	0	1	2
0.3794	0.8546	0.54	0.841	0	1	2
0.4074	0.8444	0.55	0.773	0	1	2
0.4072	0.8268	0.56	0.955	0	1	2
0.4144	0.8095	0.57	0.841	0	1	2
0.4009	0.8667	0.58	0.864	0	1	2
0.3539	0.8992	0.59	0.886	0	1	2
0.3444	0.8116	0.6	0.886	0	1	2
0.316	0.8553	0.61	0.841	0	1	2
0.3037	0.8958	0.62	0.705	0	1	2
0.311	0.8363	0.63	0.841	0	1	2
0.336	0.8834	0.64	0.773	0	1	2
0.3298	0.817	0.65	0.75	0	1	2
0.2604	0.8569	0.66	0.818	0	1	2
0.2968	0.8023	0.67	0.705	0	1	2
0.26	0.8885	0.68	0.841	0	1	2
0.2626	0.8533	0.69	0.864	0	1	2
0.2833	0.8492	0.7	0.818	0	1	2
0.264	0.8493	0.71	0.795	0	1	2
0.2231	0.8863	0.72	0.773	0	1	2
0.197	0.8173	0.73	0.795	0	1	2
0.1837	0.8101	0.74	0.795	0	1	2
0.2144	0.8587	0.75	0.773	0	1	2
0.166	0.8512	0.76	0.273	0	1	2
0.2251	0.8365	0.77	0.75	0	1	2
0.2093	0.8659	0.78	0.841	0	1	2
0.1716	0.869	0.79	0.841	0	1	2
0.1862	0.8298	0.8	0.659	0	1	2
0.1545	0.8817	0.81	0.795	0	1	2
0.1394	0.8267	0.82	0.068	0	1	2
0.1529	0.8175	0.83	0.909	0	1	2
0.1123	0.865	0.84	0.818	0	1	2
0.1491	0.8899	0.85	0.75	0	1	2
0.0699	0.827	0.86	0.409	0	1	2
0.1041	0.8091	0.87	0.75	0	1	2
0.1179	0.8106	0.88	0.886	0	1	2
0.073	0.8048	0.89	0.818	0	1	2


